A ROS~2-based Navigation and Simulation Stack for the Robotino

The Robotino, developed by Festo Didactic, serves as a versatile platform in education and research for mobile robotics tasks. However, there currently is no ROS2 integration for the Robotino available. In this paper, we describe our work on a Webots simulation environment for a Robotino platform extended by LIDAR sensors. A ROS2 integration and a pre-configured setup for localization and navigation using existing ROS packages from the Nav2 suite are provided. We validate our setup by comparing simulations with real-world experiments conducted by three Robotinos in a logistics environment in our lab. Additionally, we tested the setup using a ROS 2 hardware driver for the Robotino developed by team GRIPS of the RoboCup Logistics League. The results demonstrate the feasibility of using ROS2 and Nav2 for navigation tasks on the Robotino platform showing great consistency between simulation and real-world performance.

==> data/cluster/rb1/run1/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.48364745236761264,1.6377878415983682
0.4939327164596019,1.6429182093674977
0.5017122098474616,1.6584218541409133
0.5017985263818452,1.6585227394713153
0.5018082390690859,1.6581744118191333
0.5018082435516216,1.6581744344136862
0.5018082459129674,1.6581744462737285
0.5018082488669848,1.6581744611773108
0.5018082507229282,1.6581744705409074
0.501808251680306,1.6581744753710645
0.5018082526510463,1.6581744802686318
0.5018082533830506,1.6581744839617296
0.5018082538344326,1.6581744862390364
0.5018082542671451,1.6581744884221465
0.5018082544482589,1.6581744893359054
0.5018082546368299,1.6581744902872835
0.501808254751464,1.6581744908656364
0.5018082548569693,1.6581744913979364
0.5018082549148901,1.6581744916901555
0.5018082549788252,1.6581744920127246
0.5018082550182128,1.6581744922114336
0.5018082550488039,1.6581744923657755
0.5018082550642555,1.6581744924437296
0.501808255082572,1.6581744925361357
0.5018082550922118,1.6581744925847768
0.501808255100022,1.6581744926241782
0.5018082551056993,1.6581744926528241
0.5018082551097458,1.6581744926732425
0.5018082551130085,1.6581744926896924
0.5018082551149328,1.658174492699409
0.501808255116639,1.658174492708016
0.501808255117786,1.658174492713798
0.5018082551184211,1.6581744927170017
0.5018082551189371,1.6581744927196072
0.5018082551193603,1.658174492721744
0.5018082551198089,1.6581744927240032
0.5018082551200473,1.6581744927252111
0.5018082551202521,1.658174492726244
0.5018082551203253,1.6581744927266158
0.5018082551204373,1.658174492727177
0.5018082551204994,1.6581744927274915
0.5018082551205798,1.6581744927279018
0.5018082551206069,1.6581744927280293
0.47680282661124807,1.6864206290723787
0.33204563608049,1.6926834747985962
0.11321542058547784,1.754949362192375
-0.1308552087933439,1.866065087872287
-0.3490181482208725,1.9925250392134721
-0.5514529967122432,2.151169232383195
-0.7079376813278713,2.343338994063068
-0.9156579988320073,2.461884534843963
-1.1254203979234187,2.573510894301666
-1.392997169666578,2.622304640839946
-1.6495313796142868,2.590630248210444
-1.902588256373929,2.6468732136109
-2.122787271595728,2.845290705701851
-2.3152799679862164,3.0388334568972173
-2.5370501810613164,3.1877919187158303
-2.783813958598982,3.2863813679480445
-3.0008869221766448,3.436328751147051
-3.189921562710418,3.6333619381204323
-3.424744038210412,3.7521992027932844
-3.6888077143938744,3.8619053013739
-3.952570061822681,3.984392234386516
-4.2241977441215965,4.044179293918894
-4.457595458612118,4.109919571776449
-4.706017751574343,4.201041264239288
-4.904712500959591,4.394163948338057
-5.071715904231609,4.583867225154212
-5.2430532216039385,4.696482578939988
-5.418832206630261,4.682937728761068
-5.511587089285258,4.676872783559671
-5.559417059829131,4.576004180761079
-5.552395991948365,4.498674921975271
-5.56129029859304,4.499212360218972
-5.559710429767606,4.498154884377943
-5.481274612098431,4.481651783957499
-5.286449037857247,4.445302992838092
-5.011320374004156,4.466325202355905
-4.719561973743157,4.513806384716107
-4.453248817160551,4.483750643750145
-4.210704521763357,4.497241189965183
-3.955096423401831,4.576084964904391
-3.7188225883944344,4.730396108656564
-3.509994617106069,4.918373221344106
-3.307239525980957,5.089769349327325
-3.0672677004927786,5.205828303200703
-2.845185503209092,5.365239901318267
-2.636859383091044,5.504677347509627
-2.472180977807823,5.580406603638133
-2.366434769902968,5.572163372156747
-2.3535323862560733,5.561901928315919
-2.356684825124708,5.559142252526277
-2.4333636804208036,5.492383869295834
-2.475475548321232,5.3334603663258475
-2.4528957648758123,5.155682521047652
-2.3625646212831564,4.952187668019401
-2.195026410857162,4.770953562844642
-1.9899125947076604,4.607704991359006
-1.7734249252153191,4.548270311079583
-1.6066733053397857,4.524930589645517
-1.379677656607785,4.481331610928435
-1.1139728731751442,4.463113353409181
-0.8388350786627083,4.491011157799996
-0.5460754464985929,4.454766568793932
-0.2748338192388453,4.474806217139028
-0.001037120686646631,4.521340238683581
0.2944722554380794,4.512947920295951
0.5514004068683267,4.524977963578963
0.8193044980569231,4.56910596347764
1.0696571513888822,4.527047452150827
1.3117410208097313,4.49656243560062
1.5843536234892568,4.491884154339579
1.864367583458852,4.494810097413184
2.1312867335988788,4.507858674153181
2.376949196860451,4.5270145074884205
2.639714196461523,4.570157265981039
2.912445351060801,4.557776017487751
3.1689997714666167,4.555548139447575
3.438566870642356,4.563315479116875
3.694929192283581,4.572184672418097
3.952461924738012,4.588992530373946
4.228109661392528,4.58335478032137
4.489135420967002,4.6000804928976216
4.764505895456406,4.552424987494151
5.047272669833402,4.54727670548345
5.311764970112931,4.5212118979458005
5.523810010621629,4.462176558728496


==> data/cluster/rb1/run1/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.3929316853564577,5.577770922810748
2.335703761214769,5.554980826866619
2.3355184996148317,5.555958184040845
2.3352887353026954,5.557047560006036
2.3353076702863307,5.556957420868777
2.3353075692179166,5.556957483167463
2.335307547626389,5.5569574964765085
2.335307455570447,5.556957553219899
2.3353074230753936,5.556957573249892
2.335307400596397,5.55695758710597
2.335307383002384,5.556957597950947
2.3353073696374365,5.556957606189117
2.335307363342567,5.556957610069284
2.3353073516169065,5.556957617296996
2.3353073475159265,5.556957619824844
2.3353073432553204,5.5569576224510895
2.3353073431334685,5.5569576225261965
2.3353073384429193,5.556957625417458
2.335307337175464,5.55695762619872
2.3353073361037375,5.556957626859332
2.335307335557977,5.55695762719574
2.3353073347176254,5.556957627713735
2.3353073345754076,5.556957627801398
2.3353073340482515,5.55695762812634
2.33530733381122,5.556957628272445
2.335307333695253,5.556957628343925
2.3353073335701113,5.556957628421065
2.3353073334946988,5.55695762846755
2.3353073334424943,5.556957628499726
2.3353073333900176,5.556957628532074
2.335307333354378,5.5569576285540405
2.3353073333275933,5.5569576285705535
2.335307333319304,5.556957628575662
2.335307333301417,5.556957628586687
2.3353073332909124,5.556957628593163
2.3353073332849883,5.556957628596814
2.335307333281439,5.5569576285990046
2.3353073332768455,5.556957628601834
2.335307333275888,5.556957628602424
2.335307333272784,5.556957628604337
2.3353073332722927,5.55695762860464
2.335307333270152,5.55695762860596
2.335307333269559,5.556957628606326
2.3353073332689154,5.556957628606722
2.3353073332686813,5.556957628606865
2.3353073332682914,5.5569576286071065
2.335307333268098,5.5569576286072255
2.335307333267921,5.5569576286073366
2.335307333267778,5.556957628607422
2.3353073332677243,5.556957628607456
2.335307333267668,5.556957628607491
2.335307333267587,5.556957628607541
2.3353073332675605,5.556957628607556
2.346622342309831,5.550464599363707
2.4562417261731975,5.479252006618887
2.6147546262219263,5.352480761489605
2.7864157176901276,5.225520681239555
2.9388080147735582,5.163400223301854
3.031382121263304,5.162492354964659
3.077605068918019,5.075431370030948
3.0140945182146384,4.957556314458807
2.975205300131917,4.82918755487594
2.9347082503970596,4.697948333738933
2.9031747888215262,4.5675676080253105
2.9163871806379396,4.466360512736507
3.0179211169611087,4.373631886000271
3.142067001487492,4.3074904114582715
3.25080202619115,4.230390211474565
3.298815328823796,4.135795512623608
3.409328745896717,4.04881051896116
3.5063940240339493,3.9645050285039267
3.6286788620388917,3.8959193338651743
3.7186667303360332,3.8937033927434626
3.813046432906053,3.97862180449927
3.908869954378358,4.04086328609758
3.992470543866281,3.9472679136970226
4.0954934788799795,3.8521721530124724
4.232906201329424,3.73396953302527
4.334834851520474,3.6849823577624297
4.353367328952733,3.5694720080397095
4.256478386411665,3.400154102720225
4.061980691197289,3.2226814359594345
3.8806268446982917,3.0510591977272554
3.7352302549062326,2.865178818524091
3.6307375464142124,2.704346872788217
3.487052959902024,2.507596348680316
3.4108072651828407,2.290989626399915
3.2909999237587897,2.0813900559646092
3.135045424915935,1.950939685824197
2.9059340757267114,1.9217371653898079
2.71814009734754,1.8075386696374356
2.560883254717946,1.6473867274686906
2.4462570698825283,1.4035978834111615
2.4300723267952264,1.1345450198285865
2.537879432816862,0.9011016244088808
2.5824011688788078,0.682658183033571
2.4537333780170645,0.5337052806389877
2.3867164861653736,0.4667695715173996
2.3828912551796284,0.4640324512403182
2.3607420364688205,0.47912743539560587
2.4097343199878205,0.5385749794635499
2.492035468463161,0.6919215141248656
2.497962255198501,0.892164013939515
2.463712964313446,1.1597373496140637
2.480304423805448,1.4182352452591664
2.4967108775894244,1.636057387175319
2.353817543029197,1.839330289637552
2.175809005563746,2.0128963491527694
1.9906202012709437,2.2103722020796446
1.777342703995188,2.340491168837385
1.5488750962070363,2.3965130895202735
1.312903766665317,2.3521867159366123
1.0961577199779384,2.2789906894872054
0.8723835545917646,2.1318215069373876
0.7309986193472158,1.9073530593638475
0.6503486465963033,1.6767751262087103
0.5101892474601835,1.4488312306463373
0.30671277187635004,1.2849389984402788
0.11387921538382262,1.1142121310993716
-0.047878184763363585,0.9636336333288824
-0.19436180974518003,0.7944890009604029
-0.34117718806141273,0.6515098722963273
-0.45905006118565694,0.5669772686557082
-0.5639128296773155,0.5133160561389228
-0.6417350177242658,0.5027498243807195
-0.6940831121080997,0.5603673969051586
-0.6138600093077495,0.6076759352385387
-0.46877531960427943,0.5524332453718759
-0.45776518705306746,0.5405234915456971
-0.481411099006801,0.5520963341687617
-0.39344200444355826,0.655638541738075
-0.24630550660892903,0.8491473621086607
-0.12357077567485364,1.0959334055031666
-0.03305874034308687,1.3545996937183493
0.08038981365711217,1.568862724213957
0.16659810059281055,1.8197010024679092
0.27479709276889563,2.0527340878735156
0.42379131975880746,2.2676891273834783
0.5278644254822171,2.5158320672968233
0.6249442366164741,2.778704738970793
0.7176962678045453,3.022531113593523
0.7929240172725982,3.2640004135288874
0.8734640525185964,3.5114193605952955
1.0228092474423116,3.7365748637748815
1.1973779890056586,3.933444697989883
1.427366717766703,4.099221415510508
1.644801191101143,4.26472280955802
1.8725446599168265,4.380962185788645
2.0738936326890816,4.531343259268773
2.329578307139446,4.660361408832649
2.56497233945312,4.834357591996381
2.7911478281690068,5.043341731922688
2.9553873232370367,5.2861773045189135
3.101054326880385,5.520653256240632
3.289951364169509,5.610955428287044
3.4858977716058908,5.584649157801048
3.589566226327828,5.553299901978688
3.63987084880301,5.4863839134538
3.6223149968680115,5.445831714969855
3.553154801716528,5.394910477221424
3.4620606885968677,5.38665256242661


==> data/cluster/rb1/run1/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.404252997593992,5.426614019198316
3.4042529878677845,5.426614019742991
3.40425298177826,5.42661402008401
3.4042529782689153,5.426614020280536
3.4042529750685864,5.426614020459756
3.404252972089373,5.426614020626597
3.4042529710590035,5.426614020684299
3.4042529694960653,5.426614020771825
3.404252968909865,5.426614020804652
3.40425296803698,5.426614020853533
3.4042529676863102,5.426614020873174
3.404252967394851,5.426614020889494
3.4042529671228827,5.426614020904727
3.4042529668924937,5.426614020917627
3.4042529667939556,5.426614020923146
3.404252966687813,5.426614020929089
3.404252966641132,5.426614020931703
3.4042529665783006,5.426614020935223
3.404252966553467,5.426614020936613
3.4042529665145986,5.426614020938789
3.4042529664997643,5.426614020939621
3.404252966483563,5.426614020940527
3.40425296647582,5.426614020940963
3.404252966466472,5.426614020941486
3.404252966462315,5.4266140209417175
3.4042529664566867,5.426614020942032
3.4042529664538455,5.426614020942193
3.4042529664518306,5.4266140209423055
3.4042529664504135,5.4266140209423845
3.404252966449172,5.426614020942454
3.404252966448574,5.426614020942487
3.404252966447811,5.426614020942531
3.4042529664474817,5.426614020942549
3.40425296644721,5.426614020942564
3.4042529664469736,5.426614020942579
3.4042529664467773,5.42661402094259
3.4042529664466885,5.426614020942593
3.4042529664465597,5.4266140209425995
3.4042529664464958,5.426614020942604
3.4042529664464416,5.426614020942606
3.4042529664464123,5.426614020942608
3.4042529664463856,5.426614020942611
3.404252966446368,5.426614020942611
3.404252966446351,5.426614020942611
3.404252966446343,5.426614020942614
3.404252966446335,5.426614020942613
3.404252966446326,5.426614020942614
3.4042529664463244,5.426614020942613
3.4048689232558935,5.426388661763043
3.4046961594317997,5.426559377986581
3.398981562012489,5.44174183201581
3.4148758391021468,5.456567030672918
3.3895126417773325,5.475770439730636
3.2231782888157037,5.509892769634427
2.96980334053755,5.527514872122893
2.699357004498256,5.493578859161993
2.5042826731689565,5.458255138531875
2.386639501281346,5.478683036150401
2.3769424257545957,5.501986318384998
2.463967737101201,5.569729449410368
2.5257770143295035,5.611716816941646
2.511217697559177,5.6396803763025645
2.488864527664897,5.589916860771609
2.530967056972221,5.452078170025885
2.5674422520538176,5.239282438044364
2.5098270928616513,5.049731053859094
2.344314550280597,4.854959690106284
2.109354905397474,4.710688460352892
1.8599311355738712,4.628628907544509
1.6018007881801566,4.56786727336346
1.3896619512860466,4.569080165905921
1.1468809206948496,4.649571472601811
0.9335771527007481,4.818127514252815
0.783489896014733,5.01651660665095
0.6954368819962502,5.26661403458479
0.6231710604670111,5.405746866168912
0.5224479175132837,5.472454896255957
0.4382245960069344,5.566836255449649
0.4710405052799005,5.571337755621282
0.5085578507184909,5.457006429922845
0.49814898980052247,5.367711740845317
0.47943047222558643,5.392603698965107
0.49831791436830475,5.393447751510917
0.4983158913201433,5.39376273614037
0.4983521441329577,5.393709818388735
0.49835216719890596,5.39370982311706
0.4983521824656165,5.393709826255728
0.498352192752483,5.3937098283705955
0.49835219984810575,5.393709829829379
0.4983522049597102,5.39370983088027
0.498352208744703,5.393709831658424
0.509168043773335,5.419758898138802
0.5684945568173925,5.538436147504379
0.5866253884406669,5.602338948403266
0.6051809971539663,5.6027109376621995
0.5911158213142356,5.5832426415860485
0.5113521342451235,5.458589667192122
0.41759988875680154,5.258401551835736
0.37346500668853455,5.051827205513685
0.39402412647338547,4.864337517854383
0.5136815407662967,4.707018650183177
0.7316114700558716,4.5996802063290705
0.9620948258821085,4.560573192799689
1.1966351999859777,4.492501489123672
1.4655914457223216,4.3762993219221125
1.7158951117377699,4.24084573248624
1.9598763856801718,4.114705471748962
2.192834672501677,3.9211698222724842
2.3701449364188982,3.7064193571012365
2.4258263985727586,3.424687869475698
2.415729818919084,3.1675531749226846
2.4608766668853117,2.9462268746803852
2.3875055978967694,2.7245465420378983
2.335130869237136,2.600508347968324
2.329620582810402,2.4469782489495544
2.3184423547517587,2.207742512723277
2.3509658631983372,1.932191749256762
2.3555608135397543,1.637388435588036
2.3593447064979713,1.3678093582570454
2.3364167743044026,1.1224208440626438
2.3339099895307163,0.9239584435539755
2.326726781596102,0.7557773328998543
2.3067887906628353,0.5594853339282995
2.287889756680504,0.45149152970342366


==> data/cluster/rb1/run1/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.4524319092833882,2.3342602845664553
-1.4379278557626023,2.316457224356097
-1.4378637694492593,2.3161625951064826
-1.4381410833198824,2.3159331290635805
-1.4381410587564616,2.315933096961646
-1.4381410391638976,2.3159330713195265
-1.4381410264986814,2.315933054743696
-1.4381410145309022,2.315933039080649
-1.4381410069652012,2.315933029178902
-1.438141000836787,2.3159330211582283
-1.4381409979424717,2.3159330173702397
-1.4381409944848982,2.3159330128450772
-1.438140992417378,2.3159330101391715
-1.438140990498944,2.315933007628386
-1.4381409894254384,2.3159330062234167
-1.4381409884754708,2.3159330049801286
-1.4381409880501277,2.315933004423454
-1.4381409875974367,2.3159330038309847
-1.4381409872516044,2.3159330033783707
-1.4381409870197701,2.315933003074953
-1.438140986859655,2.3159330028654006
-1.438140986697608,2.3159330026533187
-1.4381409866147483,2.3159330025448748
-1.4381409865524768,2.3159330024633746
-1.4381409865175665,2.315933002417684
-1.4381409864818675,2.3159330023709632
-1.438140986451189,2.315933002330813
-1.438140986433637,2.3159330023078404
-1.4381409864118802,2.315933002279367
-1.4381409864030792,2.3159330022678484
-1.422400225258343,2.2938451316085846
-1.3364370243372508,2.1726269383358874
-1.207124610540819,2.091305243468808
-1.1540449462110525,2.0792436824028204
-1.1537854281868505,2.0788812545308986
-1.154068960387415,2.0790068938958024
-1.1540689185041262,2.0790068572896985
-1.1540688725092676,2.0790068170900735
-1.1540688593074053,2.0790068055516127
-1.154068831215704,2.0790067809993893
-1.1540688194972528,2.0790067707574336
-1.154068810403618,2.0790067628095716
-1.154068798408356,2.0790067523256797
-1.1688850915882867,2.045449911169895
-1.208777376833658,1.955968011052527
-1.2464066922387231,1.8628640102596874
-1.290309188331332,1.762046636071668
-1.2950434582843764,1.750137170452167
-1.2954048842496322,1.7503918047863167
-1.294541076899964,1.7510514154966041
-1.3018616193428847,1.786161186837257
-1.3347085994387933,1.7815851596328012
-1.3352098940743384,1.792556237030963
-1.3345283617481325,1.7945918214170544
-1.3345283449359409,1.7945918198447788
-1.3345283351594013,1.794591818930476
-1.3345283291977936,1.7945918183729468
-1.3345283225751752,1.7945918177535995
-1.3345283185142751,1.794591817373823
-1.3345283150860583,1.7945918170532158
-1.3345283123151734,1.794591816794083
-1.3345283101596475,1.7945918165924977
-1.2827876926991153,1.7877863519958113
-1.1846425557992246,1.7745097176293405
-1.0854277060589927,1.7616334858736211
-0.9956301439103532,1.7501843634723846
-0.8728426194575478,1.7057429977999519
-0.6992515438634213,1.5836036818252195
-0.5766710794636634,1.35927025816797
-0.4857435330585025,1.1280273072970517
-0.3915124565682637,0.8777223996192144
-0.3774165224367172,0.6603059986377072
-0.3938148092443212,0.5050431619288575
-0.38646202977868693,0.45715682462058205
-0.3891573774604833,0.45854981957833607
-0.4616555873404873,0.5853975200504384
-0.5409957125277578,0.7772055257257888
-0.5669137154077908,1.0537976484632503
-0.555381834052374,1.3549107837893397
-0.6040021174473162,1.6014895956267106
-0.6902782434828865,1.814366776873071
-0.8058581597237406,2.0191770929707706
-0.965272080027058,2.1988878505246627
-1.1014584995484586,2.372924782542987
-1.316290560813317,2.5148360362677904
-1.528544670053697,2.543138663760967
-1.75667151985329,2.4156772281566514
-1.9723018113340627,2.2465345580941136
-2.1487203037047715,2.044787119401445
-2.207211442300884,1.7803689770871924
-2.264818725776771,1.5777577631126405
-2.416289360096935,1.4661493134422512
-2.525627175931247,1.4784504131601013
-2.5726239189570905,1.5569220626330151
-2.5191282628120173,1.5980901761794883
-2.406909286913592,1.5139398284609817
-2.4011351308306876,1.3868333637401697
-2.458202806529698,1.4219553310249602
-2.428703065623873,1.5306692993669377
-2.405773495972314,1.621591233324709
-2.414559032845055,1.6260469730697034
-2.4078798698227035,1.6382530124994872
-2.319560904919491,1.7443387166768853
-2.205089228628153,1.9421653903903948
-2.0864042265095453,2.1549647118084976
-2.0060821522233323,2.3090204786813024
-1.9287970505038492,2.433371793984704
-1.8313425126480882,2.578719158813217
-1.7334890530703475,2.639194007688828
-1.6400386666370188,2.6160911012922403
-1.4899603830283348,2.6005146207621315
-1.3705435080844457,2.605655121950747
-1.2225536648077995,2.6270314129027206
-1.0976324246290035,2.629849401146877
-0.9562652757018926,2.6832295346780706
-0.823204755900071,2.7664859446482706
-0.6981437997312474,2.849725413788722
-0.5721474052094222,2.9397598188372718
-0.5622029445099872,2.9310416540450692
-0.6476943781364146,2.86371593981636
-0.8125309736155844,2.835243134003953
-0.9030923691619654,2.9012496672842483
-0.8951059460769644,3.025484163944432
-0.7960614095677974,3.1288590910303222
-0.6285252218931134,3.192575321786205
-0.504913540397133,3.3837830468269257
-0.45261369600341617,3.6131492769929174
-0.33953247907746675,3.8210456677314006
-0.22374700830995486,4.003836929813956
-0.1555320969368883,4.218402154398473
-0.06479014923059445,4.453528514281917
0.02339749929662993,4.655425598673681
0.10293912454632581,4.860693075174931
0.26517465212309066,5.046702198911861
0.3643316314128682,5.268792685038082
0.4382531648257104,5.430532136453187
0.5682650812268539,5.488054089971454
0.6343100786601399,5.561714840039649
0.5913190169849973,5.583281638855991
0.5432044029341898,5.616475939037008
0.50035388242534,5.6464670125298655


==> data/cluster/rb1/run1/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.4177764407669464,1.6111577063304727
2.399823697940922,1.58502505249978
2.409400979522958,1.6079333711735204
2.409776271800593,1.6081970045259077
2.4102158837900767,1.6086006509675772
2.4102794259129268,1.608646797627887
2.4102794153514817,1.6086468052255674
2.410279401635051,1.608646815086051
2.4102793925850827,1.608646821598804
2.411851180597056,1.610373341905714
2.4744381315247663,1.6843938149913713
2.494801564786671,1.8574682961280615
2.4219033475125844,2.04152910436322
2.2926384185417,2.164516449320586
2.1858814722280266,2.2650166657235107
1.9920719961920783,2.4043753508471326
1.7464543838444082,2.509144498438868
1.549018458249816,2.5867344933408627
1.4494519464682725,2.6447373268430763
1.3434129412734581,2.6084905478927407
1.2171178933512605,2.530261870535497
1.0885488776170797,2.493007049687346
0.9367999064015993,2.5522984954992767
0.8817279248589016,2.691883172935774
0.8593245136791543,2.901342750468922
0.8156225073484586,3.0514338631952107
0.749408964957933,3.1605044736856542
0.6970418421065845,3.35103983199777
0.6745614000822031,3.5419302719056462
0.5911347318570392,3.681403219689242
0.5223049856653614,3.8236935190541335
0.4367988362712012,4.04712423575642
0.30198403009491903,4.226577351337464
0.2581584837935029,4.47997526482772
0.3325063548906506,4.675951705405369
0.3902062962209798,4.799010603068678
0.3045983617318875,4.912780039003469
0.22296545225242248,4.962982374401798
0.22583938612917276,4.952381349181196
0.22230807583668177,4.951958069725396
0.22228122623828916,4.952156598700386
0.2366333541374046,4.931949105635747
0.25780535408378835,4.908347575076661
0.24272967887491914,4.985540021089824
0.18813643527062496,5.136693047215673
-0.012525736260739162,5.286996916632439
-0.2590841685078935,5.382941564983578
-0.47532501746700806,5.451287811352921
-0.6155163844190676,5.545266446049563
-0.661418412092345,5.640191743448392
-0.6265968183695656,5.617079019661396
-0.5885746405265584,5.509281127369472
-0.4765651457131841,5.452084006470048
-0.3789669354215688,5.480447641223362
-0.36248432982241985,5.571264989979739
-0.36723963419851957,5.596454383634105
-0.38763073980802387,5.587096256346232
-0.4683158529835465,5.481031662797348
-0.5434827460744049,5.271864609705197
-0.6256651885337337,5.022335089689245
-0.7669250884580205,4.837109922380108
-0.9648376465336108,4.706559642292119
-1.162528961448214,4.56596830743194
-1.3837589166606006,4.4477135783744455
-1.6376838308958528,4.399709311738225
-1.8476845060181868,4.432504513756305
-2.0249570583847563,4.48389138352346
-2.255790776428299,4.438879015771612
-2.511538082596587,4.3159793905146415
-2.75158887384569,4.227563984209593
-3.0029366200910754,4.26484021198767
-3.2410741554340747,4.373747948466587
-3.5029511074143986,4.426072550259187
-3.7740508990926314,4.4372532805978375
-4.023507263205444,4.514098475033179
-4.269773879646289,4.512203450815215
-4.520557810284945,4.472217472239483
-4.718396887746774,4.479380463441371
-4.969888621340219,4.534407437694089
-5.218529541016482,4.587856798420601
-5.3841451689090185,4.566954602505945
-5.510119177050327,4.509384607614768
-5.596737058215466,4.485312224635536
-5.587852369874254,4.491306138388183
-5.588570438461539,4.490965803355022
-5.545550092981827,4.494162543711007
-5.437508064884632,4.3895302298466685
-5.223977390654183,4.273755515292307
-4.9646690725972515,4.18926733658153
-4.725207744934286,4.04188998786604
-4.467534458017358,3.924594812454094
-4.236963490470405,3.833636179384037
-4.0049916315810785,3.701350177844554
-3.7642796472048348,3.648579261318216
-3.530806849523884,3.56821350765173
-3.3367531995573385,3.372600603310023
-3.109862656692783,3.2305516092752384
-2.8634507457504785,3.1688966601499287
-2.639493617339786,3.0379803799114664
-2.4553888472665433,2.885951327951335
-2.2239194216154603,2.739294308969953
-1.9725592611635439,2.6736824874521927
-1.6962982056064488,2.6576977607108816
-1.4631920396549183,2.588865065888705
-1.2280676143398295,2.371716818361376
-1.0147670181499282,2.199648950730367
-0.8357395125331721,1.9584042699429958
-0.6864479638461245,1.7314869181164323
-0.6345617771607559,1.475255579423342
-0.6160328330351881,1.2070521803774057
-0.591243751961045,0.937218286885607
-0.5017378517153452,0.7290606909297437
-0.5729980426612382,0.544181142427925
-0.6026597018969113,0.4481924259727763


==> data/cluster/rb1/run1/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.15,4.94,0.5,1.5,None,C-CS2-I,1711739887.103792123000000006,1711739901.543983751000000034,
0.5,1.66,-5.5,4.5,C-CS2-I,M-BS-O,1711739922.424195595000000026,1711739937.634359919000000040,
-5.56,4.5,-2.5,5.5,M-BS-O,M-CS1-O,1711739938.514507090000000032,1711739946.314685485000000020,
-2.35,5.56,5.5,4.5,M-CS1-O,C-BS-O,1711739947.224958613000000014,1711739965.175148762000000011,
5.68,4.44,2.5,5.5,C-BS-O,C-CS1-O,1711739974.654486548000000041,1711739984.024610766000000002,
2.34,5.56,2.5,0.5,C-CS1-O,C-DS-O,1711740010.141251484000000009,1711740032.511391979000000032,
2.38,0.47,-0.5,0.5,C-DS-O,M-DS-I,1711740033.387955704000000024,1711740047.268126538000000017,
-0.47,0.54,3.5,5.5,M-DS-I,C-RS2-I,1711740048.162790548000000010,1711740064.312957207000000019,
3.4,5.43,3.5,5.5,C-RS2-I,C-RS2-I,1711740068.518509639000000032,1711740068.858696775000000053,
3.4,5.43,2.5,5.5,C-RS2-I,C-CS1-O,1711740092.328952414000000020,1711740098.659148210000000041,
2.51,5.64,0.5,5.5,C-CS1-O,C-CS1-I,1711740099.529349865000000033,1711740115.239473918000000015,
0.61,5.6,2.5,0.5,C-CS1-I,C-DS-O,1711740116.102689293000000006,1711740131.072846254000000005,
2.42,0.53,-1.5,2.5,C-DS-O,M-RS1-O,1711740154.087926298000000005,1711740175.888090740000000055,
-1.44,2.32,-0.5,0.5,M-RS1-O,M-DS-I,1711740190.583012553000000036,1711740211.563194994000000035,
-0.39,0.46,-2.5,1.5,M-DS-I,M-CS2-O,1711740212.495205987000000031,1711740225.205389582000000013,
-2.41,1.63,0.5,5.5,M-CS2-O,C-CS1-I,1711740226.119872069000000007,1711740246.120066213000000007,
0.56,5.68,2.5,1.5,C-CS1-I,C-CS2-O,1711740252.480561788000000030,1711740268.930744003000000058,
2.41,1.61,-0.5,5.5,C-CS2-O,M-CS1-I,1711740273.311437879000000019,1711740295.791690149000000049,
-0.38,5.6,-5.5,4.5,M-CS1-I,M-BS-O,1711740296.655893110000000041,1711740310.176053702000000011,
-5.59,4.49,-0.5,0.5,M-BS-O,M-DS-I,1711740311.044512698000000003,1711740325.674695093000000042,


==> data/cluster/rb1/run2/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.6370347589456293,1.4829068048173242
0.6341429678524895,1.5038416493904065
0.6310998177624092,1.5310392360888616
0.6307006635406092,1.5314065677048339
0.6307006808283715,1.5314065590327997
0.6307006899652379,1.5314065544429472
0.6307006991167201,1.531406549845752
0.630700704806177,1.5314065469876854
0.6307007091099308,1.5314065448257188
0.630700712201377,1.5314065432727477
0.6307007140028693,1.5314065423677787
0.6307007161085663,1.5314065413099938
0.6307007171592671,1.53140654078218
0.6307007179344257,1.5314065403927835
0.6307007184247011,1.5314065401464956
0.6307007189767386,1.5314065398691836
0.6307007194956809,1.5314065396084948
0.6307007195141434,1.531406539599221
0.6307007196881278,1.531406539511821
0.630700719825021,1.5314065394430525
0.6307007199212427,1.5314065393947174
0.6307007199977255,1.5314065393562961
0.6307007200318324,1.5314065393391627
0.6307007200763568,1.5314065393167957
0.6307007201060637,1.531406539301873
0.6307007201152475,1.5314065392972593
0.6307007201324168,1.531406539288635
0.6307007201456871,1.5314065392819671
0.6307007201514514,1.531406539279072
0.6059900736748407,1.5475406071060713
0.4695955636649316,1.6121800849015147
0.24854928819974464,1.657991048929424
0.012489745087950421,1.772130639784523
-0.19796848059765138,1.8908729839906058
-0.42772511451742634,2.030527307729503
-0.6544225202472713,2.1828499593904196
-0.8557210823917081,2.3144550048261956
-1.0602985784394856,2.3982397211392446
-1.3069666460778548,2.482866874837182
-1.5493866338135145,2.5723393368925906
-1.7944938589879806,2.702049167074288
-2.0499628505202336,2.792606019783947
-2.324217690681554,2.8118763430754434
-2.6153298667181657,2.8587873661902568
-2.8457529879329666,2.978321266637277
-3.0817802939318106,3.0731259608529227
-3.314873489004466,3.201949837384397
-3.5762831495223155,3.2969925439004872
-3.851892861247708,3.298188427401834
-4.149498338905161,3.2671162901977038
-4.4039757409567155,3.319227341948792
-4.576348109327833,3.4896513972787906
-4.7151869692427075,3.70352958587469
-4.876361277989639,3.8822116125063615
-5.048992195128611,4.050133428094304
-5.25264617581554,4.21931297157007
-5.380727317917179,4.411848075534128
-5.416668295046353,4.563825891655814
-5.428273673634819,4.664211932469114
-5.482261836169981,4.664374898300249
-5.5553535689928015,4.590523703517366
-5.544689943717272,4.599429157349291
-5.533882976442386,4.597106036305886
-5.426073643635785,4.521372475917807
-5.239134952538095,4.440025524884175
-4.9938482449673405,4.458604222588981
-4.779712890816454,4.578392875672703
-4.5329294784419245,4.665343282165279
-4.31003995115696,4.669831975901
-4.100283048002714,4.614625387076443
-3.854456220641195,4.714746669027272
-3.646919897207265,4.921454341963734
-3.410650883690355,5.084529929232705
-3.2096791482816833,5.225851302241425
-3.0308507368209527,5.349406814727748
-2.817432656675929,5.453263250200193
-2.6552757745794016,5.513686838533411
-2.5583322136381925,5.57747533317746
-2.482732989283068,5.6010358892764
-2.465848408877348,5.587512736026723
-2.420628855073726,5.5181380035562855
-2.37866880111548,5.343122812272266
-2.3081371820421266,5.09603353692818
-2.1414626620736996,4.894990780691441
-1.9938555072759787,4.7579579357568536
-1.8201732577972727,4.645138537036201
-1.6672726542352996,4.509479867089519
-1.4604806853926757,4.4124801616538605
-1.2127006283055564,4.401713328652903
-0.9830165024784518,4.444772419833842
-0.7537069151903859,4.451031376360987
-0.497014397682666,4.463101331074462
-0.2337926022852339,4.457449883695814
0.024699806409175018,4.441521553012844
0.28031109692245204,4.442461237166465
0.5481726787884131,4.441693455771114
0.8039312992461758,4.469617752314493
1.0558621188506176,4.472397648853528
1.3032907367875497,4.461036909619768
1.54110363402925,4.447872519541091
1.7576717778260242,4.435018935988387
1.9051862659955106,4.454396752844064
2.0403077266048157,4.509570374029273
2.1953523562455786,4.565591901816354
2.448644689367291,4.5816902349785735
2.7110639823582083,4.574497710146954
2.926097103901517,4.627880587124396
3.1397594050799773,4.660240132359425
3.370157490814905,4.7109965263130915
3.5583848045812996,4.694662425641376
3.766803821904563,4.637908138790369
4.035675604177843,4.577178193909187
4.279096846322129,4.53125239360009
4.504285707567813,4.533474064710634
4.769357706419093,4.567032296469314
5.046091917500998,4.5754891833261
5.311450321668925,4.583685296916733
5.52167760387241,4.57883832924644
5.668821690871665,4.510168692955288
5.689825346693332,4.444538839980993
5.603072608403742,4.41659910861497
5.4513562833522915,4.460339854261252
5.3761875437406506,4.54975604996032
5.416852663963944,4.601171284673966
5.54695245887302,4.527374527346011
5.615020918488271,4.414949758079442
5.589696367017635,4.397229613054359
5.542825679922824,4.5093303103677025
5.556104030682251,4.627090216410151


==> data/cluster/rb1/run2/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.3524546397942627,5.56717479271626
2.3380407723085224,5.5928083372579005
2.3378751757972145,5.593284987099514
2.3377464302848905,5.593955338525195
2.3377627278962745,5.593874584609162
2.33776264354133,5.593874654549968
2.337762590026222,5.593874698877352
2.3377625487299536,5.593874733129292
2.337762525175691,5.593874752665666
2.3377625060219756,5.593874768552135
2.3377624836555793,5.5938747871032675
2.3377624744883603,5.593874794706743
2.3377624636616767,5.593874803686608
2.337762460488263,5.5938748063187
2.3377624546138005,5.593874811191096
2.3377624519649576,5.593874813388101
2.3377624491296114,5.593874815739792
2.337762449645984,5.593874815311503
2.337762446095353,5.593874818256468
2.337762445138739,5.593874819049903
2.3377624446013945,5.593874819495586
2.3377624441649334,5.593874819857598
2.3377624438038582,5.59387482015708
2.337762443619783,5.5938748203097575
2.337762443442327,5.593874820456941
2.3377624432815898,5.593874820590258
2.337762443156726,5.593874820693824
2.337762443091635,5.593874820747814
2.3377624430391073,5.593874820791379
2.3377624430021555,5.593874820822027
2.3377624429736317,5.593874820845688
2.3377624429570716,5.593874820859423
2.3377624429426405,5.59387482087139
2.3377624429267794,5.5938748208845475
2.337762442918719,5.59387482089123
2.337762442911954,5.593874820896843
2.3377624429154267,5.593874820893962
2.3377624429063175,5.593874820901517
2.3377624429039026,5.593874820903521
2.3377624429027666,5.593874820904464
2.337762442901364,5.593874820905626
2.3377624429005386,5.593874820906311
2.337762442899966,5.5938748209067874
2.337762442899459,5.5938748209072084
2.337762442899188,5.5938748209074305
2.3377624428989927,5.593874820907594
2.337762442898792,5.593874820907761
2.337762442898648,5.59387482090788
2.337762442898546,5.593874820907965
2.3377624428984864,5.593874820908013
2.337762442898452,5.593874820908042
2.337762442898409,5.593874820908079
2.3377624428983825,5.5938748209081
2.337762442898363,5.593874820908115
2.3377624428983426,5.593874820908132
2.3377624428983355,5.5938748209081375
2.337762442898325,5.593874820908146
2.3377624428983204,5.59387482090815
2.3377624428983177,5.5938748209081535
2.337762442898314,5.593874820908155
2.3377624428983124,5.593874820908159
2.3377624428983115,5.593874820908159
2.3377624428983097,5.593874820908161
2.3377624428983084,5.59387482090816
2.337762442898309,5.593874820908162
2.337762442898308,5.593874820908162
2.337762442898308,5.593874820908162
2.337762442898308,5.593874820908162
2.337762442898306,5.593874820908162
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.3377624428983075,5.593874820908163
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908163
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908163
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908163
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.3377624428983075,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908163
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.3377624428983075,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908163
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908163
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.3377624428983066,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.3377624428983066,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908163
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.3377624428983075,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.3377624428983075,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908163
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.337762442898307,5.593874820908164
2.339982622797221,5.59252354728765
2.4247054262916636,5.540768273425833
2.6196511764756574,5.479519040051706
2.830100302937062,5.339881637796363
2.9909229363117413,5.106930985067882
3.012562510209368,4.927349942452153
2.9833270279799073,4.776713005158038
2.986034379311727,4.6282637421732815
3.0221982697090937,4.4816067429589905
3.0451562460554387,4.354549919647854
3.086625897408207,4.220067736611393
3.166663944715748,4.085220724513712
3.241600636533978,3.9352392385764414
3.2311424086553915,3.7686172896639545
3.140308407363318,3.6200672453946368
3.0426134031308454,3.434534929122398
2.98593184866115,3.3331898745192574
2.891987321526474,3.2315812788043417
2.8078025646443923,3.2065156699591193
2.7806114875310257,3.2919487536253196
2.756970882320264,3.393778695368662
2.846371502446404,3.442527222663705
2.953137175357998,3.4040452895335616
2.9624203917743746,3.3739938631372794
2.865408449360104,3.286370377688844
2.818578194561492,3.1652427940332717
2.763017157120811,3.041955857109272
2.7266959577195617,2.9312149581123763
2.6665664370045707,2.7963115948458754
2.62186652193326,2.6258374628487413
2.59061654063956,2.4804964945804917
2.5567036282052986,2.3642763792115047
2.495288848682118,2.267195686296604
2.3891984394687844,2.2199478641939248
2.2210027509497268,2.1867916001384633
2.150855779252975,2.180296872461116
2.206150808387737,2.1600352006906824
2.303878898730449,2.032709135688621
2.354171347963734,1.8176561332516028
2.345414272885641,1.6509737439893115
2.3392124693778062,1.480736657795675
2.355669602930196,1.2946763346009647
2.343649006058109,1.0575094030743637
2.3652376933539254,0.8316130499885268
2.402924029811138,0.6567122451339369
2.3968892695550426,0.5220043617247455
2.3818816994043814,0.47910393107484306
2.4328526117848073,0.5168183155452852
2.504836380182122,0.5673501180177807
2.5235413587947013,0.5811303107834063
2.5194550892271943,0.5987377277114758
2.539711404572471,0.6389467392657582
2.586108366089987,0.7266525051860127
2.6323944156398493,0.8128368579933509
2.6683367731253007,0.8772132255367748
2.6679778839872426,0.8592266353400939
2.591556172374591,0.8519803200988018
2.410331900503284,0.8140369220955526
2.2370648022233754,0.7143416419801434
2.1855375058137545,0.6060209201866227
2.2335437776117844,0.45081376321595235
2.3142396694085616,0.3672321885157963
2.3205133803973643,0.37086804735569046
2.291565108669814,0.39066183913283603
2.292853334290065,0.3900783035523887
2.2927866793163236,0.38910032446385157
2.284724734354327,0.37749852370209513
2.2758275354059654,0.37121940793951125
2.278309453727141,0.4475747822880338
2.3779258321623886,0.5737400436226177
2.435840209820809,0.6436341983816616
2.3945381409212088,0.6064268569693563
2.3104355240987147,0.5626933274102197
2.3284663762131865,0.5571431323913538
2.329269967731813,0.5592677816064304
2.3292699673291093,0.5592677763922274
2.329269967155852,0.5592677741653935
2.3292699669192447,0.559267771124367
2.3292699667626353,0.559267769111522
2.3292699666859633,0.5592677681260525
2.329269966591854,0.5592677669165071
2.3292699665483894,0.5592677663578802
2.3277665754401755,0.5689368949284674
2.3390030370665627,0.6624259660712337
2.398984726867903,0.657884293370963
2.396246273133507,0.5424752459012501
2.343131459290922,0.52113383245125
2.2757014332025483,0.5684701567674
2.285618516941351,0.5780406971111689
2.303518979196561,0.601126182168922
2.3895232401496385,0.7060294920672141
2.4305686271796363,0.8021252716429266
2.3887329409265377,0.8074941369067643
2.2906817546510325,0.8243130558958971
2.2234928597761257,0.9244521537971607
2.278127974375431,1.0099720056491686
2.428621945044945,1.076330990628564
2.564164618850307,1.1836585106709836
2.583607703967752,1.3207892545960456
2.556410554221571,1.5000569691088699
2.451221794593485,1.6980072407583884
2.354343751183225,1.901652825206778
2.214864016131991,2.117605650702464
2.029554615572123,2.29562821838566
1.8378316765559912,2.4173924603985695
1.772259295392793,2.4881181175733125
1.7915452453478808,2.514000052182932
1.7925199501340678,2.508127767284264
1.7848793374152243,2.5090388652892055
1.8341011671160974,2.4318683689290834
1.887898624272884,2.348150409529068
1.940874197080881,2.2629439363291257
1.9856069388298176,2.190810801373075
1.9349821276033845,2.1759102177674126
1.7960163785109833,2.220681990579913
1.6524551264771388,2.2634460035112167
1.4742103145377712,2.2501747649053447
1.2546441830265103,2.175397934238477
1.0198629923921132,2.178028196236795
0.8400661889734309,2.047145887360852
0.6918363171325019,1.8179947567067238
0.5715816940801308,1.537978413162803
0.4786844793948206,1.333963199395008
0.38647789700479995,1.1981985793349061
0.2941508343731276,1.0798027090498024
0.2269739763885421,0.9613189050787259
0.14118557360678485,0.8183050476086063
-0.03399111049318915,0.6911335057799562
-0.27040859502164416,0.6453946446222472
-0.45675863786635595,0.620536780904245
-0.5747526535638086,0.6261403068757921
-0.615206033930412,0.5870069009733109
-0.5456223071890856,0.49594351385197893
-0.5292984640162008,0.4842944808721894
-0.5194358404443227,0.501980745481068
-0.4342131096336299,0.6011756135642708
-0.29016270655427157,0.784432596415522
-0.19062660853392943,1.024114859653845
-0.04587084414919129,1.2646830935329216
0.10469318280937134,1.479073053379959
0.3012002465506378,1.651916466660989
0.4779693682717845,1.8186015875682968
0.5961485463392915,2.0299344981802356
0.6801308623869842,2.250996347937241
0.6568697994519654,2.527872181954937
0.5970448896978642,2.7799561260098993
0.6598662304482446,3.0247322461411246
0.7415195683486884,3.253708800047136
0.7743449823995672,3.4994979265182846
0.8402961458765894,3.7570766906245545
1.031006720322198,3.9516212586221995
1.2774611772304758,4.025723678235137
1.5397173238498323,4.093830104579049
1.7933303440168098,4.158148468049001
1.981200153167677,4.305420957311607
2.186152101019377,4.430482645884133
2.3911216083904296,4.59808903243672
2.6286325654067726,4.71808872974658
2.780216200359741,4.886327982312136
2.8756627949100846,5.097163982900453
3.040894752290556,5.236418966625495
3.2777264105364505,5.346447111079134
3.4787187134931488,5.454395389005796
3.6088116993027866,5.51688308498718
3.6656999551138485,5.550940477573805
3.6071800385802493,5.547584555030542
3.4856886346752955,5.567414856338202


==> data/cluster/rb1/run2/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.5284743114824124,5.4941405561338215
3.5284743114825323,5.494140556123623
3.5284743114826176,5.494140556116335
3.5284743114826744,5.4941405561114465
3.528474311482729,5.494140556106729
3.5284743114827526,5.494140556104648
3.5284743114827837,5.494140556102047
3.5284743114828023,5.494140556100346
3.5284743114828148,5.494140556099238
3.5284743114828254,5.494140556098318
3.5284743114828343,5.494140556097631
3.5284743114828387,5.494140556097216
3.5284743114828427,5.494140556096891
3.528474311482846,5.494140556096665
3.528474311482847,5.494140556096459
3.5284743114828485,5.494140556096338
3.5284743114828503,5.4941405560962515
3.5284743114828503,5.494140556096177
3.528474311482852,5.494140556096132
3.528474311482852,5.494140556096098
3.5284743114828516,5.494140556096081
3.528474311482853,5.494140556096053
3.528474311482852,5.494140556096039
3.528474311482853,5.494140556096028
3.528474311482852,5.4941405560960215
3.528474311482854,5.494140556096016
3.528474311482854,5.494140556096013
3.528474311482852,5.49414055609601
3.528474311482853,5.494140556096009
3.528474311482854,5.494140556096008
3.528474311482854,5.4941405560960055
3.528474311482853,5.494140556096005
3.528474311482853,5.494140556096005
3.528474311482854,5.494140556096004
3.528474311482854,5.494140556096004
3.528474311482854,5.494140556096004
3.528474311482854,5.494140556096003
3.528474311482854,5.494140556096003
3.528474311482854,5.494140556096003
3.528474311482854,5.494140556096003
3.528474311482854,5.494140556096003
3.528474311482854,5.494140556096003
3.5284743114828534,5.494140556096003
3.528474311482854,5.494140556096003
3.528474311482854,5.494140556096003
3.528474311482854,5.494140556096003
3.528474311482854,5.494140556096003
3.528474311482854,5.494140556096003
3.5289539635764102,5.493881237416952
3.5288582988706914,5.4939461398508636
3.528813465308269,5.49431498670714
3.572400668915897,5.496027878200793
3.587859319637579,5.4981080762846055
3.5836892498296904,5.496960124434386
3.583689249652724,5.496960124260435
3.5836892495001478,5.496960124110457
3.583689249418626,5.4969601240303225
3.583689249312019,5.496960123925532
3.5836892492613246,5.496960123875698
3.5836892492320236,5.496960123846897
3.583689249195387,5.496960123810885
3.5836892491793013,5.496960123795073
3.59125790672875,5.478106921956633
3.6252049714905956,5.389129281231286
3.6609628247290362,5.295784269406042
3.697390825700689,5.201047077692609
3.708722302427186,5.147265320140636
3.5909502389313355,5.167650259327464
3.451566269114557,5.217787913587379
3.318542408960388,5.276891259711078
3.1927953373765536,5.347723722147159
2.9987403435288282,5.372838100760608
2.772270306266181,5.410379427812637
2.5546487456568947,5.431732276422555
2.385285742453614,5.432657776035891
2.3068749735640734,5.459910575571512
2.3476554155198057,5.522021611597454
2.4453367071322756,5.579166580468556
2.501626604150955,5.611891122008466
2.484482070539854,5.617811998017698
2.4362648376029012,5.610932806536763
2.3352519934961924,5.679885714373555
2.169243257599322,5.802220119862367
2.1248889843556746,5.856729423939895
2.1854210032536274,5.841686571562566
2.311460389399489,5.745048345655641
2.423556781759097,5.651140743494297
2.5174074135204876,5.491361576692497
2.626698569489955,5.270356660142565
2.6612754661130036,5.056232027976537
2.5711268900972017,4.902172598999738
2.4185028161900104,4.82601695319877
2.28735109317307,4.75213231078395
2.0747388489169407,4.678930714537109
1.8530486616977515,4.591701936871018
1.6727597410298922,4.525916170041142
1.5013449423675427,4.534841237416913
1.2715546798075907,4.536536642305451
1.0531581226045783,4.627863998297028
0.8588075209909256,4.794595314076427
0.7152288576344761,5.007041731997523
0.5966608600340604,5.2250716530347425
0.5172186036532103,5.4052611290446295
0.47957889502223505,5.521486744314478
0.4886088591072446,5.638313183884088
0.5539683664694093,5.653248554470476
0.5410391157012469,5.5564476600178505
0.4591185991096509,5.4537729840998415
0.4540486753179831,5.436084119741427
0.4561961935445469,5.426825243221934
0.3949915889704343,5.326000325828975
0.3293583276316099,5.136640151527755
0.3488283374468413,5.000706746966608
0.4867989200834284,4.871529971222071
0.5857599154425595,4.683479452861929
0.5590553023683564,4.493331234651945
0.41914636451633713,4.304846345166908
0.32794353316588243,4.086910680111757
0.30654484361237433,3.8627610793968135
0.36845022784269865,3.6592733951519234
0.3960626130233882,3.5085755304586446
0.44978979903620386,3.2989531266385903
0.5488608205856003,3.0782985285998055
0.7057829162232192,2.8860155628057083
0.9392841156233942,2.7262580472205875
1.1877399243788327,2.6498490627736686
1.3810431743263538,2.579922792419782
1.5536318916131004,2.515634512533107
1.7577182533588607,2.436028324522317
1.9601352517082753,2.2874255501009335
2.099438541299142,2.0547017993217938
2.2053720125582945,1.795895165454344
2.2982356851602654,1.526841427676326
2.329389561378017,1.2868142435812153
2.2196007730973317,1.0583251776425966
2.16733278062139,0.8351114599938148
2.2243110942169846,0.6559123810116173
2.3050344894276895,0.5201198638322804
2.4030282489832238,0.4904089761926367
2.5111897074670484,0.5462724880175385
2.4933322765577426,0.6272761465953248
2.4240173074317486,0.6457053532443654
2.2998770918953797,0.5955429038414513
2.2334099998942705,0.5053803426112347
2.2488237561101183,0.4903666388289052
2.377894664692737,0.47638282332893644
2.4593595482084956,0.5230477224844403


==> data/cluster/rb1/run2/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.4309890808183128,2.5759968945088314
-1.4306358029984794,2.563507176808539
-1.4180943917337219,2.5546670790152586
-1.418097344988127,2.5546598636316644
-1.4180973291949022,2.5546598869246897
-1.4180973107239827,2.5546599142135635
-1.418097303422756,2.554659925000371
-1.4180972942972172,2.554659938482412
-1.4180972875759101,2.5546599484124473
-1.418097283218504,2.554659954850065
-1.4180972811689785,2.554659957878027
-1.4180972787252095,2.554659961488444
-1.4180972776590692,2.5546599630635543
-1.418097276288977,2.554659965087725
-1.418097275496498,2.554659966258532
-1.4180972748259415,2.5546599672492087
-1.4180972744556557,2.5546599677962667
-1.41809727407621,2.5546599683568596
-1.4180972739417848,2.5546599685554594
-1.4180972736872708,2.554659968931477
-1.4180972736037432,2.5546599690548804
-1.4180972735017496,2.5546599692055656
-1.4180972734459423,2.554659969288014
-1.418097273383856,2.554659969379741
-1.4180972733532715,2.554659969424925
-1.4180972733316846,2.554659969456819
-1.4180972733121278,2.554659969485711
-1.4180972733004742,2.554659969502929
-1.4180972732898438,2.5546599695186334
-1.4180972732836141,2.5546599695278385
-1.4180972732738808,2.5546599695422176
-1.4180972732746064,2.5546599695411474
-1.4180972732712407,2.554659969546117
-1.4180972732695547,2.55465996954861
-1.4180972732683743,2.5546599695503533
-1.4180972732670871,2.5546599695522545
-1.4180972732664325,2.5546599695532213
-1.4180972732657962,2.554659969554162
-1.418097273265305,2.554659969554889
-1.4180972732649744,2.5546599695553764
-1.418097273264804,2.5546599695556282
-1.4180972732645891,2.5546599695559453
-1.418097273264484,2.5546599695561008
-1.418097273264404,2.5546599695562198
-1.418097273264349,2.5546599695563
-1.4180972732642778,2.554659969556405
-1.4180972732747739,2.5546599695409116
-1.3956529028412217,2.5360973761707153
-1.2756558824367406,2.425700484415079
-1.0963701742262173,2.254001602311402
-0.9069845014754088,2.0680874953202992
-0.785369181328436,1.870158390268378
-0.6413052477015526,1.6305864782994501
-0.4835930120717191,1.3780237235545165
-0.4149395136783194,1.1117717725104228
-0.46078401141192016,0.8555983141625849
-0.4922343478406055,0.6526522200273872
-0.5006611203928601,0.5204536054624912
-0.4576215224217237,0.3953513340029185
-0.5085585995451534,0.3478782517737594
-0.5643918553357814,0.39840820587675874
-0.600553792062585,0.5088562828624084
-0.6098339166763678,0.5271118045946177
-0.5712816931799258,0.556515010734284
-0.4482325524950741,0.6700455369945251
-0.30745639938745395,0.7823226918579558
-0.19679381390707018,0.8565456264810296
-0.16583539195540498,0.9556147189530211
-0.19928242055807477,1.1161101089254457
-0.2842423295072347,1.3016637067219299
-0.37266706771819313,1.4958533207969058
-0.4811497689413544,1.719393426992152
-0.598384378075254,1.9202261661542448
-0.7205872545105207,2.116206888621134
-0.830804470986445,2.3149301120302224
-1.0241148207573731,2.457177571420099
-1.2718424497888714,2.5212777315376598
-1.4426052701760201,2.4985160046031614
-1.6063559619115024,2.3635480189573808
-1.780546927489357,2.178580391958733
-1.8853630816969076,2.010486948467217
-1.9044720380551428,1.9375612211738353
-1.904227038803917,1.9338644860363459
-1.8921329182111393,1.9481062907007791
-1.8905757455346266,1.9436089172930164
-1.8746025172117935,1.9307772722618444
-1.8843494071061053,1.9166986103033647
-2.0396237870273954,1.8178670102273755
-2.253291254934368,1.6970105146491807
-2.4569486997962353,1.5501442636492866
-2.61516328139536,1.454374649335505
-2.687297963956839,1.3656794492915987
-2.6828325022766215,1.3532058906803122
-2.6402094397259868,1.46594318175234
-2.567948648844281,1.571336524699378
-2.4350099889939876,1.6165573075775492
-2.3580554432065415,1.6050905815448568
-2.3632811671277105,1.541155868866708
-2.3687672526346875,1.5379501565055453
-2.389635651568038,1.5672481196246546
-2.4623406042419145,1.6776565608702558
-2.455109067293134,1.8624878771754858
-2.496772363601372,2.1244852149452007
-2.5536851025684326,2.3913473330029253
-2.583148034283157,2.6509003594145018
-2.546831447877379,2.8677719327806845
-2.535985684492741,3.082046134414069
-2.5611879712535357,3.3224938771985415
-2.619986886064134,3.5895981581417415
-2.6796346272365072,3.826533279752036
-2.6739482715382348,4.0154128682394274
-2.5435832267858522,4.143132994142446
-2.328769623675692,4.194866554826001
-2.0741536151136035,4.236244319985731
-1.8149913343870951,4.279467050239802
-1.536553876410829,4.364605157644986
-1.2660000808837686,4.487404113151092
-1.0071651739359027,4.596466674819557
-0.7558169593688095,4.7386077073831885
-0.5357138302826807,4.888692854084563
-0.2972672440317057,5.032345866121131
-0.08114858321659346,5.210872279290627
0.1286561239501678,5.275914442008938
0.23779167897211995,5.277671353944702
0.2519834212432537,5.278730944709755
0.2514707843318198,5.279040632893688
0.251470826042103,5.279040666219993
0.25147105141819903,5.279040846204806
0.25147113423330403,5.279040912397334
0.2514712060917632,5.279040969832425
0.2514711755879726,5.279040945451326
0.25147127943532643,5.279041028454529
0.25316387392846407,5.282008655224525
0.33122966765338546,5.352912780902892
0.45298505511230935,5.436284428810412
0.5853042177694774,5.507894170699167
0.6602753462490232,5.5469141256859045
0.6600845941849869,5.582621164961873
0.5452941992627616,5.65027329811407


==> data/cluster/rb1/run2/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.4474441620767693,1.307367853338561
2.478605222688215,1.3432539943652873
2.48005273001375,1.3422542708831036
2.481897461918015,1.341693750096216
2.4818974601065564,1.3416936830407455
2.481897458802102,1.3416936347531228
2.481897457644955,1.3416935919186161
2.48189745680628,1.3416935608730305
2.481897456423746,1.341693546712594
2.4818974557728453,1.3416935226179456
2.481897455511337,1.3416935129375975
2.496917130496973,1.3611351279137662
2.5768827404396113,1.4818649531527677
2.5973636559659212,1.692918901843623
2.5310654010198146,1.9222002428979472
2.4046225818765667,2.0618522612056864
2.207859496120548,2.1957853622843024
2.007197569830371,2.3300620788804927
1.7776348324242508,2.4205768457721373
1.562724581808566,2.4747335595186044
1.388462850238005,2.575271882282512
1.2563600424646073,2.6906588841606816
1.1295289494599818,2.7278433309820587
1.015169548214235,2.68080041234484
0.9045484895486773,2.6975517443326447
0.8854652882833505,2.7764195197999166
0.9059696722195119,2.84017365278448
0.8036677631641167,2.8690954757773324
0.6393668159805488,2.890973291550261
0.40813693710949295,2.9665882550822955
0.2540987475279306,3.0471064055624004
0.13544221667272938,3.1239151199262536
0.09412160200317876,3.194754760168351
0.18421484853510073,3.37103098961162
0.3600895031795206,3.527693249622122
0.5934759073872029,3.629201185470067
0.7753902731960896,3.700325976964252
0.9124607877589375,3.8058225824062775
1.107688557250123,3.9355714584504975
1.3408988019311696,3.987492931576972
1.5153930156256847,3.9810553956698618
1.608756351007167,3.8932025991944843
1.569325941622938,3.808144543393591
1.4689544258848386,3.797067549262017
1.310676413504222,3.9465153832697673
1.0955779240482642,4.043178510498106
0.881022738406652,4.143210016207373
0.6549233034094994,4.225172032757142
0.401067523632737,4.233086411767573
0.1633413604109628,4.313345027365931
0.04554049927700632,4.502435982761458
-0.04273857980884577,4.73791905525195
-0.18138985163646248,4.962694535335736
-0.32597777769703207,5.189827574184049
-0.43275032856006135,5.398061673142977
-0.4800553517209494,5.557638665927821
-0.5025779186754709,5.644592202344283
-0.5244803198026524,5.605267534259984
-0.5624338017439641,5.486993236309235
-0.5574985512312036,5.406831995230041
-0.4747772002175328,5.39429960835013
-0.3773015203632224,5.422013410710352
-0.3994028663069482,5.495921501612184
-0.4346631449222409,5.573302500572015
-0.5554252298570113,5.592365987058021
-0.6321498192038462,5.548987048866033
-0.6523758384043727,5.44411306447133
-0.598884241963034,5.3700700901088565
-0.4932150296168172,5.3944909481804375
-0.43516215356638677,5.508275460841444
-0.43685957916241236,5.586634681914974
-0.4557274195578773,5.596100031724784
-0.48391209458547024,5.555555315008765
-0.5216375345597264,5.40626176736407
-0.5335996911928458,5.193059896660902
-0.5913194491829814,4.987946688350309
-0.7568918373212874,4.8020717145030885
-0.9930379294807827,4.668924700415475
-1.2193658320784608,4.58872906211785
-1.4319803964524238,4.526879485729656
-1.6255867648946027,4.508926001416029
-1.7397809007034772,4.458291154988517
-1.8838721678023402,4.417674576235131
-2.0247024745494775,4.407315649508345
-2.147241150655636,4.423904270211419
-2.3080207362228924,4.432233941585123
-2.4417030509333255,4.444269503695368
-2.62133458803782,4.475113153434077
-2.859240919687414,4.489887836261622
-3.1146222040864555,4.447007542721085
-3.3852964880347036,4.453986344689571
-3.6488041914138063,4.4607989791604945
-3.9184805129008025,4.468519670133099
-4.1853243356585725,4.464203603819282
-4.4300070969984935,4.444945935343996
-4.638605129529461,4.323522462167458
-4.829083387663069,4.173795847257553
-4.98216937524521,4.110115911510896
-5.228838108088929,4.169318902110068
-5.384600804633618,4.315490838454718
-5.518798398002424,4.500001728180085
-5.548061441846654,4.62161812726232
-5.53006126594322,4.633119172218104
-5.531440246346122,4.547425269873606
-5.485463529956123,4.4570012272107755
-5.438951200808308,4.383481911727959
-5.450343616426615,4.431608855034903
-5.515750186070911,4.5281538303119495
-5.608452991392603,4.511450021060558
-5.590197315333104,4.440455111046208
-5.481298896174928,4.381798992012694
-5.424687748516872,4.379145399259866
-5.423972380082142,4.37935920183864
-5.367896710582965,4.334953429602327
-5.185253931074691,4.194402507174582
-4.96618634022671,4.095457563711515
-4.6964805357791555,4.022540230410096
-4.444672451240709,3.9534757113989447
-4.274147511340886,3.8675936433967237
-4.101370175686469,3.759877517057685
-3.8920091943860897,3.668600085320267
-3.657400082134192,3.5341605480583755
-3.425405100863836,3.466137838152858
-3.223309374681783,3.3913942112110034
-3.039557323808585,3.3111017804820406
-2.8010164997657814,3.1913623929963215
-2.610491502488249,2.999907102075143
-2.4410331558219314,2.8639961570555985
-2.2061092722931868,2.73761176743018
-1.9724399690924628,2.629806158512155
-1.7594862547090826,2.5679563225722903
-1.5387315513151802,2.613062441057408
-1.3057718060007388,2.612075859865016
-1.1066631979972685,2.492657103336485
-0.934324466502642,2.265495370952662
-0.8083688742062272,2.0581149994486703
-0.7031465316253369,1.8358032344164794
-0.6525392658397311,1.6389318783320266
-0.5874601481519255,1.4896650795575936
-0.5861543140703742,1.2853382389114634
-0.5813394025363583,1.0481447639381667
-0.5352900733697132,0.7965716497313677
-0.5090701288241624,0.5721662276548659
-0.5742070996016575,0.428996210914061
-0.6026162325937978,0.35519719188724536


==> data/cluster/rb1/run2/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.59,0.44,0.5,1.5,None,C-CS2-I,1711740348.652530148000000041,1711740361.694229329000000043,
0.63,1.53,-5.5,4.5,C-CS2-I,M-BS-O,1711740375.744032851000000046,1711740391.544213619000000034,
-5.54,4.6,-2.5,5.5,M-BS-O,M-CS1-O,1711740392.411796036000000026,1711740400.152007303000000009,
-2.48,5.6,5.5,4.5,M-CS1-O,C-BS-O,1711740401.065838219000000004,1711740426.156031734000000010,
5.56,4.64,2.5,5.5,C-BS-O,C-CS1-O,1711740436.059277521000000004,1711740448.089454227000000006,
2.34,5.59,2.5,0.5,C-CS1-O,C-DS-O,1711740587.459824799000000029,1711740630.950010060000000059,
2.29,0.58,-0.5,0.5,C-DS-O,M-DS-I,1711740631.819123286000000051,1711740653.549295526000000034,
-0.53,0.49,3.5,5.5,M-DS-I,C-RS2-I,1711740654.413270615000000026,1711740671.283427663000000018,
3.53,5.49,3.5,5.5,C-RS2-I,C-RS2-I,1711740685.503580734000000031,1711740685.583784092000000036,
3.53,5.49,2.5,5.5,C-RS2-I,C-CS1-O,1711740708.807685933000000050,1711740724.347865115000000022,
2.48,5.62,0.5,5.5,C-CS1-O,C-CS1-I,1711740725.217718239000000014,1711740738.957913781000000060,
0.45,5.44,2.5,0.5,C-CS1-I,C-DS-O,1711740739.829990022000000052,1711740759.260184050000000016,
2.48,0.64,-1.5,2.5,C-DS-O,M-RS1-O,1711740775.345425216000000022,1711740800.405565641000000025,
-1.42,2.55,-0.5,0.5,M-RS1-O,M-DS-I,1711740823.782172953000000049,1711740830.802318033000000050,
-0.61,0.53,-2.5,1.5,M-DS-I,M-CS2-O,1711740831.693484129000000043,1711740848.938426044000000058,
-2.37,1.54,0.5,5.5,M-CS2-O,C-CS1-I,1711740849.814269210000000051,1711740869.824369002000000051,
0.54,5.67,2.5,1.5,C-CS1-I,C-CS2-O,1711740893.674475165000000042,1711740907.684604501000000043,
2.48,1.34,-0.5,5.5,C-CS2-O,M-CS1-I,1711740912.781641451000000049,1711740942.331854693000000021,
-0.46,5.6,-5.5,4.5,M-CS1-I,M-BS-O,1711740943.201480947000000013,1711740962.701616772000000044,
-5.42,4.38,-0.5,0.5,M-BS-O,M-DS-I,1711740963.566016580000000035,1711740980.196211883000000012,


==> data/cluster/rb1/run3/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.48950369147803174,1.6498556918986416
0.4749685299438622,1.64814033126437
0.4756880186129453,1.6227267820525866
0.4754538073655805,1.6225505882450482
0.47545234155081895,1.6225509335519794
0.475451303590662,1.622551178067982
0.47545051941774874,1.622551363174434
0.47544998735755817,1.622551488416243
0.47544955923359344,1.6225515891927123
0.47544926543693355,1.6225516582030586
0.47544904521371745,1.622551710082006
0.4754488926931906,1.6225517460115702
0.4754487712560862,1.6225517746189986
0.47544868916556204,1.6225517939573117
0.4754486256558361,1.6225518088889503
0.47544858359828224,1.6225518188041617
0.4754485509757367,1.6225518264951269
0.4754485270846076,1.6225518321276373
0.47544850948701667,1.6225518362763915
0.47544846340889313,1.622551847139725
0.4754484878886527,1.6225518413683189
0.4754484811908921,1.6225518429473567
0.4754484760316098,1.6225518441636908
0.4754484728292412,1.6225518449186715
0.47544847009021085,1.6225518455644143
0.4754484631789513,1.6225518471938083
0.4754484668187957,1.6225518463363435
0.47544846584702904,1.6225518465647708
0.47544846508765604,1.622551846743799
0.47544846456664436,1.6225518468668907
0.4754484641816865,1.6225518469575768
0.47544846390256224,1.6225518470233309
0.47544846369345395,1.6225518470724898
0.47544846354071746,1.6225518471084974
0.47544846343203906,1.6225518471341738
0.4754484633556193,1.6225518471521765
0.47544846329442647,1.6225518471665914
0.475448463253318,1.6225518471762757
0.4754484632223259,1.622551847183561
0.47544846319985146,1.6225518471888603
0.4754484631836733,1.6225518471926736
0.47544846317190315,1.6225518471954488
0.475448463162897,1.6225518471975724
0.47544846315679257,1.6225518471990117
0.4754484631521181,1.6225518472001157
0.4754484631485498,1.622551847200956
0.47544846314611844,1.6225518472015283
0.45450430882733306,1.623345683949802
0.3365767446849328,1.698071041352273
0.1302170752593148,1.7789431086731493
-0.10974629920049495,1.8884771440672783
-0.31289062346724084,2.039053302648486
-0.4934199246828972,2.195724683386497
-0.6981353951119362,2.334528271722899
-0.8792932572615761,2.493020709020808
-1.1321768133831385,2.5904399364872495
-1.4020171682342162,2.5950914747232563
-1.6632409723572117,2.5744689522508164
-1.9169876932867256,2.580677919342585
-2.149582492306394,2.696842634006242
-2.3524862842122762,2.8974145794407127
-2.5465014938019452,3.0561949100138084
-2.7820476536545593,3.1631552480127842
-3.0032238436419365,3.249818540650489
-3.2457739865323054,3.3426933226131785
-3.432265944037667,3.533689460243936
-3.6070988646515474,3.7567362323473015
-3.833867842783822,3.887600627907131
-4.094584797350657,3.950754518261916
-4.326501822705652,4.036932305937477
-4.602047371488101,4.100885290224683
-4.845384216780106,4.203342172038096
-5.031044735453797,4.340530891694264
-5.206462352331787,4.516047672116509
-5.3391691708925855,4.583336887096495
-5.431094146842099,4.630575008013177
-5.545153096900375,4.638963838911609
-5.577866052958076,4.57724632901728
-5.568102971752767,4.578862941611395
-5.5560163412633505,4.599140977442469
-5.470064172307153,4.537363698394096
-5.298492915844081,4.490021163408655
-5.1302466731694345,4.556922484579484
-5.031519886799032,4.687285250547058
-4.919091394370669,4.765315027653211
-4.792812342822824,4.734058367253932
-4.62462364347015,4.615353958597284
-4.396121144994557,4.474450505874029
-4.148164344773526,4.456908558195008
-3.9110483447231568,4.5698089479941695
-3.70226680617324,4.762596845248163
-3.504216364213326,4.946795596916284
-3.286268243900647,5.0889354115776975
-3.0868694337726534,5.247461352626163
-2.877995723904034,5.386606581457973
-2.664756348900002,5.520635893480411
-2.491120317693307,5.5771194777559145
-2.381940970107939,5.549459019767893
-2.3293340895602546,5.457170058799453
-2.3693025321680476,5.372285343040317
-2.441231921892347,5.353549254323722
-2.4713824112576592,5.361143114670381
-2.45044630632248,5.363007929085172
-2.4413358630097566,5.3386028279676925
-2.3569639711452393,5.192287673083331
-2.22587230108141,4.978236428049535
-2.042050576318804,4.806660329385327
-1.866324092302548,4.666627753505155
-1.7438455661639227,4.585175651535765
-1.6472288076834483,4.481989397951221
-1.500235159560427,4.413375895044561
-1.2657957963017146,4.381893059034706
-1.0132166303744787,4.364200251743957
-0.8266072532052049,4.370774256535984
-0.6746428657665029,4.389898168305207
-0.4339009552229416,4.405230124106449
-0.17059081471766602,4.354305373685227
0.018640028829906452,4.3549322759420726
0.24947281601291005,4.391280471122301
0.4410717425015718,4.415611203720006
0.6794813495454228,4.437791114995888
0.9200211918536381,4.419172441514944
1.1796907217658714,4.437244551268823
1.4279930436273598,4.484140464099943
1.70284327532646,4.51143106669011
1.9564874281072786,4.515785814460957
2.224132945203196,4.5239050913914935
2.4939211196209756,4.536784754262219
2.759722304717926,4.530371640646464
3.030810776912203,4.577512440383866
3.292103625570687,4.564620935105472
3.534290280786298,4.5216001220789845
3.8076519141995826,4.551839655768201
4.053589226654966,4.575653366707104
4.285441221629371,4.605744415991422
4.511350776115641,4.552043855643365
4.729535215040217,4.547129205801934
4.975959123076372,4.537871256389217
5.242455410651806,4.526576466477886
5.448399069735526,4.504656540550565
5.5803316579207145,4.4482284770452765


==> data/cluster/rb1/run3/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.469372122263433,5.527738264592134
2.478856187553256,5.53223113916696
2.479228420915106,5.545512390565322
2.479226097868108,5.5455132043701285
2.479223405976298,5.545519698874326
2.4792215472902432,5.545524183184398
2.4792201530828772,5.545527546875966
2.4792191622930417,5.545529937275008
2.4792184249082294,5.5455317163042634
2.479217889758936,5.545533007417077
2.479217507907383,5.545533929916471
2.479216466152697,5.5455364420512065
2.4792170171152224,5.545535113431734
2.4792168648046946,5.545535480718747
2.4792167539244447,5.545535748099941
2.4792166740156887,5.5455359407949345
2.4792166173628614,5.54553607740954
2.479216460618559,5.545536455389921
2.479216543280167,5.545536256055431
2.47921652062914,5.545536310676946
2.4792165041107808,5.5455363505099315
2.4792164918404946,5.545536380099022
2.4792164831601395,5.545536401031133
2.4792164766690714,5.545536416683941
2.479216472114014,5.545536427682886
2.4792164686814333,5.545536435945648
2.4792164663079923,5.545536441676907
2.4792164596815596,5.545536457648334
2.4792164631840343,5.54553644920646
2.479216462208078,5.545536451558764
2.4792164615269527,5.545536453200454
2.4792164610035945,5.545536454463489
2.479216460637924,5.545536455343245
2.479216460365075,5.54553645600088
2.47921646017297,5.545536456463901
2.4792164600258673,5.545536456818455
2.4792164599242286,5.545536457063434
2.479216459845655,5.545536457252571
2.4792164597895052,5.545536457387984
2.4792164596423163,5.545536457742917
2.4792164597210764,5.545536457552988
2.4792164596990887,5.545536457606017
2.4792164596838644,5.545536457642772
2.4792164596720854,5.545536457671167
2.4792164596639514,5.545536457690767
2.4792164596577146,5.545536457705782
2.479216459653364,5.545536457716273
2.479216459650103,5.545536457724139
2.479216459647744,5.545536457729826
2.4792164596460298,5.545536457733962
2.4792164596447965,5.545536457736939
2.479216459643885,5.5455364577391375
2.479216459643219,5.545536457740739
2.479216459642732,5.5455364577419175
2.4792164596423847,5.545536457742749
2.479216459642129,5.545536457743368
2.4792164596419415,5.545536457743821
2.4792164596414414,5.545536457745028
2.4792164596417052,5.54553645774439
2.4792164596416306,5.545536457744566
2.4792164596415818,5.545536457744693
2.479216459641541,5.545536457744787
2.4792164596415125,5.545536457744853
2.479216459641491,5.545536457744903
2.479216459641476,5.545536457744939
2.479216459641467,5.545536457744966
2.4792164596414583,5.545536457744982
2.479216459641454,5.545536457744998
2.479216459641448,5.545536457745008
2.4792164596414468,5.545536457745015
2.479216459641444,5.545536457745021
2.4792164596414423,5.545536457745023
2.4792164596414414,5.545536457745028
2.4792164596414397,5.54553645774503
2.4792164596414388,5.545536457745031
2.4792164596414397,5.545536457745032
2.4792164596414388,5.545536457745033
2.4792164596414388,5.545536457745033
2.479216459641438,5.545536457745034
2.479216459641438,5.545536457745034
2.479216459641438,5.545536457745034
2.4792164596414374,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.4792164596414374,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.479216459641438,5.545536457745036
2.4831404581565195,5.5431276677684185
2.577924854311603,5.478737086458401
2.7285103310003995,5.362902049228472
2.8833258079132857,5.262733744981313
2.9794955856025056,5.218710256144453
3.053560837583547,5.149197874236471
3.0564366807993353,5.0289686699530485
3.0099734020929607,4.8810027680870665
2.913090091541638,4.835082986778968
2.9043330643254235,4.826575846561523
2.901618584687868,4.826089064815241
2.9040342223164606,4.828730174595279
2.9035134643089835,4.828273886207081
2.902925173400947,4.857448577112167
2.914806051439794,4.85711973056162
2.8747888497953937,4.848427492085802
2.730937182082749,4.828836459134542
2.5382514129015874,4.759693959364156
2.395416740741924,4.693442350038937
2.3853714613043167,4.593515176079835
2.3633288498079716,4.457074488185155
2.3429271427464844,4.324163515711266
2.3224056770033856,4.1210720469265265
2.422525451347317,3.88062122744722
2.512153483307998,3.6717229851618
2.6416124632611377,3.436168184482722
2.7043818164074795,3.297136029928938
2.728865261103236,3.2043345233395257
2.8432361801193533,3.1122649422872266
2.992297123197639,3.0355316520789897
3.1360677350692168,2.9197090539783552
3.2902523522049036,2.7945448210376695
3.3931560066385837,2.6821616815413694
3.373700215727394,2.5567684957636843
3.2753058858319255,2.3888815372995675
3.142244409445866,2.1943575289712793
2.9773174855225855,2.0159630776733573
2.8020798002104574,1.810110258377346
2.6360527975326895,1.6651401450227126
2.514557160256344,1.4445933422761497
2.4234376517061165,1.2425650768039418
2.3396765790805043,1.103462070241558
2.3116417088006767,0.9119004171382374
2.407335796112524,0.7014193476129122
2.5169340232443345,0.5678904585053804
2.590275481032367,0.4791066186966683
2.55979408516703,0.48651784787345104
2.4234100838796024,0.6050754208976281
2.3356077024251207,0.7374945413958964
2.316189808307744,0.7458484617523391
2.3207740854823493,0.6640380978788959
2.4282941151307553,0.5486011820711458
2.4630464377164376,0.5191129440950104
2.4653676675227807,0.5435479016040818
2.437032613081816,0.6344889565988789
2.368094678874237,0.8016780270163699
2.3389769799657003,1.0342908937739437
2.386166962851962,1.2920374619433173
2.3980719471727725,1.55965178409386
2.3268497925318288,1.8031606497868888
2.179465081587592,2.008064045900698
2.078183428810923,2.1856272640081764
1.9288236235946594,2.3709830141174324
1.7333163261322402,2.491139129736867
1.5187524118319953,2.5474429703711445
1.281369619415063,2.4743974551568377
1.0889305543876042,2.3397234114786603
0.8906462695338875,2.1395715726799738
0.7586539789235509,1.9108319069953215
0.658923070596475,1.6633710884181134
0.5059741591269695,1.4435233535589647
0.38029530935252565,1.2734649282455313
0.1907907944344034,1.1092924919222622
-0.002328682068351906,0.9324901965892118
-0.171936820133765,0.7912457200747643
-0.3297739248814069,0.6338419350292115
-0.4255686770811318,0.5340908155667399
-0.4347698437940348,0.4965403883381631
-0.45705735116023405,0.5404868649779155
-0.3671836803942208,0.6329579128291374
-0.19850896063559098,0.7278195256344713
-0.04665155144556321,0.9155891581493216
0.08245260516981867,1.1609732647540953
0.2716183512064396,1.3115685539127404
0.46434488340306457,1.3681653025341733
0.6330469938881644,1.3631395214237045
0.6858137028010116,1.4193828154342178
0.6954602313226421,1.5481734626097232
0.6483706985736721,1.7211303599466758
0.5155979408296547,1.9158608206178847
0.39074349110957884,2.1211050828564577
0.32622933092440043,2.265294635522077
0.23871011048061375,2.3851653330973366
0.15323789134918453,2.5072717480267084
0.031056815709934238,2.609076308792138
-0.03230243249641873,2.755502983338131
-0.01030213654703438,2.9539270965270585
0.1143570160152434,3.169924462506291
0.29947406398152987,3.3483221492327515
0.44391199935719294,3.5331491974603386
0.6472396025908704,3.69761829070811
0.8921735535990116,3.8247644087487704
1.1240970388411795,3.9814879232227884
1.3493859769663463,4.1205351260258345
1.6045271721094267,4.18508240633654
1.8499823935865805,4.302868726398528
2.1049123003098535,4.384132719740939
2.332307430328401,4.513786543489414
2.5577253798968047,4.687103305087318
2.823699046937825,4.7943975529805645
3.0259012466954847,4.965914935879054
3.1862379299968304,5.193707381399334
3.3675438718880075,5.387612909041792
3.5536012124073064,5.495016045720442
3.691215160881522,5.560015326371222
3.7317922267698007,5.495669112164585
3.616555374338171,5.451594881567428
3.5045651472134005,5.459983123463324


==> data/cluster/rb1/run3/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.4788565263385225,5.508820512678512
3.478856504421149,5.508820508927324
3.4788564900010837,5.508820506459311
3.4788564773080717,5.508820504286888
3.4788564696215927,5.508820502971337
3.4788564467458523,5.508820499056124
3.4788564586894095,5.508820501100279
3.4788564554851398,5.508820500551863
3.478856453085056,5.508820500141087
3.4788564513391433,5.508820499842272
3.4788564500231054,5.50882049961703
3.478856449127835,5.508820499463802
3.4788564484273854,5.50882049934392
3.4788564479306006,5.508820499258659
3.4788564475794423,5.508820499198622
3.4788564473159225,5.508820499153567
3.478856447125815,5.508820499121064
3.478856446983694,5.508820499096765
3.478856446881548,5.508820499079249
3.4788564468074545,5.508820499066597
3.4788564467562324,5.508820499057873
3.478856446715154,5.508820499050833
3.4788564466867866,5.508820499045987
3.4788564466663683,5.50882049904249
3.4788564466507825,5.508820499039832
3.4788564466396865,5.508820499037938
3.478856446631587,5.508820499036552
3.4788564466100933,5.508820499032889
3.478856446621444,5.508820499034822
3.478856446618403,5.508820499034306
3.478856446616069,5.508820499033908
3.478856446614449,5.5088204990336305
3.4788564466132392,5.508820499033425
3.4788564466123315,5.508820499033271
3.478856446611686,5.50882049903316
3.478856446611224,5.508820499033081
3.478856446610883,5.508820499033022
3.4788564466106324,5.50882049903298
3.478856446610454,5.508820499032948
3.4788564466099627,5.508820499032866
3.4788564466102194,5.50882049903291
3.4788564466101493,5.508820499032898
3.478856446610095,5.50882049903289
3.4788564466100604,5.508820499032883
3.4788564466100302,5.508820499032876
3.4788564466100125,5.508820499032875
3.4788564466099983,5.508820499032873
3.478856446609985,5.508820499032869
3.4788564466099787,5.508820499032869
3.4788564466099743,5.508820499032868
3.47885644660997,5.5088204990328675
3.478856446609968,5.508820499032867
3.4788564466099645,5.5088204990328675
3.4788564466099636,5.508820499032866
3.4788564466099636,5.508820499032866
3.478856446609961,5.508820499032866
3.478856446609961,5.508820499032866
3.449733894320569,5.477505094623109
3.3152168291880093,5.382192995602181
3.0925684558434314,5.328227231204354
2.8303816068782557,5.375581563106598
2.6690182315425544,5.522204446681897
2.5647471906769534,5.573411580793734
2.452840814776382,5.55569613660302
2.3778326397471585,5.501623507942688
2.38200529272902,5.430315401641578
2.4594520209547555,5.453178451729951
2.5495207267992424,5.4880193675544415
2.6155288860265977,5.50459439352391
2.5353434400992527,5.531445050934476
2.4056428235339586,5.58414829522783
2.3744435131233588,5.5568558621547615
2.3742576694889177,5.551766689260993
2.3614831246905172,5.4791927780885645
2.3178540171243434,5.28807115367296
2.3192153784171623,5.074835479173755
2.400355021982212,4.9894773455707835
2.511688870155946,5.041532349413339
2.62132438043087,5.215387589110389
2.6403846618098794,5.391687549359682
2.5973680555506853,5.466610445237527
2.4660285338116132,5.432965511235938
2.3376356175644384,5.2964515901710305
2.260298209101414,5.059300609046422
2.1746595724761435,4.824935974347738
1.9604884693800542,4.676519585243776
1.715746148864548,4.595972720405583
1.4827939025056276,4.542985230766548
1.2436270025074951,4.511133732514539
0.9876927857671265,4.561605690767223
0.7657188102893597,4.6947000020504595
0.6271924738831536,4.914744243276974
0.5665924466307812,5.190533419813707
0.48239909976987594,5.403477706809939
0.4515121995801108,5.534114915985708
0.47689841474146366,5.6563476336637075
0.5546255837212293,5.686452181204709
0.6009461262132998,5.60738796656074
0.6645371840353782,5.47185852671164
0.7705651147851946,5.392866869755536
0.724929167163098,5.36448946097424
0.6007645023621855,5.354399077612923
0.5398722933822881,5.401283595424697
0.45949341928435095,5.494068110743689
0.4713047367122165,5.496957215221047
0.476711790659178,5.492711739709483
0.5679185592140437,5.387640755126275
0.6997680013860532,5.198130928962722
0.8361641631343764,4.969432159588584
0.9927945054935128,4.798265270802773
1.1868523241517694,4.663921572062178
1.4390048195483423,4.577733248159378
1.654741246257696,4.449263083625955
1.8546417763683376,4.312017828184408
2.0521056913936038,4.159746331789214
2.2441710555185184,4.024038200374299
2.440728601473024,3.855224381216356
2.56642550206753,3.6331551124564547
2.5680891811747943,3.395334632249772
2.5117041557154773,3.136033047598466
2.449421346356951,2.865897287857571
2.3895147614371615,2.604174689998075
2.361316761014438,2.3291696479691733
2.326107397378421,2.074807227386136
2.3824307947465098,1.7874995848490578
2.449789930109154,1.521514302087186
2.4050183813935337,1.2808337525276285
2.3206655521235695,1.0410156019542114
2.2355193687676094,0.7946437726950804
2.2424737873900082,0.6048617683067148
2.3056730651707795,0.5303226464283154
2.315852954424413,0.4545784850395873
2.3168748450326264,0.3909333193546927
2.3292883583174726,0.30395041625035396
2.3331805926528792,0.22129873371752523
2.3274524218764405,0.21503471012280462
2.326459863647143,0.21617824588070034
2.3266745059600584,0.2155385140827043
2.3445768870401036,0.23822879718851112
2.353443359167743,0.22812350695877293
2.3783102371204112,0.23847725956409324
2.377768300625534,0.23702511443016183
2.3777712473542723,0.2370258178787532
2.3777733777343295,0.23702632394632284
2.377774910949671,0.23702668996899412
2.377779099439622,0.23702768698006427
2.37777688811457,0.23702716102724608
2.3777775056237695,0.237027307906581
2.377777941817082,0.23702741166045938
2.377778256623711,0.23702748669812967
2.401976012798152,0.2420066200084907
2.4971632179268033,0.25962362023744934
2.5938737799088516,0.27836508125592374
2.6877110071791934,0.29171472251123465
2.73653008457545,0.29540800417908386
2.719219929635602,0.3523734081743741


==> data/cluster/rb1/run3/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.5361786285206431,2.402134516008753
-1.4777648244841393,2.389805115741698
-1.4928709392607256,2.3805688150087656
-1.5027912325663657,2.3536091486695243
-1.502819465369833,2.3535348748588003
-1.5028694952003814,2.3533941970953167
-1.5028763769660376,2.3533925571294274
-1.502874519711953,2.353392999786962
-1.502873112119673,2.3533933359341788
-1.502872108124418,2.353393575031446
-1.5028714074605973,2.3533937422601605
-1.5028708649782638,2.353393871349615
-1.502870466692456,2.3533939659379026
-1.502870175688012,2.3533940352408784
-1.502869991406914,2.353394079127277
-1.5028698208602942,2.353394119742818
-1.5028697188942477,2.3533941440251898
-1.5028696349919346,2.3533941640458433
-1.5028695795746234,2.3533941772042226
-1.502869535071792,2.353394187802671
-1.5028695048794054,2.3533941949927337
-1.5028694819091855,2.3533942004741126
-1.5028694652558034,2.353394204437075
-1.5028694536001368,2.3533942072106964
-1.4784143542127206,2.335457885189898
-1.355777800099147,2.226758592027007
-1.1538113474436065,2.1010564753682237
-0.935866748298605,1.9639801151231333
-0.7983795077809988,1.7263113517721123
-0.6756843077659225,1.5381415513479713
-0.5781306071083181,1.321794361013991
-0.5454339028696737,1.0544731033330184
-0.4647152394783842,0.8091576186002118
-0.45793674159054687,0.5962393350540607
-0.5174651365036649,0.4567698052242576
-0.5344149397370033,0.37042595325274497
-0.5213993665842707,0.4377429531577299
-0.5234477106235031,0.5845036067026163
-0.5739579753959081,0.6709265968804805
-0.5382553208933785,0.6205405095404526
-0.524780181353647,0.5722596900146487
-0.5237112068181546,0.5734948069057357
-0.4401000059960407,0.6267344399271367
-0.30601310260461245,0.7654369229812822
-0.2075949891647899,0.9971002950161703
-0.15195092593994142,1.254485640516006
-0.2036654274948888,1.500166278891972
-0.24464558343831788,1.6506526244006683
-0.29433747066683935,1.7828440576077402
-0.42170546727566016,1.9602995026072398
-0.6252047830693246,2.1308347271668167
-0.8416348060915402,2.2725274882595663
-1.0410672133135073,2.375457476744475
-1.2351521836710189,2.4515658756677796
-1.3928566658290569,2.5056794360169587
-1.4576314242975674,2.465074424210949
-1.4538774279655913,2.4381374694286637
-1.4548255263905634,2.436858140738182
-1.4544502431810271,2.437351962980814
-1.4688149315686294,2.42903655740117
-1.5031634279103394,2.442687184938406
-1.4909472947063154,2.4535474653397062
-1.4909478042636706,2.453541042428048
-1.4909481628515768,2.45353648449338
-1.4909484706792728,2.4535325715404146
-1.4909486671932528,2.453530073705407
-1.4909488169579825,2.453528170046837
-1.4909489218906875,2.453526836256325
-1.490948999291974,2.4535258524189554
-1.490949206114701,2.4535232238885367
-1.4928030564627504,2.453892204461806
-1.5871917652479555,2.48320894494631
-1.7794751769697914,2.5034397378064446
-2.024046941929205,2.4407140178454734
-2.2298041999352143,2.3166860750400518
-2.3537222561941267,2.1386432503216555
-2.4146987149067938,1.9153337944271183
-2.4664265987548735,1.7124938839617245
-2.50676725559135,1.5708592828105088
-2.5085652337561903,1.4382818755865308
-2.4804800995253404,1.3778876125043615
-2.4804352805782894,1.4825710301855797
-2.5420175587947416,1.592578984537228
-2.566634031137853,1.638284672366198
-2.5732817214924566,1.6420810384881004
-2.5070337491375834,1.7014331594341567
-2.363799241111774,1.8603422744051805
-2.1897051165081733,2.06311616685103
-2.0023916135698094,2.218385471364077
-1.7977252808257478,2.337782215010573
-1.5760822917047976,2.408629619526623
-1.3119118415368005,2.4749339366264844
-1.0984187921125579,2.6076050365792933
-0.8942893026255392,2.73375356479053
-0.7331644660766039,2.923537228567862
-0.6131888244611843,3.14105826697553
-0.5223892174074791,3.3699836057331436
-0.4045085681720906,3.5953557687377233
-0.3340568289539858,3.836313318411447
-0.25996500492213137,4.07840366180328
-0.18516400701530866,4.257394496337209
-0.07642381065629378,4.433173401304908
0.029547697370607473,4.695047080670692
0.12020264185363772,4.929803217347567
0.25202463356311045,5.13336517430755


==> data/cluster/rb1/run3/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.5003874519135776,1.4128661622361136
2.5072203603856886,1.4054037473494747
2.4955416200358282,1.3960277354277753
2.4954611396517024,1.3961348841474752
2.495461827708076,1.3961336439074614
2.4954623577749047,1.3961326899436974
2.495462744670231,1.3961319936463443
2.4954630163478413,1.3961315047043836
2.4954632141711386,1.396131148679844
2.4954633600320824,1.3961308861712896
2.4954634684401196,1.396130691068957
2.4954635466084607,1.3961305503889214
2.4954636004747623,1.3961304534443983
2.495463644789174,1.3961303736920554
2.4954636744222327,1.3961303203609772
2.473387197758422,1.4323100959793122
2.373520162363347,1.5702855348202869
2.2814760491857156,1.8040423154467038
2.2168294584948285,2.0621640812030098
2.10950727208104,2.2264716780421763
1.9786981262361039,2.3748325434874737
1.7394831388534309,2.496359329247762
1.537804521833921,2.5954510627730563
1.4193235978426837,2.691682696286075
1.3202783388516717,2.6595070793829194
1.2259574061623608,2.569909211879582
1.172358229835067,2.486775422421679
1.0456664259175112,2.5009254432999035
0.8881500681097729,2.663136726437459
0.831678890706089,2.8836971911907647
0.7817654225100745,3.0683953639616677
0.7138336221380261,3.122000072413165
0.6111629201617421,3.2387560153409716
0.4939045081795732,3.4075244916415564
0.4079614425796949,3.608288744119898
0.3547841681922357,3.733189548442712
0.36293277842740723,3.8220452783692127
0.4869957680944257,3.900018112650619
0.6944186146192792,3.9121673679729914
0.9279139192019685,3.908006667936139
1.0788041009704332,3.9375876218684813
1.1360437890827564,3.932477234383501
1.0583462109065236,3.8737661433500157
0.8962042516171325,3.8396965604416833
0.7590325774057751,3.7944950640882626
0.6257760577318758,3.735684847370976
0.5258735713087592,3.658603854909069
0.4202401328140817,3.5769502497693164
0.3965816914497804,3.5523175889709204
0.49382487882867565,3.60733876442287
0.5505663413734636,3.6415136382577935
0.47927592069890457,3.6248386789443496
0.3461900182348163,3.581656316027963
0.2306933646231717,3.536280298321425
0.14477129470819472,3.4593043679926962
0.09577768148335952,3.3568949436298565
-0.021624646761600808,3.308366854343026
-0.11351722608757697,3.346372710480785
-0.16241270957487375,3.4266728986610864
-0.2726099778440476,3.4568201954722744
-0.41562866775851637,3.4490862360461088
-0.5435557468782419,3.44808906231438
-0.6199206257689145,3.501558345414275
-0.5578076085580239,3.5475285856951535
-0.43135136245988637,3.578775872298921
-0.3310762967968599,3.632236702362046
-0.2744085205908178,3.6594261577083356
-0.2579379336123111,3.655387338672558
-0.22983340208434866,3.6433750257977904
-0.14572106079154468,3.600815908487074
-0.05554750911549622,3.5558239984344597
0.006418475326734896,3.5334877998736225
0.015013056785397882,3.6167499124737392
-0.020383194169290242,3.761633014112981
-0.06828620706277455,3.894903469499134
-0.12786398192663295,4.029619031917704
-0.20006863452083667,4.156707638744196
-0.2225920641367436,4.312461979230023
-0.13184673657846657,4.463888506005272
-0.11380578612315562,4.58310553603447
-0.16080956093462717,4.710621959760936
-0.23707192613202865,4.81507204846279
-0.22925664426587256,4.950635395760759
-0.25993216881402637,5.1601605289671175
-0.35981184787494414,5.371813738261395
-0.5117764838579584,5.473435543531386
-0.5216334573040649,5.470029989602756
-0.5894419947243357,5.439194975075247
-0.6756128048717827,5.297476314313782
-0.7304415863284799,5.053405630263219
-0.7382001871481361,4.837749562175516
-0.7810389518192089,4.68945483797235
-0.9445605978663905,4.556649171104232
-1.1737797998201929,4.440041136236437
-1.4274628081053122,4.3983080991069965
-1.660280563721368,4.386500308448408
-1.8556720007172376,4.37927930234403
-2.083108204750536,4.397205110263365
-2.2493905313081175,4.462701296436614
-2.370817425106599,4.49763978745642
-2.5543035705256454,4.440180229880697
-2.7856340568430866,4.35054486703789
-3.060407118079644,4.3553806796802075
-3.3362989756484103,4.398183922677137
-3.558976348405033,4.3829015733115835
-3.801973961685576,4.340401828444872
-4.046080196174136,4.366100932151696
-4.294904601951727,4.391738703261142
-4.531073004003563,4.444419951241742
-4.780496069966918,4.436466118910869
-5.039219546118712,4.439267935334243
-5.284750068374425,4.444308922067839
-5.434023519427503,4.452877731117309
-5.563582356927701,4.565535011658088
-5.616736609562383,4.43037667844936
-5.564474201574529,4.36923102511966
-5.477871223816542,4.345399333152747
-5.390890622879773,4.322170676622847
-5.41796413793475,4.322982539298151
-5.466906588629088,4.404205209513942
-5.53601631864389,4.523734033064333
-5.5708271463087415,4.556402568605136
-5.556455991877694,4.563433726189642
-5.501196126345784,4.5003028978255495
-5.3435674004416835,4.390848527191734
-5.0978620806434325,4.29175756656469
-4.838294976712843,4.24276571075536
-4.648871227712556,4.176397303031596
-4.461386998207382,4.090024363611173
-4.279422815967758,3.987650394437694
-4.137584980867737,3.946051084094002
-4.006648823995852,3.930291681279604
-3.8651522582610807,3.9201483483133392
-3.7195254787385954,3.9548508349761233
-3.57707923929973,3.972962504957409
-3.4525137063551634,3.988537827786849
-3.307017731545235,3.9453508782137883
-3.161376913967577,3.7817096127700753
-3.012092269095924,3.598669060217564
-2.839738034688539,3.4129764578010606
-2.7165982610994943,3.244445826548286
-2.6159849416129055,3.0808472063601737
-2.5187592986981775,2.9521542203140942
-2.297530558973196,2.830627854623381
-2.086375063534891,2.694189572753898
-1.8658224087890225,2.6441363363601558
-1.6692191074845812,2.6420720409618346
-1.4234768078466051,2.569025543514652
-1.2308404260339407,2.41495071173714
-1.0382951143149617,2.2231513071686666
-0.8595089052858964,2.0487063481142753
-0.7410149031768449,1.8355595651233283
-0.6737276507448189,1.5911276162541836
-0.6167211448670384,1.3659625491216938
-0.5835788374653395,1.218789688978848
-0.48537774339650896,1.0609844678770566
-0.44017161680670736,0.8546974023504543
-0.5131499128896517,0.6528513139524568
-0.5222073656444475,0.5191040315775044
-0.5140706213014732,0.413957964483767
-0.46723233197302827,0.42600016288573544


==> data/cluster/rb1/run3/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.49,0.53,0.5,1.5,None,C-CS2-I,1711741026.105194084000000007,1711741035.735360619000000046,
0.48,1.62,-5.5,4.5,C-CS2-I,M-BS-O,1711741058.983625717000000061,1711741074.333756887000000021,
-5.56,4.6,-2.5,5.5,M-BS-O,M-CS1-O,1711741075.211439840000000013,1711741086.051573533000000003,
-2.45,5.36,5.5,4.5,M-CS1-O,C-BS-O,1711741086.975715044000000061,1711741106.195937306000000012,
5.63,4.46,2.5,5.5,C-BS-O,C-CS1-O,1711741119.318443408000000020,1711741129.088604187000000006,
2.48,5.55,2.5,0.5,C-CS1-O,C-DS-O,1711741206.633348957000000039,1711741232.233479842000000015,
2.46,0.52,-0.5,0.5,C-DS-O,M-DS-I,1711741233.106585589000000007,1711741244.506797028000000032,
-0.43,0.5,3.5,5.5,M-DS-I,C-RS2-I,1711741245.386541664000000024,1711741265.936686408000000058,
3.48,5.51,3.5,5.5,C-RS2-I,C-RS2-I,1711741275.343272349000000021,1711741275.423445483000000026,
3.48,5.51,2.5,5.5,C-RS2-I,C-CS1-O,1711741298.015945520000000001,1711741310.316123226000000020,
2.37,5.56,0.5,5.5,C-CS1-O,C-CS1-I,1711741311.250958302000000016,1711741326.631148327000000039,
0.47,5.5,2.5,0.5,C-CS1-I,C-DS-O,1711741327.497753853000000031,1711741353.137955558000000009,
2.53,0.47,-1.5,2.5,C-DS-O,M-RS1-O,1711741362.966653047000000060,1711741380.466845399000000029,
-1.5,2.35,-0.5,0.5,M-RS1-O,M-DS-I,1711741392.007308695000000000,1711741399.857442678000000053,
-0.52,0.57,-2.5,1.5,M-DS-I,M-CS2-O,1711741400.749683432000000047,1711741421.399887943000000025,
-2.57,1.64,0.5,5.5,M-CS2-O,C-CS1-I,1711741422.269011580000000017,1711741432.969238001000000060,
0.48,5.48,2.5,1.5,C-CS1-I,C-CS2-O,1711741465.095959391000000006,1711741482.146122327000000009,
2.5,1.4,-0.5,5.5,C-CS2-O,M-CS1-I,1711741489.399288117000000025,1711741524.409419678000000025,
-0.54,5.48,-5.5,4.5,M-CS1-I,M-BS-O,1711741525.306664536000000019,1711741542.346749647000000022,
-5.56,4.56,-0.5,0.5,M-BS-O,M-DS-I,1711741543.238851047000000015,1711741562.779074974000000049,


==> data/cluster/rb1/run4/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5347940792205201,1.5828799448565325
0.5362054529738498,1.5741868883965782
0.5403269382042293,1.57933843233055
0.5403819803389034,1.579260079456136
0.540386010175002,1.5792662778833244
0.5403889911436508,1.5792708631405334
0.5403911781113848,1.57927422701905
0.5403927440780585,1.579276635780586
0.5403939040669794,1.5792784200122147
0.540396955597017,1.579283113605158
0.5403953391986898,1.5792806284225231
0.5403957876648846,1.5792813179759535
0.5403961096532686,1.5792818125485728
0.5403963448445932,1.579282174313308
0.5403965181415646,1.5792824408708146
0.5403966408121681,1.5792826295571127
0.5403967349183549,1.5792827741649993
0.5403969778452993,1.5792831479561298
0.5403969783224509,1.579283148692845
0.5403968847315399,1.5792830047441493
0.5403969106468658,1.5792830445654533
0.5403969292180548,1.5792830731417298
0.5403969793885777,1.5792831503389255
0.5403969528532566,1.57928310951006
0.5403969602055083,1.579283120823304
0.5403969655083696,1.579283128983084
0.5403969693808004,1.57928313494771
0.5403969797232948,1.5792831508557237
0.5403969797353634,1.5792831508743568
0.5403969757689824,1.579283144771472
0.5403969797661916,1.5792831509219556
0.540396979777551,1.5792831509394945
0.5403969797826145,1.5792831509473118
0.5403969786585434,1.5792831492170891
0.5403969789755125,1.5792831497050002
0.5403969791967258,1.579283150045519
0.5403969793603807,1.5792831502974365
0.5403969797964461,1.5792831509686667
0.5403969797968848,1.5792831509693441
0.5403969797974746,1.5792831509702547
0.5403969797980226,1.5792831509711025
0.5403969797984582,1.5792831509717744
0.5403969797988117,1.5792831509723193
0.5403969797514794,1.579283150899463
0.5403969797646155,1.579283150919705
0.5403969797739387,1.5792831509340504
0.5403969797809367,1.5792831509448169
0.5403969797993753,1.5792831509731897
0.5403969797994104,1.579283150973244
0.5403969797922916,1.5792831509622913
0.5403969797994637,1.579283150973326
0.5403969797956827,1.579283150967509
0.540396979799489,1.5792831509733665
0.540396979797487,1.579283150970285
0.5403969797980333,1.5792831509711238
0.5403969797984383,1.5792831509717482
0.5403969797987349,1.5792831509722043
0.5403969797989459,1.5792831509725298
0.5403969797991017,1.57928315097277
0.5403969797992163,1.5792831509729441
0.5403969797992998,1.5792831509730751
0.5403969797995192,1.579283150973413
0.5403969797994037,1.5792831509732341
0.5403969797994357,1.5792831509732834
0.5403969797994588,1.579283150973319
0.5403969797994748,1.5792831509733447
0.5403969797994881,1.5792831509733638
0.540396979799497,1.579283150973378
0.5403969797995214,1.5792831509734149
0.5403969797995085,1.5792831509733958
0.5403969797995214,1.5792831509734149
0.5403969797995147,1.579283150973404
0.540396979799521,1.5792831509734153
0.5403969797995178,1.57928315097341
0.5403969797995187,1.5792831509734113
0.5403969797995192,1.5792831509734118
0.5403969797995205,1.5792831509734135
0.5403969797995205,1.5792831509734135
0.540396979799521,1.5792831509734149
0.540396979799521,1.5792831509734153
0.540396979799521,1.5792831509734144
0.5403969797995214,1.5792831509734149
0.540396979799521,1.5792831509734153
0.5403969797995214,1.5792831509734149
0.5403969797995214,1.5792831509734149
0.540396979799521,1.5792831509734153
0.540396979799521,1.5792831509734153
0.5119236677156791,1.60471842321913
0.3916086429209882,1.69779183268916
0.19061648352529126,1.8364699672583171
-0.024081897340776592,1.9584895394472652
-0.23695428143432418,2.0640431512873523
-0.4086289798518994,2.1860495485840343
-0.6412257293033132,2.3132982277035556
-0.8458225675912017,2.4346254744160576
-1.083994649491567,2.5415145848825387
-1.3376293523984253,2.550939689520945
-1.586681416962012,2.458774504573775
-1.8245427392496292,2.377858650687009
-2.0600920068053887,2.25333379943724
-2.2867026553693606,2.3005418665175426
-2.4831566760214403,2.407108480764704
-2.720819311775178,2.5592093829182687
-2.9589979686791725,2.718130183905176
-3.206397757248788,2.840384503409011
-3.488802247605707,2.897065144663035
-3.745991063820383,2.888743517802641
-3.9952947454280685,2.9573803193583506
-4.194038838850886,3.0566293406884313
-4.303060494393538,3.2331166712033887
-4.427291563352556,3.437658046140296
-4.5851551583637,3.6328123313603125
-4.745235611769249,3.819051261085718
-4.934191602119178,4.015648525078398
-5.141896729064863,4.194688664256343
-5.315180339798655,4.405228023948585
-5.501013257822725,4.522199763556385
-5.584100497411603,4.615187709848522
-5.570293871612427,4.649691315340031
-5.561307251231092,4.584008884580735
-5.53604535055037,4.537477301479468
-5.419498955406727,4.520124090561543
-5.345683564886792,4.588206688480947
-5.41886749739922,4.583469011475173
-5.504327251473,4.479578472678405
-5.56439256482939,4.430854078299568
-5.6312047935243665,4.505476049899974
-5.634825351644663,4.556510114057417
-5.631156999528331,4.5806399604358665
-5.621636414653219,4.582982887316185
-5.545563910072001,4.657744657065556
-5.405422702972282,4.770364325458953
-5.308863988559177,4.860109273048007
-5.2005471633757585,4.862678660306174
-5.061227237219827,4.760095464841116
-4.878911116655134,4.567392453109526
-4.702906600391895,4.447680264893954
-4.553351599177466,4.42392215519444
-4.335271362799881,4.478025349857777
-4.0812364477123015,4.533535555143704
-3.8676006974873856,4.635759808862943
-3.6112692524420087,4.780222208342045
-3.348826252026334,4.870476658814803
-3.10496168376649,4.952741508166698
-2.913145584804823,5.0924636693413
-2.765503058348397,5.286008517102968
-2.655812953310259,5.455455243187026
-2.5827146206699365,5.593960819109283
-2.4876858979264944,5.60623482836697
-2.390819067313076,5.505276191203396
-2.368815631073909,5.353160266658625
-2.376506705473683,5.3764038879207865
-2.3440322062375887,5.4739688589031275
-2.360542396144951,5.533712212700117
-2.4202620659679863,5.558838753913942
-2.470483540390249,5.530671146264246
-2.534730875964208,5.426563878322878
-2.560526917646756,5.321440620304793
-2.579606146949363,5.314995953351636
-2.570707122903154,5.326761569366942
-2.497055629376435,5.239691901805129
-2.3517638923441186,5.0724524329472125
-2.172294442298182,4.847264254249657
-1.975237084248641,4.681308095514247
-1.7856121691429443,4.59096527448412
-1.6148491147855213,4.504909821340997
-1.467476546311566,4.453905343454862
-1.339504028295499,4.398889783937243
-1.2336413950181782,4.437682468566713
-1.1405385876276062,4.586798349820976
-1.0249436455715792,4.668503945316667
-0.8518416689269555,4.652108470410899
-0.616153749093542,4.622749854438932
-0.42087153748510886,4.5837716956560115
-0.28602403660885756,4.552947057330283
-0.1683834103892785,4.627570164205691
-0.06494843052064203,4.7587555393981145
0.025534093499838484,4.872481186102201
0.13168982542781205,4.981461123976308
0.25400468938381193,5.110423441695582
0.3576668702873418,5.1833810870719645
0.5346464084855382,5.158485558986532
0.6875716017697835,5.0244854401636205
0.8546235348199978,4.8365200454108725
1.062600716680321,4.709249447128691
1.22256115002142,4.623193916814442
1.3673686482445442,4.5241325619603705
1.5253617478074384,4.425211831268767
1.7371024344980848,4.391333570832167
2.01857573222006,4.362434791522101
2.261585940530596,4.392196556498113
2.5357219586334887,4.425391313565729
2.797719610788565,4.440659935368685
3.0777148654370183,4.472662165430192
3.325361719900724,4.546426394555228
3.5647934186562753,4.53404937558146
3.8204445932874327,4.488408897653392
4.082093348556944,4.568720221883646
4.327146879806599,4.596207369581852
4.5823657396988935,4.562710530546942
4.834614805186714,4.6046684086498235
5.055659006846869,4.597721416666196
5.313981652929904,4.532699568155031
5.4627505087614265,4.473355519624698


==> data/cluster/rb1/run4/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.482976303160171,5.565942495383232
2.487514984145184,5.567811343803732
2.462638228629054,5.575756866626714
2.4626821521533864,5.575746048919942
2.4626796669954936,5.575751320280516
2.4626779110305272,5.57575503894399
2.4626766407669516,5.575757729012622
2.4626731650602394,5.575765089904176
2.4626731583567607,5.575765104030797
2.462673153763353,5.575765113710743
2.4626731483367386,5.575765125146548
2.4626731447366166,5.575765132733292
2.4626736502558644,5.575764062583556
2.4626735163402436,5.575764346057466
2.4626734153574046,5.5757645598137175
2.462673339225636,5.575764720968795
2.4626731385826814,5.575765145701828
2.4626731381520073,5.575765146609411
2.4626731378643805,5.575765147215546
2.462673137516319,5.575765147949036
2.4626731785989606,5.575765060980688
2.4626731372812585,5.575765148444393
2.462673159023218,5.575765102417903
2.46267315303063,5.575765115102928
2.4626731486670224,5.575765124339737
2.4626731454755264,5.575765131103499
2.4626731431577507,5.575765136007551
2.462673136961094,5.575765149119093
2.4626731402195534,5.575765142224305
2.4626731393285803,5.575765144109472
2.46267313693238,5.575765149179601
2.4626731382009743,5.575765146495297
2.462673137851693,5.575765147234319
2.4626731375929167,5.575765147782496
2.4626731374107345,5.575765148167307
2.4626731372748742,5.575765148455114
2.462673136915153,5.575765149215906
2.4626731369144026,5.575765149217486
2.4626731369138235,5.575765149218706
2.4626731369132977,5.575765149219818
2.4626731369129913,5.57576514922046
2.4626731369667345,5.575765149106847
2.4626731369519006,5.5757651491381655
2.462673136941159,5.575765149160885
2.4626731369332675,5.575765149177574
2.4626731369275503,5.575765149189664
2.4626731369122807,5.575765149221956
2.4626731369122496,5.575765149222027
2.46267313691223,5.575765149222067
2.4626731369164823,5.575765149213073
2.4626731369153054,5.575765149215563
2.462673136912182,5.575765149222167
2.4626731369138377,5.57576514921866
2.4626731369133696,5.57576514921965
2.46267313691305,5.575765149220331
2.4626731369128034,5.575765149220854
2.462673136912631,5.57576514922122
2.462673136912503,5.57576514922149
2.462673136912159,5.575765149222216
2.4626731369123385,5.575765149221833
2.510430551653266,5.544512775509337
2.6309745381808036,5.458391849307613
2.7933296182076908,5.343648587508764
2.9617434027510403,5.236464164131192
3.0667593448223367,5.196689097205022
3.110713342584846,5.102478806327287
3.0885840777620093,4.957865975588437
3.0510360694313894,4.797717776863019
2.9854112915443305,4.6400132797758005
2.8932319314273807,4.47721492062365
2.814721356903557,4.335831311219224
2.7492415437790223,4.1695778492279905
2.6813147850213843,3.951486117797098
2.6167982253581816,3.7151909604742857
2.557194938125816,3.4756825933063493
2.5074869264110635,3.2312013493976206
2.50273307326721,2.9915752898737153
2.4391707309297566,2.732992023775008
2.355194798968863,2.4500340678891224
2.297717324983952,2.1915487451488547
2.2798088096692535,1.930243832840691
2.3023148478337676,1.6671970815975894
2.2848103688373627,1.413941528769669
2.2627032585531235,1.147521665879429
2.2431057636965814,0.8975971362913302
2.2362364027634403,0.681777550203686
2.1960197535337387,0.591273653622602
2.1497694070484807,0.5796761416942127
2.1347953239885973,0.5777449373211228
2.134712912884601,0.5777418616015544
2.1347129172847175,0.5777416893195937
2.134712919607323,0.5777415961512185
2.1347124554154484,0.5777613291781429
2.1347125844090344,0.5777558502209039
2.1347126763461985,0.5777519463375798
2.1347127441642573,0.5777490665896143
2.134712794424279,0.5777469326086979
2.1572987294360573,0.591879698912489
2.2438718174158776,0.6468118935660774
2.328536995052512,0.7007076837425645
2.4137864776967994,0.7548971392537782
2.466072633131816,0.7623897718876662
2.4278500589962033,0.6318133347629304
2.36419343926609,0.5082469097067364
2.3437560993116207,0.4763223212161005
2.3314001849004997,0.48582114208872895
2.412555850320122,0.5697622955654791
2.4728192801151034,0.7353788101027373
2.4552287862032167,1.0260904764433683
2.442280586515139,1.2437699183202016
2.364379609009471,1.3942242701946248
2.225009655514041,1.5828015130321915
2.122738020572638,1.8229964814557542
2.068700314311619,2.070888771025689
1.9377751351263273,2.2410366776385193
1.7048509795379316,2.329789186040265
1.4857172648203676,2.3966155790086607
1.250917446316727,2.4132496374116656
1.0010470723542615,2.3369788587128366
0.8102548179956566,2.187583539114269
0.6574057468414387,1.9696048087791374
0.5208293165755467,1.7655796754614035
0.37659300599453305,1.565619220260646
0.25976760354038664,1.3705968727552578
0.13042534953050833,1.1989094820126227
-0.03007427578562316,1.0216956670975976
-0.20355356050751716,0.8384409910930497
-0.33998060458999735,0.6373463373452146
-0.435157744707511,0.5308282881223804
-0.4520544359710019,0.5185122073560802
-0.449767886643488,0.5434540241949604
-0.33593081276783554,0.6487962908476888
-0.16255880014238144,0.8241280918628613
0.015142279757142774,1.0320453072639826
0.17185548432613285,1.254087089498422
0.3822072759828252,1.4008093148674177
0.5682612027236931,1.5093141660122629
0.6291863682476722,1.6566369430161683
0.6099944073554622,1.8297779355626023
0.5617409795137065,2.0721154382495577
0.5921352842559622,2.3064857784065693
0.6476499772133337,2.5679262490010517
0.76550612118259,2.688386246583332
0.7668795084503195,2.8507819701793613
0.709762990083155,3.0023810261992656
0.6383703461258414,3.131636967230837
0.5552294227201204,3.252632686737981
0.5467376260585097,3.3668825804242655
0.5762307009438707,3.586155502967827
0.6999852918849196,3.809521802816592
0.9681484963661342,3.9211426676905865
1.245801510049838,3.9399588909743026
1.4610927147594768,4.034165975910068
1.6900865027632976,4.100402243531525
1.929543238783419,4.117949151577487
2.1623993597371163,4.089693354643588
2.380276955230689,4.1372880142624044
2.558429845079856,4.302247896687684
2.581176842864418,4.521926808919116
2.7125404328172045,4.723665585797938
2.907812866486573,4.85351990657329
3.083027374105311,5.025537976415191
3.2548736943286682,5.19747666810085
3.4208723494392146,5.384180824283192
3.490517960074808,5.5083792633338415
3.59710719949726,5.586754978637313
3.60435781539592,5.573315006067382
3.476954617010411,5.54291841135057
3.4108158777856517,5.496902673388469
3.505101969759,5.465021363827111


==> data/cluster/rb1/run4/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.7005983219207343,5.374014688183097
3.7005983226961767,5.374014687049356
3.700598323268537,5.374014686213682
3.700598323681165,5.374014685611828
3.70059832398975,5.374014685161121
3.7005983242104015,5.374014684838834
3.7005983243719904,5.374014684602824
3.7005983244877316,5.37401468443377
3.700598324574788,5.374014684306749
3.7005983246368075,5.374014684216131
3.700598324682907,5.374014684148839
3.7005983248031673,5.374014683973052
3.7005983248035768,5.374014683972455
3.700598324757188,5.374014684040263
3.7005983247698278,5.374014684021788
3.7005983247792833,5.374014684007968
3.700598324786079,5.374014683998047
3.7005983248041967,5.374014683971555
3.7005983247946603,5.374014683985498
3.7005983247972325,5.374014683981733
3.700598324804284,5.374014683971424
3.7005983248005756,5.3740146839768475
3.7005983248016014,5.374014683975345
3.7005983248023404,5.374014683974266
3.7005983248028964,5.3740146839734555
3.700598324803283,5.374014683972888
3.700598324803573,5.374014683972469
3.7005983248037793,5.374014683972164
3.700598324803934,5.374014683971936
3.7005983248043415,5.374014683971342
3.7005983248041283,5.374014683971656
3.700598324804186,5.374014683971569
3.7005983248043446,5.374014683971337
3.7005983248042607,5.374014683971462
3.7005983248042837,5.374014683971428
3.700598324804302,5.374014683971402
3.700598324804313,5.374014683971384
3.7005983248043215,5.374014683971372
3.7005983248043455,5.374014683971336
3.7005983248043335,5.374014683971354
3.700598324804336,5.37401468397135
3.700598324804345,5.374014683971336
3.7005983248043455,5.374014683971336
3.7005983248043415,5.3740146839713425
3.7005983248043433,5.374014683971341
3.7005983248043433,5.37401468397134
3.700598324804344,5.374014683971337
3.700598324804345,5.374014683971336
3.7005983248043455,5.374014683971336
3.7005983248043446,5.374014683971336
3.700598324804345,5.374014683971336
3.7005983248043455,5.374014683971336
3.7005983248043446,5.374014683971336
3.700598324804345,5.374014683971336
3.700598324804345,5.374014683971336
3.700598324804345,5.374014683971336
3.700598324804345,5.374014683971336
3.7005983248043455,5.374014683971336
3.7005983248043446,5.374014683971336
3.700598324804345,5.374014683971336
3.7005983248043446,5.374014683971336
3.700598324804345,5.374014683971336
3.7005983248043446,5.374014683971336
3.700598324804345,5.374014683971336
3.7005983248043446,5.374014683971336
3.700598324804345,5.374014683971336
3.7005491144235187,5.37360695494933
3.7012177969331583,5.3742509982286215
3.700472168505393,5.374660301048689
3.7196277069423433,5.3640622449186175
3.768163052789304,5.339614428355778
3.7398756206396664,5.215133792754104
3.6350591636147724,5.0335781337693675
3.569540159642346,4.930968114866874
3.5149822469839385,4.975694665928135
3.4497154921025546,5.1409318639050845
3.2970476726396813,5.350217762885584
3.074545091782001,5.482354625248623
2.846531047207894,5.493375078262247
2.627987899799994,5.465707876675613
2.460376814834702,5.41459720278072
2.407047032348628,5.410066955685183
2.394254376475853,5.399452648227843
2.350430293805826,5.454291998905555
2.2493925143459435,5.606371364388337
2.1531850038645723,5.78262696483956
2.194266608869061,5.854109929424251
2.2642954053409103,5.814839513598024
2.3143866260560775,5.719470705363133
2.2892580984664157,5.679250495634408
2.3669518968383847,5.613363987714282
2.457932702814557,5.520826836397513
2.468316867828962,5.499770148760918
2.457185458948128,5.626275159003763
2.416218681332382,5.809977731765025
2.2816291202443524,5.9914199116120175
2.0932177178508833,6.07156530097815
1.907572554366677,6.038220606299604
1.8811188961935708,6.009503725364636
1.8816519785556443,6.009995633457709
1.8892801040127645,6.0032667590963396
1.8892800265125698,6.003266788396884
1.8893285967884168,6.003190450360743
1.8893245735741284,6.003191973855
1.8893216174512175,6.0031930954534545
1.8893194853246804,6.003193902149798
1.8893179425601594,6.003194487280249
1.889384733495358,6.003053307963042
1.949033445385576,5.986441010805542
2.1183959755713326,5.921229974065381
2.3262548923475497,5.775184647144647
2.452719985473789,5.5785758672145525
2.435299848991579,5.42678262189661
2.3872552355094983,5.300613496476467
2.3135956661965573,5.097513894233977
2.2391209190675645,4.911393420559022
2.139967328978534,4.786686883234218
1.971436095652488,4.655906775372202
1.748844704386598,4.586459922267507
1.6060838242751738,4.537616418303851
1.465844514660661,4.503121020536723
1.2374812462582847,4.529131883237313
1.0507379928451241,4.598292214402721
0.9262453732478453,4.5708542124691345
0.8853250858761159,4.524780900134128
0.9620367283059403,4.438251532523772
1.063779574849907,4.3709438136773295
1.0768581909653498,4.2891291154060385
0.9934567192488561,4.275705850672931
0.9000909056505955,4.2089720478448145
0.8878976712868782,4.118496072818366
0.8714198434798046,4.140176793784664
0.795008679166382,4.16678549084071
0.7369716129841399,4.085002924240422
0.7166047699118887,3.963825407326819
0.6405388433226742,3.903647956374023
0.4820516579912657,3.9361123225008763
0.3411313295984284,3.9583557506686455
0.1980995103168115,3.9884971181451703
0.07593105756631147,4.034706656054405
-0.057991960432670187,4.090945118518943
-0.14580590405719063,4.062620343771432
-0.22467432995290082,3.9470373519534787
-0.1924380796845031,3.8211397741128232
-0.20080958634855506,3.7350970777629353
-0.2883760539027791,3.759118798327475
-0.4045110228979265,3.832198752900388
-0.520623048752713,3.912248651536577
-0.6275975680318906,4.002825035235142
-0.66672336857593,4.0732064959138965
-0.6233723201203216,4.050516543596676
-0.537530763950175,3.9542601023247297
-0.4376483641719502,3.9543246498069946
-0.3804462414947132,4.060360336979015
-0.36971794509048017,4.298400920134545
-0.38699417520773594,4.574765806452383
-0.4667434542910933,4.826217785251936
-0.5442837493198387,5.01278629276722
-0.6318038349260902,5.146850421840032
-0.7178860929480178,5.347044852355988
-0.7489588573563939,5.560471375458312
-0.7670708015751675,5.767236200388006
-0.7663850031268429,5.914052750141687
-0.672548428916631,6.019016814060266
-0.5022554606693506,6.010775355998995
-0.28211606889734053,5.911851719601298
-0.1050019907893156,5.781789608296923
0.016637106842055438,5.719711798349833
0.2056665537764597,5.62159897978747
0.4309682307697891,5.535091794236553
0.5732374847033728,5.478030217435682
0.6884956277025194,5.544928348627364
0.7422500263289691,5.6723251723002415
0.7298458635577525,5.749879289887627
0.631024843547062,5.7304686687743205
0.54598114601515,5.612816752120971
0.5554020440391536,5.557925678271786
0.5515110586075589,5.550317542368789
0.5968735556329356,5.460857162198255
0.6903930242495204,5.272426479100425
0.7526135554439888,5.033610557202552
0.7878371156516701,4.894265543313535
0.8218311692980547,4.74712425756697
0.881352239915266,4.592550201625196
0.921469902668874,4.466775278997121
0.9229059096603489,4.326136311642787
0.8820792832801398,4.198153556861466
0.8477911136085483,4.084339551481738
0.7944215672297337,4.04594204457758
0.7060043711454984,4.002495036168582
0.618036387575021,3.8852800963777248
0.5378647260331988,3.7661133316750357
0.4542864476815667,3.6447234055892097
0.4307732923228844,3.4729235521172943
0.5112673808914612,3.311795636017677
0.5866282532382558,3.200237488309376
0.6612584749683776,3.1594828368750285
0.7546218747348377,3.1896950865407065
0.8456656838000978,3.2605156845824093
0.8416290960048287,3.3379292159032095
0.750189166399581,3.3832274849962998
0.6842567787947482,3.4576753733760217
0.7144829847852803,3.553409031811411
0.8270000910484385,3.5942070868870513
0.9064349475379077,3.5327528657532947
0.9194030281420136,3.390358581953956
0.9037901826146171,3.227553441027089
0.9040847096373827,3.0993250418455496
0.9814771211991653,2.9675836614862336
1.1282607850215847,2.7743869932289167
1.396768870155225,2.659255559294264
1.661061418914878,2.6605671334739864
1.907207685502799,2.651097515103362
2.1163696456851975,2.529414917680013
2.2664255374366444,2.305294437669173
2.3061276508887287,2.0613887824964903
2.3006351803053655,1.8946915203035628
2.3289479408829754,1.7687449613056223
2.318285897005298,1.6412525540789136
2.3049874272997712,1.5412101712585708
2.3558840069715195,1.4849463275973118
2.5078402161158815,1.4342612993288282
2.6301398460269483,1.4030459476535198
2.7260200245965294,1.4325228614223837
2.7230683941894975,1.487087269672087
2.6789760806707106,1.4045476521584626
2.6086826422444256,1.2766653618526218
2.52225582197633,1.1541262910567192
2.4336682199487663,0.967106439531681
2.398541135048715,0.7021299418559553


==> data/cluster/rb1/run4/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.5681091907876143,2.580313837172171
-1.5770342037887435,2.593798911107693
-1.575762178488597,2.6036083719599437
-1.5759269470796355,2.6033853565696403
-1.5759274812548831,2.6033920976134306
-1.5759853809622122,2.6032550431299106
-1.5759856642798553,2.6032585540900035
-1.5759858787073289,2.603261211353174
-1.5760155108357057,2.6031903190445385
-1.576046562337421,2.6031152967184337
-1.5760466462804248,2.6031162899259477
-1.5760467072171291,2.603117015047259
-1.57604675247251,2.6031175494062646
-1.5760467850392554,2.6031179339772557
-1.5760468090153827,2.603118217086418
-1.5760468259962734,2.603118418747132
-1.576046838931961,2.603118571184354
-1.5760468481725336,2.603118680074254
-1.576046854942168,2.603118759851682
-1.576046859762787,2.6031188169789776
-1.576046863457949,2.603118860206474
-1.576046866023951,2.6031188906139597
-1.5760468679561264,2.6031189132158095
-1.5760468693326952,2.603118929436387
-1.5760951761033095,2.6031808693959473
-1.576095176834687,2.603180878106271
-1.5233960147220382,2.5594491467342944
-1.3779374659704928,2.4207914849408656
-1.161356841424052,2.277937183730493
-0.9663709922456003,2.1405665290442375
-0.8335494111577879,1.9415789591603156
-0.7223560851857318,1.71426497097796
-0.6388396184008367,1.457414547790044
-0.5383983031265291,1.2296579871773579
-0.5245153432200338,0.98930372142114
-0.5344916960891419,0.7320099059692744
-0.41965508925028194,0.554910420448457
-0.3821061743247163,0.4660741161849681
-0.44141258531269134,0.4156610603114287
-0.5032281242604735,0.44256482616244985
-0.6046508193838585,0.4859635544113698
-0.6516362412254009,0.5617653459669174
-0.6726737652884842,0.5621728149177367
-0.6317332670279874,0.607120425273816
-0.5370370045500743,0.7271385692046537
-0.48193627833563335,0.9584449057763285
-0.3745985307441755,1.1294058215737912
-0.2327603003803751,1.187169383227892
-0.10573765165972215,1.2203992331397424
0.0011191262405310098,1.2266349890899229
-0.00799426643395762,1.2253156738737334
-0.0429319144285234,1.1349676979758316
-0.05965179861422909,0.9934206994982868
-0.09075782318841519,0.9100079381041957
-0.02668181230041977,0.8561791174033736
0.08406156927354003,0.7975184250687484
0.09633558462183167,0.7751120723887763
-0.016351394927486496,0.8263438814364814
-0.13593371180943858,0.9802340689809148
-0.2065869130697906,1.1862074344088605
-0.2995979453586872,1.320725092805377
-0.3901243206135643,1.4428035633038059
-0.5169711515866928,1.6485297382410433
-0.6349081238578842,1.897102430616744
-0.8037949902108399,2.07138978571366
-0.9751162889205536,2.2222113690403322
-1.2155392244808159,2.3212988549865408
-1.4879170879400991,2.354940624898531
-1.7178602234162712,2.3135218482612685
-1.8147516921574702,2.2316524449779864
-1.8360176386312532,2.215972661659899
-1.8336065750524666,2.202847751609575
-1.8371548099264303,2.1977392726444136
-1.8371148571491653,2.196971930332287
-1.8599355634083539,2.1728598133439014
-1.8663313816795934,2.1544692975847637
-1.8899646985543326,2.0319043251727886
-2.0237686271210835,1.898040877736121
-2.233921599674729,1.7652998997125593
-2.4345867900935074,1.6157126649247662
-2.5732296812659907,1.5294884470756118
-2.5626151226713625,1.4483286424509427
-2.482678743184635,1.3997361501001717
-2.386145780142953,1.4811685908590442
-2.4717136284362136,1.5484108273368635
-2.5689235638276653,1.5341225066911712
-2.5804594049490506,1.4821429996414235
-2.5708498891863707,1.4782067536477208
-2.538427314146017,1.5041542397640657
-2.435747709422185,1.625031238825745
-2.3552178055247843,1.8199262316879192
-2.281749203187979,2.0169301868384792
-2.1663136198560036,2.161107071168691
-1.9637394249744744,2.2595866748029407
-1.7612548508865662,2.3583678712594858
-1.5390898359374905,2.4066970648875925
-1.3237322682536643,2.4658014776401016
-1.1433068432273206,2.5430451714714937
-0.9946811559942967,2.642571933453933
-0.8295239202361469,2.7979058350967705
-0.6638992301878521,3.021592089310417
-0.5373384016796265,3.2383386970867694
-0.44167074738191214,3.479282825557692
-0.3268265260158687,3.67410695241566
-0.2599855055542002,3.916701225915128
-0.11399804125200186,4.12751642621331
0.0002764640990244871,4.325982147965055
0.07643768227671544,4.497935263041853
0.012753253247659302,4.640934291683579
0.004879252535968881,4.714657441017649
0.0757614829842197,4.877119484413757
0.1793885343238859,5.068972233093657
0.3495410346933161,5.259184335924153


==> data/cluster/rb1/run4/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.4837706279328473,1.3799342782641517
2.4940567401867493,1.3702623123102773
2.498820294978296,1.3647903540426807
2.499143146032601,1.3652963364703123
2.4991410828604153,1.3652945911893233
2.4991396766010108,1.3652934031384016
2.4991385166790505,1.365292424081717
2.4991355771369235,1.365289939865412
2.4991371222081376,1.3652912455712634
2.4991366978167426,1.3652908865679318
2.499135561998654,1.3652899270268355
2.499135560292135,1.3652899255795599
2.4991360002043708,1.365290297203822
2.4991358771630354,1.3652901931614045
2.4991357882296557,1.3652901180539407
2.4991357285488163,1.3652900676520683
2.499135554562308,1.3652899207201656
2.4991356441439945,1.3652899963963816
2.4991355538357367,1.3652899201039683
2.499135553664937,1.3652899199591149
2.4991355882160557,1.3652899491365953
2.499135579180244,1.365289941505619
2.4991355721997803,1.3652899356103512
2.4991355668324746,1.3652899310775153
2.499135563086692,1.365289927914061
2.499135560598711,1.3652899258128874
2.499135553157443,1.3652899195287174
2.49913555693533,1.365289922720152
2.4991355531205017,1.3652899194973873
2.517453931413293,1.3869429642037772
2.5988634867720566,1.5066435317982743
2.6113179260728887,1.7357789422607066
2.5883180317660113,2.011607088300826
2.6302073035304234,2.280758761424142
2.639880449655622,2.5456734463679895
2.5964665379543925,2.7734478883122633
2.620233133056371,3.0198701357965074
2.6464387294593674,3.2566887371045397
2.619034542530255,3.4557977227677488
2.5041513289623505,3.646534891534892
2.273041200206053,3.8521833114959927
2.026133346659785,3.979825995111755
1.811749198297555,4.088265682405483
1.5849941799742169,4.175583215303883
1.382211208779502,4.314613900568624
1.2295292607134192,4.5312633389113515
1.0888307985398988,4.768427748551603
0.9807299117257422,5.001619323566654
0.8267384233598132,5.205853340600596
0.7323620225559138,5.421260241754894
0.6946145931341956,5.529351637912778
0.5678247247202695,5.475752172599024
0.5598939529472053,5.352992847438892
0.5061424135656263,5.171987282146126
0.35608379397712664,5.014621736790674
0.23087874841658484,4.911375164503775
0.08617387218841976,4.810946722197319
0.020546118646989964,4.789868176379831
0.058114406679678154,4.766885831177392
0.0581631142031358,4.7667496706256385
0.05816301872375851,4.7667496059438506
0.058182993043274234,4.766763081237235
0.05817755976822703,4.766759419235693
0.058173507744069486,4.766756684413853
0.05817057246612922,4.766754701357467
0.05816852096112557,4.766753317241075
0.0584992152586703,4.7680686506176695
-0.0027020777268607077,4.827014238992228
-0.061628506288764484,4.99556745631222
-0.1899631820833143,5.197941600143737
-0.33437427291340116,5.350770956593854
-0.41225893668066016,5.423433981957129
-0.4306033974814141,5.408440408600887
-0.44370345517740617,5.396663987044076
-0.5177417383050056,5.276247217609491
-0.5980910612520067,5.073515779156005
-0.6858102700722473,4.882015488530521
-0.7877581475770064,4.7653524857282274
-0.9074472966645584,4.663494444893296
-1.1121970344082655,4.569465877097805
-1.3566842491594835,4.541486355047224
-1.5591489314589149,4.533453720827928
-1.8017834944181526,4.502688611434802
-2.0772468398516417,4.535602835494597
-2.342763205452114,4.565955367015258
-2.59742534234325,4.465678359122066
-2.8635865269657517,4.437220546158956
-3.143255947257984,4.463210811892608
-3.409740352596326,4.4553883739665485
-3.6412020083245418,4.39811372091255
-3.9148225664823957,4.385259704083791
-4.168929975472863,4.357220728290378
-4.40550199633958,4.289200515787424
-4.612350418553818,4.28221372763325
-4.779130043007104,4.29933296128059
-4.924341644095581,4.319710387137333
-5.090500886797307,4.329906777921176
-5.295190061402671,4.397487665811046
-5.461124731325588,4.428923401605811
-5.577704026990393,4.418718108418005
-5.616803807448319,4.479160858619855
-5.556329017429381,4.521868041929739
-5.452874435481482,4.488058160195293
-5.35352071913874,4.433150151576212
-5.3811981223653,4.452731232102137
-5.477630603342105,4.479159577883935
-5.5415967864157665,4.533693667714834
-5.536673760138592,4.551129061554072
-5.502739161152942,4.50380639588392
-5.373049312875656,4.4039951511291955
-5.123188523593466,4.3130740582864
-4.898655345520902,4.222520635192192
-4.6862522184329,4.084569989175333
-4.472286658904538,3.9719145744862283
-4.213631893749678,3.897818862764068
-3.997603018212028,3.766287912113758
-3.808077084379037,3.649868687801217
-3.5823389158856482,3.488075202364231
-3.3437491308827076,3.4535059877334215
-3.1573644719145335,3.301489307086815
-2.9676944696527854,3.1622028961080257
-2.736448428141504,3.067391233447624
-2.5423166881408994,2.952752187993443
-2.350924691339312,2.799780423719761
-2.1151864412899344,2.7010183302160464
-1.8865296165384207,2.6310868088341075
-1.670502923956498,2.5580590110949313
-1.3956599230112077,2.5139953411473557
-1.1975122410387222,2.4115555454649225
-1.035867098904609,2.270924766068664
-0.8863072994315353,2.0697544149789686
-0.785806331219113,1.859191409859863
-0.6725842018125081,1.658225287067883
-0.6986929141971259,1.3509279132118985
-0.7152756342378277,1.1275326707774473
-0.7282081104877611,0.8616336429555005
-0.68392797360629,0.6219919421106123
-0.5881625691019123,0.5139555955856976
-0.4586969480411822,0.4823158992448741
-0.42503500387575643,0.4463729326432405
-0.47984168975750796,0.5436515166027649
-0.5418905010271171,0.6444984147761447
-0.609327389952032,0.6234558907244708
-0.6500215848713062,0.5254435754853671
-0.6185988830136382,0.44568952027136644


==> data/cluster/rb1/run4/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.44,0.56,0.5,1.5,None,C-CS2-I,1711741593.136027048000000008,1711741599.586227112000000037,
0.54,1.58,-5.5,4.5,C-CS2-I,M-BS-O,1711741642.864547137000000054,1711741663.264734569000000016,
-5.63,4.58,-2.5,5.5,M-BS-O,M-CS1-O,1711741664.153052246000000010,1711741678.183233815000000011,
-2.58,5.32,5.5,4.5,M-CS1-O,C-BS-O,1711741679.076597242000000005,1711741701.946778833000000059,
5.62,4.45,2.5,5.5,C-BS-O,C-CS1-O,1711741705.452933017000000028,1711741714.953067515000000059,
2.46,5.58,2.5,0.5,C-CS1-O,C-DS-O,1711741744.809901833000000050,1711741766.730100443000000045,
2.33,0.48,-0.5,0.5,C-DS-O,M-DS-I,1711741767.595790734000000037,1711741778.935987561000000058,
-0.45,0.5,3.5,5.5,M-DS-I,C-RS2-I,1711741779.808153916000000050,1711741800.318285837000000020,
3.7,5.37,3.5,5.5,C-RS2-I,C-RS2-I,1711741814.381143021000000024,1711741814.461363101000000029,
3.7,5.37,2.5,5.5,C-RS2-I,C-CS1-O,1711741846.996352458000000062,1711741854.936478452000000058,
2.39,5.4,0.5,5.5,C-CS1-O,C-CS1-I,1711741855.815133058000000051,1711741902.175321146000000011,
0.56,5.56,2.5,0.5,C-CS1-I,C-DS-O,1711741903.049595501000000003,1711741929.529777126000000033,
2.41,0.48,-1.5,2.5,C-DS-O,M-RS1-O,1711741934.631041574000000039,1711741948.661238419000000041,
-1.58,2.6,-0.5,0.5,M-RS1-O,M-DS-I,1711741961.288273328000000018,1711741969.008416177000000001,
-0.67,0.56,-2.5,1.5,M-DS-I,M-CS2-O,1711741969.894597414000000056,1711741991.514733954000000032,
-2.57,1.48,0.5,5.5,M-CS2-O,C-CS1-I,1711741992.451160740000000028,1711742005.101357739000000006,
0.55,5.4,2.5,1.5,C-CS1-I,C-CS2-O,1711742024.250610043000000016,1711742040.190777056000000012,
2.5,1.37,-0.5,5.5,C-CS2-O,M-CS1-I,1711742054.448470166000000028,1711742075.658611375000000041,
-0.43,5.41,-5.5,4.5,M-CS1-I,M-BS-O,1711742076.553936377000000035,1711742092.954097074000000059,
-5.54,4.55,-0.5,0.5,M-BS-O,M-DS-I,1711742093.811902506000000051,1711742112.812194723000000051,


==> data/cluster/rb1/run5/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.6918079966075275,1.6901216943456552
0.7153502725370156,1.6828090852880988
0.736693209230391,1.6612601046552735
0.736612214778102,1.6612303647795537
0.7366122366639556,1.6612304184662388
0.7366122681144462,1.6612304953773904
0.7366122933511159,1.661230557092841
0.7366123100248734,1.661230597867972
0.7366123196248031,1.6612306213442831
0.7366123290383175,1.6612306443647227
0.736612333015362,1.6612306540904547
0.7366123386586625,1.66123066789096
0.736612342177128,1.66123067649525
0.7366123444912485,1.6612306821543537
0.7366123460181724,1.6612306858883947
0.7366123471258321,1.6612306885971395
0.736612348157756,1.6612306911206756
0.7366123488746243,1.6612306928737501
0.7366123493587038,1.6612306940575523
0.7366123498609101,1.6612306952856788
0.7366123499767152,1.661230695568876
0.7366123501749353,1.6612306960536167
0.7366123503485031,1.661230696478072
0.7366123504364452,1.6612306966931318
0.7366123504988504,1.6612306968457415
0.7366123505588318,1.661230696992424
0.7366123505938211,1.661230697077986
0.7366123506366709,1.6612306971827742
0.7366123506425861,1.6612306971972413
0.7366123506615505,1.6612306972436173
0.7366123506731905,1.661230697272082
0.7366123506775848,1.6612306972828301
0.7366123506846902,1.6612306973002056
0.736612350690629,1.6612306973147277
0.7366123506928854,1.661230697320247
0.7366123506957232,1.6612306973271849
0.7366123506968627,1.6612306973299729
0.7366123506982567,1.6612306973333821
0.7366123506988735,1.6612306973348898
0.736612350699585,1.6612306973366289
0.7366123506997688,1.6612306973370794
0.7366123507001814,1.6612306973380877
0.7366123507003786,1.6612306973385715
0.7366123507006468,1.6612306973392272
0.7366123507007241,1.6612306973394144
0.7366123507008497,1.661230697339721
0.7366123507009208,1.6612306973398954
0.7366123507009732,1.6612306973400246
0.7366123507009994,1.661230697340089
0.7366123507010398,1.6612306973401871
0.7366123507010567,1.6612306973402289
0.736612350701074,1.6612306973402706
0.7366123507010816,1.6612306973402888
0.7366123507010878,1.6612306973403053
0.7366123507010935,1.6612306973403188
0.7366123507010984,1.6612306973403306
0.7366123507011002,1.6612306973403363
0.7366123507011029,1.6612306973403412
0.7366123507011033,1.661230697340344
0.7366123507011051,1.6612306973403477
0.7366123507011055,1.66123069734035
0.7366123507011069,1.6612306973403514
0.7366123507011073,1.661230697340352
0.7366123507011073,1.6612306973403528
0.7366123507011073,1.661230697340354
0.7366123507011073,1.661230697340354
0.7366123507011082,1.6612306973403543
0.7366123507011078,1.6612306973403543
0.7366123507011082,1.6612306973403552
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.7366123507011082,1.6612306973403557
0.6875374055511361,1.6711357617168265
0.531748845591423,1.60229861985592
0.2945305686058206,1.579557264047559
0.07168354230954055,1.6390453650428087
-0.11520506478086823,1.725869292883633
-0.3196414119371451,1.8404286398841503
-0.520248012551344,1.9842924690669017
-0.6643802199203481,2.1659854139333174
-0.8366397879145764,2.329569354917107
-1.0490840030184467,2.457099568282576
-1.3040458718569128,2.5286017223475588
-1.5539664713714398,2.4951968732485565
-1.8283795992676757,2.3874682113530974
-2.0889827013452043,2.373431583578485
-2.335527660494263,2.465290859393099
-2.5687831207406795,2.514915200466356
-2.78922795049922,2.5479446338793785
-2.993793201820387,2.7368254813858868
-3.1801292920373596,2.830533611851312
-3.417516990417864,2.930797550090015
-3.638354179951711,3.0470911198439423
-3.844469136173876,3.189456787821655
-4.060942174616278,3.343521964494845
-4.2566550116783475,3.556150020326749
-4.40037098158322,3.7876305517449276
-4.56025534802062,3.9943883264351876
-4.772997726079618,4.11616744502142
-4.991474106139199,4.217683956555012
-5.172548398816023,4.368578605513523
-5.358577321248902,4.444434802782017
-5.477929401653225,4.489016477253695
-5.614266742324439,4.520806878257088
-5.635780765292234,4.545319940692326
-5.59785005384316,4.566475121327897
-5.597599740938653,4.604239730354236
-5.548921142273562,4.627273341965319
-5.404083155693387,4.530715010149385
-5.170184289170999,4.459640999917513
-4.905342802142998,4.483433471298624
-4.628368605908745,4.50041961885831
-4.398242764913844,4.519288402824879
-4.193199532321231,4.535842637479584
-3.984369337006022,4.602619522661106
-3.756350167588576,4.726807599575724
-3.535295476652608,4.905035043674152
-3.3280867758174484,5.092003051295572
-3.146355342394655,5.255751253564574
-2.9488332491843066,5.357804604976767
-2.726019253687378,5.399536113482862
-2.576612730868022,5.445090808457403
-2.454105111585117,5.490267945866065
-2.3510189696600885,5.530940446593291
-2.347266730361322,5.5453693900140175
-2.314574036112716,5.558962982739138
-2.259972058404909,5.45565579659052
-2.1504932221710624,5.254128572793526
-2.102001329654419,5.005476577293005
-2.081266052950567,4.7735870254685775
-1.935268897779896,4.616489204662956
-1.7163191232643056,4.5207028202422865
-1.4830723405958068,4.490014293163511
-1.3669046128964881,4.406321234964882
-1.2847454114953571,4.302355622049338
-1.1919462870855624,4.279513421814464
-1.0819009160274875,4.374043081971547
-0.9086087812607484,4.493140477626008
-0.7582297388372101,4.537479478811491
-0.5334650900853526,4.52273196861286
-0.2598296105355078,4.53785077903331
0.00806478090625129,4.591655504753617
0.2741340176347915,4.595300847530052
0.5069461198761327,4.562959088035027
0.7647534307304658,4.499943665845206
0.9984077398002311,4.524451014101849
1.239877413322179,4.508728726203135
1.4906404763890038,4.469223661820752
1.751875799796117,4.462869623317352
2.0002568171174655,4.4765027926847605
2.256569208725204,4.448144627120782
2.539069001040012,4.455898542572351
2.8078349719295272,4.470626492940518
3.037656644149191,4.4415802227538155
3.2825990222696904,4.416201899827863
3.5468208524280853,4.438647697106387
3.7883008722767846,4.451041419430844
4.038428752484417,4.414903849642237
4.287107538849117,4.420175427171112
4.538742462496183,4.42521600106193
4.805875412989289,4.381811783262003
5.070764583001278,4.4162380219090895
5.301129100322504,4.456340434939834
5.445767914537788,4.495303032890749
5.520529952998386,4.595876748856019
5.554131418286985,4.620762787242156
5.56475808041819,4.530307649454775
5.597431904777874,4.421778956997889
5.571065372192294,4.420097301504246
5.450212650162269,4.44646452358055
5.3678693296320965,4.4619013768401565
5.385194445566352,4.536892414426178


==> data/cluster/rb1/run5/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.3389649003469666,5.542637804382998
2.3414679167383188,5.528256838384876
2.3246513118726893,5.537977108334689
2.3247144010671814,5.538306251674987
2.3247143409414908,5.5383062913115495
2.3247142831532615,5.538306329407193
2.3247142554175224,5.538306347691378
2.324714230510342,5.5383063641109
2.3247142122745994,5.53830637613242
2.3247141921274683,5.538306389413983
2.32471418891106,5.53830639153433
2.3247141797747894,5.5383063975572195
2.324714173509283,5.53830640168762
2.3247141691140043,5.538306404585112
2.324714167178174,5.5383064058612685
2.3247141645672644,5.5383064075824535
2.3247141640556648,5.538306407919716
2.3247141632652055,5.538306408440808
2.3247141624344683,5.538306408988455
2.3247141615481453,5.538306409572745
2.324714161079634,5.538306409881601
2.324714160913444,5.538306409991156
2.3247141606243784,5.538306410181717
2.324714160518988,5.538306410251194
2.32471416041262,5.538306410321314
2.324714160319577,5.538306410382652
2.324714160270274,5.538306410415154
2.324714160201181,5.5383064104607005
2.324714160178345,5.538306410475755
2.324714160145969,5.538306410497098
2.3247141601308186,5.538306410507086
2.3247141601174204,5.5383064105159185
2.3247141623869125,5.538306409014053
2.3247141601003523,5.538306410527171
2.3247141600942682,5.538306410531181
2.3247141600903674,5.538306410533755
2.324714160088553,5.53830641053495
2.324714160087017,5.538306410535961
2.3247141600847905,5.53830641053743
2.3247141600837016,5.538306410538146
2.324714160083,5.538306410538611
2.324714160082664,5.53830641053883
2.3247141600823933,5.538306410539009
2.3247141600820016,5.538306410539267
2.3247141600818533,5.538306410539365
2.324714160081656,5.538306410539494
2.324714160081561,5.538306410539558
2.3247141600814554,5.5383064105396285
2.324714160081388,5.538306410539673
2.324714160081349,5.5383064105396995
2.3247141600813044,5.538306410539727
2.324714160081293,5.538306410539734
2.324714160081245,5.538306410539766
2.3247141600812653,5.538306410539755
2.3247141600812538,5.53830641053976
2.324714160081248,5.538306410539765
2.324714160081243,5.538306410539769
2.3247141600812395,5.53830641053977
2.324714160081236,5.538306410539771
2.324714160081235,5.538306410539773
2.324714160081234,5.538306410539774
2.3247141600812324,5.538306410539775
2.3247141600812324,5.538306410539775
2.3247141600812316,5.538306410539777
2.3247141600812316,5.538306410539777
2.324714160081231,5.538306410539777
2.3247141600812316,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.324714160081231,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3247141600812307,5.538306410539777
2.3758413336543613,5.505491302865615
2.5080168336721536,5.390602618044942
2.670418900831012,5.2355837052106775
2.8478367423740845,5.097560250334881
3.0020724989616907,5.057748828227434
3.104083674113418,5.035728687787634
3.155973162223521,4.94081333445907
3.1616830460710603,4.808219793087455
3.1952283828933563,4.673115807957979
3.2210169727696276,4.541270916811194
3.2640114963601254,4.386092781469659
3.2890356933199474,4.277045773052374
3.349936689713937,4.140868916822685
3.4552752157003113,4.016523514698385
3.5726471157690862,3.8921038081876156
3.7030003485999616,3.7188840996771786
3.776328690061444,3.588314984940958
3.8410388644052618,3.4619456624726483
3.82243178805911,3.3354308116678206
3.7662860431829026,3.227315518998134
3.68839363316578,3.125321583145361
3.6113317302639376,3.0283582791580135
3.534137030292381,2.9087502691370335
3.4557540794409483,2.7690833727768056
3.383472529088865,2.644437721604687
3.305932909851338,2.510317738028699
3.2463032555761147,2.3978274037577574
3.1623853233861827,2.276668637358801
3.034237374154476,2.130213572496095
2.884699718516585,1.9308170881014353
2.7464885427145496,1.6879956888090082
2.596837605771457,1.4581937724526142
2.469090373518353,1.253128160374294
2.4442212250609674,1.1021235150786424
2.3837346124259238,0.9352296741950126
2.400832646830498,0.7270663571906131
2.434028857418156,0.530596483146506
2.464313401749904,0.4654604491018344
2.552594819190884,0.5011237811219817
2.588784805980205,0.5822380550400763
2.5119472192433197,0.6185497649509757
2.353661489309006,0.6131178730790909
2.3284529790471318,0.5783591310733862
2.4020162042386533,0.5350381988272692
2.5263404549859123,0.4974493909039904
2.6025925422225216,0.5231443753550722
2.5828287677939317,0.5484196800567545
2.5828417059275486,0.5485266179733732
2.5262515093479943,0.5909436909395454
2.415164660566023,0.7350134539357347
2.3092848700410213,0.9598251552465406
2.347538677767906,1.226602391578576
2.356788124635842,1.4730721368432826
2.3659156100263443,1.725578515363168
2.2288518432146476,1.9350180434875104
2.0898736875808464,2.105275381624439
1.889140747482759,2.2719855130409794
1.6620813233474419,2.3847184564667128
1.4483987156618752,2.412125222651375
1.2183639474890073,2.3713402895428892
1.0180558094195429,2.250827966905069
0.8200507903199461,2.160996630568752
0.6816725282782663,1.987241877394139
0.5412709074438093,1.7561741923148544
0.36254285927168084,1.54696570090622
0.2017855654473908,1.3368842713857674
0.034818798753929237,1.1255094746324088
-0.14875791482524203,0.9389951830087686
-0.27488909394354977,0.7273866056935094
-0.40296183878178216,0.552317526646586
-0.440903847957669,0.4704733481219451
-0.46274871797029427,0.4887893303068845
-0.35685276687590806,0.5684010412019818
-0.17868754560323463,0.7209590352920305
-0.014492661554365238,0.9320853443896608
0.14388158520489025,1.1556510512495326
0.2966061254429446,1.3536598554447727
0.4803974192714784,1.5215484298621134
0.6782744919654959,1.7081626741952158
0.8465627507016835,1.9244487748122665
1.0375771369917226,2.1153427838825793
1.2807171365894519,2.218491408691471
1.5171576858289488,2.3167508920945576
1.7360750080676381,2.4031716406130323
1.9690745986390343,2.470145562930568
2.2005199381719756,2.5266045947370808
2.3987559993857386,2.625636658105298
2.601247534946299,2.7725162019155394
2.7793359158881765,2.9424152261270713
2.902691724019746,3.1876288629367995
3.0087483829545323,3.4220881188918497
3.1444850834894935,3.6290846144160773
3.270054663861833,3.877562129188227
3.341878969491752,4.1411867147424655
3.3258800789351093,4.430926286794233
3.3282542542067364,4.6869783615088485
3.2456679848317025,4.983358303284632
3.183592507992471,5.236727868782112
3.1938795630773633,5.4377997235758775
3.3300013968093514,5.587247807840814
3.4233011160938305,5.640792567239531
3.5068189862768384,5.5663152799378475
3.5436847520748644,5.4550384515300525
3.549218687305854,5.365458658875608
3.4870304603089157,5.381214679451918


==> data/cluster/rb1/run5/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.4220737459851143,5.4402494644403925
3.422073745184368,5.440249464435382
3.4220737443741736,5.440249464430311
3.422073743533922,5.440249464425056
3.4220737431943467,5.44024946442293
3.422073742901151,5.440249464421094
3.422073742524066,5.440249464418737
3.4220737423351903,5.440249464417554
3.4220737422223526,5.440249464416846
3.4220737421113108,5.440249464416153
3.4220737420330205,5.440249464415665
3.422073741983145,5.440249464415351
3.422073741950451,5.440249464415148
3.4220737419248928,5.440249464414985
3.4220737418972194,5.440249464414812
3.422073741884851,5.440249464414737
3.4220737418707095,5.440249464414649
3.4220737418633473,5.440249464414602
3.422073741857118,5.440249464414562
3.4220737418523117,5.440249464414533
3.422073741849354,5.440249464414516
3.4220737418464435,5.440249464414498
3.4220737418458502,5.440249464414492
3.4220737418443643,5.440249464414483
3.4220737418434664,5.440249464414477
3.4220737418429397,5.440249464414475
3.4220737418424267,5.440249464414472
3.422073741842063,5.440249464414469
3.422073741841789,5.440249464414468
3.422073741841633,5.4402494644144666
3.4220737418414915,5.440249464414465
3.4220737418413916,5.440249464414465
3.4220737418413116,5.440249464414465
3.4220737418412592,5.440249464414465
3.422073741841222,5.440249464414463
3.422073741841189,5.440249464414463
3.4220737418411793,5.440249464414463
3.422073741841159,5.440249464414463
3.4220737418411553,5.440249464414462
3.4220737418411438,5.440249464414463
3.4220737418411384,5.440249464414462
3.422073741841135,5.440249464414462
3.422073741841133,5.440249464414463
3.422073741841132,5.440249464414464
3.422073741841128,5.440249464414463
3.422073741841127,5.440249464414464
3.4220737418411273,5.440249464414464
3.422073741841128,5.440249464414463
3.4220737418411256,5.440249464414462
3.422073741841125,5.440249464414462
3.4220737418411256,5.440249464414462
3.4220737418411242,5.440249464414463
3.4220737418411242,5.440249464414463
3.4220737418411242,5.440249464414463
3.4220737418411242,5.440249464414463
3.4220737418411242,5.440249464414463
3.4220737418411242,5.440249464414463
3.4220737418411242,5.440249464414463
3.4220737418411242,5.440249464414463
3.4220737418411242,5.440249464414463
3.4220737418411242,5.440249464414463
3.4220737418411242,5.440249464414463
3.422073741841124,5.440249464414463
3.4004382292069013,5.428079302825477
3.2637830582041496,5.375171500667824
3.0469917069726793,5.372685077134349
2.8101258293527582,5.370780556927533
2.6078137722926202,5.365527005396725
2.5212126700156325,5.4523883036406815
2.502194628716475,5.577068964573116
2.4850851678865715,5.645485853002554
2.4246517435432686,5.572778159491589
2.37882576357302,5.473403805808647
2.4290499678391577,5.435657641487732
2.511721947664273,5.422390768845198
2.5679195072785275,5.482917137709158
2.574727052101026,5.585638490442406
2.5107338318358665,5.643867313777746
2.460245028510325,5.63946420783298
2.432360931713463,5.6332681153827195
2.39666762091876,5.5838781442625525
2.354720690803722,5.431446783855678
2.429886250581564,5.240836821527276
2.509605480755865,5.138015974995273
2.575288822729847,5.137911360558993
2.670283528848788,5.2153574197535475
2.6802805296230825,5.374576123673892
2.6067368280808796,5.475818232791138
2.497895978812015,5.4989455822444935
2.4157053831253013,5.390657227203214
2.3928124511757423,5.167029526957418
2.378452243201081,4.907856165611072
2.333128205297414,4.662306780631957
2.1853884660002474,4.506841125274926
1.9646851722881116,4.465704715894908
1.7090395480269591,4.505314918544741
1.4822276396377072,4.550243670623351
1.2655210350162642,4.577323993995131
1.058975446335121,4.659187914503348
0.8868502788787387,4.817902903291696
0.7891227691492166,5.06872807540625
0.6862751474081157,5.282420567595482
0.6214459390572653,5.41714875582454
0.6144913707162969,5.572558819333363
0.5876605560867882,5.657815862243706
0.5370961762482422,5.640931709342782
0.47459828571859797,5.528757008842569
0.43028574822037147,5.425851898152424
0.4370055135677964,5.4202050372064425
0.43816915501712383,5.413838892699885
0.5120474571137619,5.3281958949126755
0.6331235006412324,5.1455662964561935
0.723705121863973,4.936220514114889
0.8292061203911292,4.756952909130766
0.9451184158408674,4.624266309024234
1.1187707418192883,4.521028282088717
1.3486760722783684,4.442343271746142
1.5516503841552165,4.336977001209031
1.7359553358140425,4.240614157698747
1.9681759605061369,4.158655618016469
2.1448313547740874,4.027823928561805
2.2786372173915277,3.878978266521715
2.3997541677690744,3.682241197093345
2.452271051100225,3.4169416582996854
2.4266978896134197,3.155930038464011
2.397457056015562,2.917573772254768
2.439143762844191,2.6767945917239424
2.391747517904115,2.4567200516290852
2.386284998348561,2.2322655022602165
2.3874098761332045,1.9672295346697728
2.3652355031995547,1.7365856921283225
2.302122724996365,1.5213756610546914
2.310440830489287,1.2698439032318807
2.3498054826550514,1.0622045801257944
2.375994247342442,0.8484149874158056
2.435903657886661,0.6502796125029211
2.44214941949265,0.49368097996097016
2.423928985845797,0.40476939212945606
2.4791965952491517,0.4531840814471806
2.470418138103736,0.5121866157606538
2.3571572244565226,0.5299664849474397
2.2352105201910444,0.4841686829724215
2.2277371191106137,0.4766633673861714
2.3665163580950637,0.4594888398599103


==> data/cluster/rb1/run5/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.445441736949775,2.608833467102815
-1.4248816363724919,2.602523600266598
-1.42418747687555,2.6026258795187434
-1.4243424264787432,2.6026004460950736
-1.4243424132784788,2.6026004692239124
-1.4243423939455297,2.602600503129428
-1.4243423823657,2.6026005234107963
-1.4243423720900148,2.6026005414080373
-1.4243423676071618,2.60260054925948
-1.4243423633277381,2.6026005567546306
-1.4243423592846391,2.602600563835873
-1.4243423570852105,2.6026005676880373
-1.424342355057812,2.6026005712388995
-1.4243423537000677,2.6026005736169067
-1.4243423524761667,2.6026005757604924
-1.4243423514869527,2.602600577493041
-1.4229581743364652,2.6013434476864727
-1.3415945870730033,2.539659220449776
-1.1706963336669398,2.4019228160036885
-0.9714050278939701,2.2403902016122483
-0.8130931069447953,2.0539494725438554
-0.6962395380888329,1.8448100933273075
-0.6207973598758993,1.6098507568155647
-0.6236533282301013,1.3240160491491655
-0.6836500172283522,1.0664004390003698
-0.6633878013583501,0.8027217905812868
-0.5363754728535826,0.5923314061171181
-0.38375164073693524,0.4874816894719579
-0.3326199859852328,0.4560323850080854
-0.3900578205516565,0.4407652617470739
-0.5229592937632095,0.4387342818048478
-0.6185689335388869,0.4465817892699302
-0.6946507921720493,0.5343770367058511
-0.6953585267205524,0.5796872554419976
-0.7146873556895676,0.5863376121784545
-0.6171563879653155,0.658588663724512
-0.4705715548325755,0.799064611171574
-0.2965295408761044,0.9440248081334748
-0.12183311798314955,1.0608183784381577
0.04688350737066127,1.2116379294166284
0.15243344352447874,1.399161776086713
0.16287924318431202,1.6063427643450152
0.08324101399644679,1.815064018444366
-0.08055963958315226,1.9913602398445764
-0.25738783730089576,2.060202789785628
-0.46862157319664455,2.1865424553506814
-0.6379060327610908,2.285634108964535
-0.8604119603132561,2.4000457655297263
-1.1259539534484257,2.4691515431612845
-1.4067505873674586,2.4225519017849813
-1.6449269648422238,2.2750204570493975
-1.8214900098026652,2.139711065285992
-1.920624465696886,2.0726199876842726
-1.9245717421393578,2.0617562206784465
-1.8581402269172629,2.0124813109281408
-1.796707145920832,1.9352080496109618
-1.7658441411923547,1.8976253188610461
-1.7642712084745673,1.8978185416039985
-1.7566010225298396,1.9167938902911095
-1.781544544098504,1.930723799313467
-1.7621888309081783,1.9575724716723855
-1.757704526711272,1.9702911279647952
-1.757704520143895,1.9702911277196251
-1.757704497835633,1.9702911268868264
-1.7577044876147891,1.9702911265052685
-1.7577044776208595,1.9702911261321798
-1.7577044718275072,1.9702911259159057
-1.7577044670730726,1.9702911257384157
-1.757704461819924,1.9702911255423077
-1.757704459564303,1.9702911254581021
-1.7470638782617085,1.9873748718924364
-1.6965716988191573,2.069768232297182
-1.6434667863897885,2.1560987396161737
-1.5918887506811488,2.24075275960797
-1.5783571328030086,2.2919812743783683
-1.6980680553417375,2.300952623080134
-1.9073980621602664,2.2152574599425052
-2.0740669744951727,2.0467842076295635
-2.1993617483084127,1.8573506589252655
-2.3219903138524423,1.6728385380658524
-2.423315669216418,1.5254138180518875
-2.488447461056629,1.4297651392997328
-2.543424000152199,1.4005804440793403
-2.5954521188260884,1.4778493117992246
-2.5624937972977,1.5919231949021846
-2.4655896374445683,1.7257872912936238
-2.4179273370293854,1.7760455279030856
-2.4128821018651374,1.7578943220841619
-2.3559746756650055,1.7973737185101926
-2.250039745787226,1.950944822355515
-2.1509450307279403,2.1285228643828087
-2.0719258145321655,2.2507632271355735
-1.989603198612815,2.361277851305847
-1.8820345012009043,2.4429160316619694
-1.7151582008321797,2.5388170615107986
-1.5629224219186288,2.58967997512569
-1.43142033739776,2.6587890870125537
-1.2635925092917293,2.7414084551742173
-1.1105292654508196,2.7315359450836803
-0.9544122505850148,2.780726978031504
-0.7486726484440778,2.8953286599710877
-0.5912674562806186,3.0850738153790056
-0.4556941333853093,3.294344668535317
-0.3348552040736128,3.5378468078952245
-0.25752897695731347,3.7892863132537418
-0.21871020008013398,4.003921135644853
-0.1540114357732989,4.157082396527248
-0.08430162058599455,4.334676972292158
0.013918156755377442,4.51731011147518
0.09350911740516477,4.6382307485122505
0.1384261542533185,4.756418991524744
0.20007378050164393,4.912501794182387
0.3342973216141494,5.130789934920565


==> data/cluster/rb1/run5/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.4906810934932873,1.6039322367587894
2.4978639437143006,1.6007675644584758
2.5148068265691705,1.5807462558269483
2.5147249525817514,1.580715037160619
2.5147249718229148,1.5807150575889626
2.5147249837899377,1.5807150702943493
2.514724992795818,1.5807150798558924
2.5147249992202365,1.580715086676697
2.514725004376645,1.5807150921512547
2.514725006991905,1.5807150949278768
2.5147250090422713,1.5807150971047503
2.5147250116736357,1.5807150998984694
2.5147250133964283,1.580715101727557
2.514725014103541,1.5807151024782975
2.500501400818882,1.60920044891015
2.4103550676151215,1.711843605843901
2.3110445105159245,1.8570640343203284
2.1740792819430954,2.04592016385607
2.019258804441648,2.2283146703847576
1.830029189585416,2.3653745034202673
1.6158541832214413,2.4229263652094613
1.4325208103217189,2.481733974956569
1.2701840399611855,2.559496330163716
1.151567243850614,2.632831022749341
1.0245867409251752,2.701361901416284
0.9078324214874032,2.807841707586056
0.8205485863764297,2.916716832130331
0.7991721987852989,3.086938418466336
0.8238660653153733,3.2550961087079755
0.77857062671317,3.40773170000151
0.7154554198317915,3.603880313117761
0.7079132197171023,3.810676094503533
0.7235117003897078,4.031812011257242
0.7343588664772587,4.277100016576649
0.7236043163490704,4.493642600328114
0.7108576928260404,4.680924437532905
0.6799335293959419,4.909766958458143
0.5964406105146876,5.091139854227938
0.5470006262731246,5.15288595034383
0.5323245472300742,5.109906897085639
0.5357198142463098,5.105957674112219
0.5356129077668328,5.1053288758896285
0.5347752647109014,5.096331063081273
0.5347494416384198,5.096536130338251
0.5539755385987637,5.077847840263784
0.5890285479739283,5.081210704019506
0.6679130121729866,5.083437253519803
0.6679130069157528,5.083437247768192
0.6679129931852525,5.083437232746509
0.6679129818536627,5.083437220349321
0.6679129751531412,5.083437213018699
0.6679129734044458,5.083437211105561
0.6679129690411036,5.083437206331901
0.6679129658758711,5.0834372028690185
0.6679129642280119,5.083437201066199
0.6654415058417218,5.085831870720251
0.5882055010876961,5.160462338924874
0.463804129044596,5.299217732043602
0.256000205534606,5.434066871299153
0.015821093938894748,5.55557590846411
-0.20462344866263793,5.642938736115683
-0.378144902512332,5.638634765058152
-0.5115340497302301,5.620540664066772
-0.604855324864715,5.573894456782779
-0.642417233065989,5.489139222522162
-0.598048938607975,5.398593214589837
-0.6129889773069295,5.396253609258981
-0.6117224890239816,5.391243852210374
-0.5561200678197831,5.306215212989166
-0.4343874512695014,5.138626596071473
-0.37930593270850976,4.9233898229636175
-0.4463488625265788,4.774816999528207
-0.6208064850554817,4.633312845470147
-0.8732493138095321,4.531175174404315
-1.115901569241269,4.491580490158132
-1.319150457874234,4.419108182224805
-1.550496866638342,4.361315314229748
-1.7373368156377116,4.306217502912378
-1.8617592869897357,4.329316095339234
-1.962844584180253,4.4503382193340215
-2.024446691540645,4.532539251488898
-2.1328416604864042,4.532106824318204
-2.2883206939956517,4.475440143620205
-2.4641053102688493,4.453573030130317
-2.708997079380315,4.4898469434858095
-2.9320140134137795,4.537879676745401
-3.1777966023629314,4.552316030267751
-3.4234960157974945,4.471647636047649
-3.678508237978644,4.449604402402824
-3.9081047454383464,4.480940873252566
-4.1492131604324225,4.503288407510929
-4.412440329780737,4.515052708887549
-4.676900044156199,4.4764501797164975
-4.945659019274569,4.5035518366167056
-5.199743764846653,4.473190654665004
-5.421895131674194,4.485448171108845
-5.557667193690492,4.444845473988685
-5.611488971200486,4.428238244543216
-5.516995066372249,4.422393452297301
-5.409333895355658,4.5136719923332285
-5.42432189580966,4.556792117664927
-5.437791131461812,4.560131274048583
-5.436209198098544,4.544767272820654
-5.412233827720083,4.560132028264704
-5.318245973372104,4.581965309129255
-5.220491357613236,4.605172148563598
-5.122982039844452,4.6272600767028385
-5.048386982852779,4.6411841790638295
-5.0571794553098925,4.580367826075362
-5.155729992061579,4.50475523114272
-5.317910415646075,4.482397439827668
-5.464828160172679,4.499851058570786
-5.573655079728789,4.46880851380037
-5.583438824819568,4.479351787265689
-5.583993437940923,4.494402512652763
-5.589572259955759,4.480415428559524
-5.528242700284553,4.444570589777372
-5.366772523964814,4.498755046060433
-5.211566360633256,4.607205109443762
-5.095872250124055,4.642236219451888
-4.978714512444373,4.593312708437908
-4.844311032168316,4.52711787023278
-4.713021511570286,4.455880495220462
-4.573100725227182,4.412015102377485
-4.450208817687151,4.365804477464052
-4.308630034593709,4.31233236198409
-4.166870658669255,4.259895947593808
-3.977748451440169,4.1493773799263165
-3.81692940744337,3.9722636398742974
-3.6293629209420795,3.8232010104858034
-3.434182221350241,3.7067960111157072
-3.251202962229214,3.585456277946837
-3.069295903357391,3.4302894563001805
-2.895525487315487,3.2888311212688497
-2.7728817606501357,3.2208615176552313
-2.644264998854547,3.157435996895624
-2.494657082556043,3.0674002311799566
-2.35653236011727,2.9563945345148133
-2.19289002673204,2.8342372874657378
-2.008158828750793,2.711532111454852
-1.75558212438139,2.660188620581222
-1.503302859185655,2.622649046433283
-1.2998452339892184,2.5122800454777185
-1.1380813935654532,2.404188219083008
-0.9612144109366434,2.2746940858382816
-0.7827200801762997,2.134166320626717
-0.6954457904407259,1.9099401817064974
-0.6710700662408677,1.6800572320120275
-0.69782529993127,1.4711669386340112
-0.7340728877053313,1.3324631792895336
-0.7380220464336662,1.1890304865218164
-0.7149111098340544,1.0253408896501637
-0.6731053009255064,0.8424237772784814
-0.595918222839922,0.6599895589779505
-0.5763044135616837,0.5142432394762009
-0.5469419255196639,0.4381261732131736
-0.48476545468641064,0.4810160225892798
-0.4111439573436644,0.5945141888664366
-0.4119211336194084,0.6568897632930568
-0.5010416418996408,0.6523616491980014
-0.5709206832105556,0.6043621996863209
-0.5269052758076325,0.5350049796509031


==> data/cluster/rb1/run5/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.52,0.46,0.5,1.5,None,C-CS2-I,1711742187.458885022000000029,1711742195.619079257000000039,
0.74,1.66,-5.5,4.5,C-CS2-I,M-BS-O,1711742236.186834074000000012,1711742252.856976192000000053,
-5.6,4.6,-2.5,5.5,M-BS-O,M-CS1-O,1711742253.732975448000000046,1711742262.103161714000000006,
-2.35,5.55,5.5,4.5,M-CS1-O,C-BS-O,1711742262.985368296000000061,1711742286.655498364000000041,
5.5,4.65,2.5,5.5,C-BS-O,C-CS1-O,1711742300.227395979000000014,1711742309.137539602000000009,
2.32,5.54,2.5,0.5,C-CS1-O,C-DS-O,1711742350.211616503000000013,1711742373.261810070000000016,
2.58,0.55,-0.5,0.5,C-DS-O,M-DS-I,1711742374.173988245000000011,1711742385.064189012000000004,
-0.44,0.47,3.5,5.5,M-DS-I,C-RS2-I,1711742385.949945901000000059,1711742402.940155647000000059,
3.42,5.44,3.5,5.5,C-RS2-I,C-RS2-I,1711742409.603484825000000038,1711742409.683617314000000043,
3.42,5.44,2.5,5.5,C-RS2-I,C-CS1-O,1711742435.681496615000000042,1711742448.351677844000000022,
2.43,5.63,0.5,5.5,C-CS1-O,C-CS1-I,1711742449.219223597000000014,1711742463.049419059000000003,
0.44,5.42,2.5,0.5,C-CS1-I,C-DS-O,1711742463.936505399000000058,1711742481.646629901000000040,
2.45,0.5,-1.5,2.5,C-DS-O,M-RS1-O,1711742499.616282972000000038,1711742517.456423961000000028,
-1.42,2.6,-0.5,0.5,M-RS1-O,M-DS-I,1711742525.589098635000000037,1711742533.619295985000000039,
-0.72,0.58,-2.5,1.5,M-DS-I,M-CS2-O,1711742534.526554743000000033,1711742560.340187891000000021,
-2.41,1.76,0.5,5.5,M-CS2-O,C-CS1-I,1711742561.199158594000000012,1711742574.219314518000000014,
0.51,5.56,2.5,1.5,C-CS1-I,C-CS2-O,1711742605.258505421000000016,1711742619.958670755000000060,
2.51,1.58,-0.5,5.5,C-CS2-O,M-CS1-I,1711742626.775692828000000048,1711742652.635872648000000040,
-0.61,5.4,-5.5,4.5,M-CS1-I,M-BS-O,1711742653.531984024000000033,1711742676.702176761000000044,
-5.59,4.49,-0.5,0.5,M-BS-O,M-DS-I,1711742677.588096718000000037,1711742701.078273382000000005,


==> data/cluster/rb2/run1/robotinobase2_iteration1_pose_data.csv <==
pose_x,pose_y
5.5811481831915,2.4830328960226513
5.583231414184552,2.5118216430712446
5.584401008247962,2.555858705645936
5.584438011079919,2.5558545487034063
5.584423530468744,2.5558561826121804
5.584430457743725,2.5558554106425824
5.57410730609403,2.554756502659249
5.487119643305313,2.6284450108040054
5.382280033935299,2.713176914587212
5.227810705846107,2.6886823069083876
5.022167822427004,2.655456357684048
4.835486921436807,2.7271845637988426
4.629508797419609,2.894103331991481
4.391640198501387,3.0690530693108937
4.111679611340675,3.1198601140545525
3.859814136891133,3.0004551349758923
3.708323804906083,2.800408709639239
3.5896907980734802,2.6184799776537977
3.481660320771004,2.4447978804505603
3.4225982661331313,2.3474020877953152
3.3460748248241643,2.309991778155153
3.2078271927620605,2.2935218991363904
3.0696344971981793,2.332641070048891
2.994302447892885,2.4313771374798026
2.887632610450236,2.4473104609261975
2.741459943928094,2.4103342062167714
2.6045849655411155,2.3559063824476745
2.4584928932926218,2.345126764453747
2.3208875214702607,2.3091948384542267
2.1798015740652534,2.2889209868692166
2.0131892334831614,2.348783411294856
1.8724926609845616,2.3521251812670103
1.7015569302069515,2.348894870253596
1.554926597403699,2.3454345811908954
1.3697156103081083,2.390578976058621
1.2185124992942553,2.446895484003943
1.0761181918992557,2.4707085173428123
0.9342158292888865,2.489596557285183
0.7952309036864671,2.473956000653256
0.6589924053284024,2.4425576200274346
0.4757117427711357,2.444707577039629
0.3182692797292237,2.470743303272252
0.18230380386651834,2.4564567983658665
0.06602288833025938,2.438078870940905
-0.06135719072290158,2.4246295879829782
-0.13250136987718086,2.5177915503256925
-0.19237691124542255,2.601969077899648
-0.3045103921148442,2.6499458970986596
-0.5009159819364699,2.6151825045078643
-0.6712880527398744,2.571098225125463
-0.7943633231994944,2.5101369311757056
-0.9243413389225372,2.4902717781936228
-1.141282064894095,2.4946413960109366
-1.343211850605147,2.5090547756438806
-1.478537272950474,2.5356748301588365
-1.5867682150704074,2.5559595718416044
-1.589211983194207,2.5602082647074567
-1.5866982403886722,2.5840401473096795
-1.549116481649322,2.5650872373490192
-1.4287621365869412,2.4264908007444017
-1.2289039705828726,2.2520726898555665
-0.9823662443755863,2.0789641153088882
-0.7963515783810768,1.8462444011747272
-0.6118734963608539,1.6375434887526843
-0.4894823538870381,1.514544256970515
-0.45453368157632656,1.4189199433379418
-0.5019171715431168,1.3606607114088536
-0.5883417448979511,1.4107227215467106
-0.6989734742766891,1.4558320516194199
-0.679033145546136,1.5129612206783274
-0.6004922524020082,1.6027941948112387
-0.5828408491211072,1.6071324610123465
-0.5440764530933127,1.6286903449887795
-0.4193822976659436,1.720456549217828
-0.20976032869675443,1.8331133194695268
0.055845851278738756,1.9311602656239168
0.32648981846115444,1.9522275344040407
0.5481623739543107,1.836685392341762
0.6817930418952338,1.666847019810408
0.711329443419003,1.5258845742647882
0.6612232243176361,1.4317991185945294
0.5693016745692576,1.346398778402809
0.4777797238935495,1.350467952966746
0.40034522555375585,1.4114444910860562
0.3620461532032868,1.5272842186099045
0.4057188937804632,1.6390267315777416


==> data/cluster/rb2/run1/robotinobase2_iteration2_pose_data.csv <==
pose_x,pose_y
-2.4405063795905213,0.7501573438960628
-2.446039043676195,0.7370594262606778
-2.4484832847271734,0.731202196161713
-2.4484920210164827,0.7312061668544626
-2.4484984658385818,0.7312090968602932
-2.448503101776784,0.7312112040927656
-2.448506546056405,0.7312127696751958
-2.4485089984424295,0.7312138855651411
-2.448510816461188,0.7312147117136969
-2.4485121297005037,0.7312153080884904
-2.4485131034819947,0.7312157507107178
-2.4485137978436216,0.7312160663473749
-2.4485143118445705,0.7312162999676494
-2.4485146804937727,0.7312164676989632
-2.4025609235348435,0.7979284504792099
-2.377806153436971,0.9743792428242457
-2.43330472603398,1.2244039395067428
-2.4594008684249946,1.4596093828545305
-2.4842076171520064,1.5827358934035256
-2.54854235264994,1.5940320208040948
-2.633018721942104,1.5005273267387171
-2.6537941929232445,1.4746081647530813
-2.6562373754828483,1.486081952841261
-2.7412714034629206,1.4963931921393876
-2.9329681023493785,1.5539235546222436
-3.1882907713291866,1.585352608120018
-3.4418194799725903,1.6535896319429788
-3.72433302358165,1.6285306654434957
-3.988466807960084,1.4564647882109336
-4.261829789671856,1.3727447191028301
-4.517632063386877,1.395602839977808
-4.7919457663325415,1.4290359218673576
-5.048144634322169,1.503567197718283
-5.265937074352996,1.6777853848282716
-5.432974163392366,1.8804889817021682
-5.609098595317009,2.0163077672327065
-5.697553026222656,2.152327901535031
-5.690053032461395,2.3131933190840828
-5.596112575728273,2.4567737429951966
-5.55681972313829,2.503025100271589
-5.5372609960955295,2.4946594327101916
-5.442985002526097,2.582461977908043
-5.266631562626666,2.7462168989630715
-5.0231486843864905,2.935677480970651
-4.78480986322392,3.0637591690737187
-4.534370366082195,3.2231144816431794
-4.347884169533377,3.4002655920036053
-4.12478538286908,3.6135712159115494
-3.906795248700427,3.8001905290407745
-3.7091026238732954,4.001379672330507
-3.5548972615856815,4.219873640158697
-3.3365612228835375,4.385125790239715
-3.1895498137840073,4.572830068139539
-3.1810301188754027,4.6199931434081805
-3.2107895249374505,4.61273964452692
-3.21031741536399,4.604728356417953
-3.209112092299667,4.602424390030876
-3.209745828311248,4.6019935180350755
-3.20972852950029,4.602018231651034
-3.2097160405856613,4.602035942965111
-3.209706822896018,4.602049032921213
-3.209700201157168,4.6020584363813475
-3.2096953513569653,4.6020653246837995
-3.182942383225532,4.667833107404857
-3.0695027902171956,4.81069400768574
-2.885580554418725,5.000743384568473
-2.7429421486319328,5.225066000697584
-2.650278824080479,5.400152006635265
-2.5628352944054305,5.50498296431705
-2.4689612224401936,5.5455130954680865
-2.4146533140221242,5.4488511984680414
-2.491359294348605,5.359735464069502
-2.5764552330814525,5.368365124271046


==> data/cluster/rb2/run1/robotinobase2_iteration3_pose_data.csv <==
pose_x,pose_y
2.428224086970658,5.4250576405452655
2.476126786521621,5.411980546775297
2.4752665233952236,5.411876204289282
2.469049333761794,5.409096368202356
2.469053556717004,5.409101233653876
2.469056637604231,5.4091047825894805
2.469058862562769,5.4091073477112825
2.469060497867163,5.409109234181919
2.469061684694573,5.409110602229704
2.4690625543144904,5.409111604010956
2.4690631849060396,5.409112330992583
2.474939758224641,5.388275349978844
2.4069255771894715,5.271596653105105
2.359209629734162,5.051232248930281
2.245748842021586,4.811577157379242
2.104524337085962,4.637223207407415
1.8727988835268183,4.471888810040894
1.6296370787499335,4.357043306550591
1.3814167643156758,4.250067579099031
1.1069444082677333,4.165378174419975
0.8425719516663674,4.065870054869471
0.6302569602544539,4.0001935601340834
0.4611015197141599,3.900585620412426
0.2824684949616474,3.7680273672621993
0.138368977104796,3.537743662667881
-0.05810695794941978,3.349392246500471
-0.25722062828462633,3.182018209192488
-0.34531743320978014,3.0083582609027886
-0.3724966258904203,2.8513456927001384
-0.4693172256375542,2.7170878979772084
-0.6881754597346297,2.6287532250841577
-0.8972517683777932,2.602295622020528
-1.093229104337452,2.615622976193016
-1.274349925754588,2.5917423163645052
-1.502731660547032,2.5354022979909265
-1.798631047492841,2.4443417030540955
-2.0077037326830913,2.2600739768938083
-2.1969901874349764,2.018648304837224
-2.381418194420545,1.7971708085449059
-2.4780378656793838,1.6077095524614708
-2.4780584179720395,1.4984008712644814
-2.445890364110722,1.3661762797626
-2.449122729174765,1.3254072483344652
-2.5354358675169566,1.3976315823084906
-2.5275007593997616,1.5269120406833958
-2.405986723561927,1.6703293933448902
-2.276986423553989,1.6130234094786724
-2.264449664176798,1.4978828783610165
-2.3675831143974895,1.402122355720233
-2.388205284270608,1.3937300023999026
-2.401771108880552,1.4215016289178122
-2.3417642832021044,1.5597642268300178
-2.2880709865347173,1.8192157637486244
-2.3552454891238352,2.089444833146456
-2.4539201661834156,2.3654422412661984
-2.5126448656292233,2.6449348119237976
-2.478045405660285,2.928080237883832
-2.4128245502141286,3.1556465029162033
-2.4217056071195584,3.3504588974576213
-2.3707485711795666,3.5807025939752135
-2.2593180674360043,3.794984888587643
-2.142949247127158,3.953540862811947
-1.9266685318519117,4.086639646163013
-1.6592592305731868,4.201176627224231
-1.3821318921137231,4.3099096712449105
-1.1404389448509242,4.455782793039658
-0.9059185911197458,4.599460686691781
-0.6851151600634835,4.786359762610971
-0.6012316148296692,5.062139438454668
-0.6046093936423427,5.358731341993419
-0.5097285043278887,5.50349049181164
-0.4464304548587039,5.577114312746934
-0.43319364866528964,5.533048402004901
-0.3858249630352395,5.475170372827659
-0.41723234142576526,5.4838743664831515
-0.5377443845686614,5.487951421239844
-0.6254348127388152,5.502112466924373
-0.6693616536616167,5.478461014586922
-0.6799390162265269,5.45946029515819
-0.6784162442049588,5.449982397325034
-0.6034793377530034,5.386108375669936
-0.5148996243724309,5.221104823593283
-0.4947239733647786,5.004393489351142
-0.5815376357627198,4.848626785476643
-0.7536951846734423,4.702834347869164
-1.0033629538186002,4.577785783673311
-1.269315160296054,4.518351574964532
-1.519486122743059,4.480603273566675
-1.752321529368973,4.433684267421707
-1.9458805927588423,4.359383495201998
-2.1198769088636906,4.191782275679399
-2.2985082094999187,3.9865483917850444
-2.3967738913851098,3.6860747176575126
-2.4448854200475463,3.37825729588917
-2.3727295947067546,3.086782452939632
-2.2252084781047077,2.838155332789034
-2.1274598010586256,2.588175904148425
-2.1080719311444187,2.362373765147949
-2.1882791246914395,2.210574893166438
-2.3580547029060526,2.0570305362436825
-2.476847099714968,1.8376052984316464
-2.478746113825884,1.5594610853911197
-2.441742046951813,1.3395945390215451
-2.4419897538257027,1.1940725768553486
-2.417460080482474,1.024452420278331
-2.424460682084929,0.8218760066729016
-2.437443088074246,0.6344377791077344
-2.3716487647919426,0.5081058939889099
-2.3823049940345538,0.453263325169851
-2.4717106123781374,0.40326512287298777
-2.52462326291661,0.4407009353378146
-2.493730636795435,0.4963232647957718
-2.3492984936879355,0.48364434196962924
-2.2662899624912027,0.517597494772307
-2.324443860622992,0.5781418289734228
-2.397991065846157,0.646217350359944
-2.4648642973024106,0.7453848400184719
-2.5207528270515245,0.8284928927788686
-2.560796924506238,0.8967092582387617
-2.466379780020453,0.937205066402042
-2.3410204216196315,0.8968436036531718
-2.2108238356362513,0.7501572029084391
-2.1554237246539603,0.5607089815349068
-2.17360470491963,0.48600426865845736


==> data/cluster/rb2/run1/robotinobase2_iteration4_pose_data.csv <==
pose_x,pose_y
2.4749210422988055,5.595577101467645
2.4692505164264595,5.58307428954
2.469246860059524,5.58309642241404
2.469244227726934,5.583112389640409
2.469242266901345,5.583124225523857
2.469240841941045,5.583132849735662
2.469239822005231,5.583139023598792
2.493496285695495,5.520060911410418
2.5797320785311912,5.352224518396272
2.6013148806199258,5.116469488064015
2.510087465113167,4.861628876522423
2.3134694509284763,4.696141162397571
2.0656750480468524,4.611681624303859
1.860205607028969,4.545537820323781
1.6511131329225428,4.462483178917764
1.3967276622639586,4.395529322864758
1.2100402443189306,4.341659990041164
0.960241858066265,4.311809979292905
0.6825061481687955,4.325850590267645
0.4164991550337973,4.306490671574999
0.12250707196373689,4.285585658183534
-0.1615316150763899,4.223383177726589
-0.4646642413016231,4.252834380920501
-0.6863784406991069,4.390577679827756
-0.9233462391414742,4.475092190506013
-1.179101516940254,4.448588916634732
-1.3906988423720934,4.281677437005151
-1.5751480624252991,4.208478717331993
-1.795509502001781,4.2072002717690316
-2.068662797807945,4.146224899959744
-2.25430998734857,3.937180392335048
-2.2885016557537523,3.5805438284184645
-2.255068164167137,3.2011028368778476
-2.2860900980951113,2.8781353268033545
-2.288204177936992,2.591317590360259
-2.2927204535174197,2.330592567079796
-2.2739420635804066,2.06974394409393
-2.315756112306458,1.8112062500034458
-2.4114036024821752,1.5763754846549571
-2.477186097622356,1.4717722557779545
-2.5597920827816383,1.4112791515412724
-2.596734425080367,1.4774333934367974
-2.4980932230026376,1.5377467657467447
-2.3784862620126392,1.5323595069210876
-2.3585547108187965,1.5080774541747408
-2.4347428629956687,1.4409945772162636
-2.4675402846899033,1.4049295583771364
-2.4706422140025275,1.4059854362208153
-2.4956952798896674,1.4813458143553946
-2.6168013566255723,1.6405177765227554
-2.7630694116323955,1.8032763797788283
-2.8592318563798527,2.0178272830801007
-2.8924949553507844,2.2427534771806807
-2.807626188354818,2.4280436926108595
-2.7412182223053962,2.6399197473001053
-2.726175452099824,2.862197343448354
-2.7540630995233477,3.103457654194553
-2.781198730895883,3.2633154184772524
-2.8635755724294967,3.410217924555604
-2.930299451318448,3.5360358016020594
-3.024227229680771,3.6679648417590256
-3.111246390894099,3.7778910892449833
-3.158974636044735,3.8722405838912586
-3.1088715056963157,3.9781959778082303
-3.034234185276274,4.1114864067217125
-2.9694143711504486,4.237151071857161
-2.8900134853655866,4.371568619398292
-2.853092093916821,4.50645468950517
-2.783801099095368,4.635966323045937
-2.754065324676762,4.774187450031863
-2.6670206282989346,4.9521270297258635
-2.5834248685820533,5.155647947499366
-2.501078612603816,5.395255629457564
-2.4462729085758683,5.554274580800283
-2.4299598352260716,5.6403192891547835
-2.508601445166572,5.6460059701957155
-2.5789353128516987,5.564944319054575
-2.5724207181017964,5.451812737374681
-2.56891797647756,5.3720264381062846
-2.528460141910034,5.298596685881067
-2.451794463588621,5.308548943916396
-2.4301820189105907,5.32053046188012
-2.404278434782033,5.309245138688851
-2.3924509016713813,5.21567103382441
-2.4165696125526845,5.094942273255782
-2.4423661478715863,4.890135339107164
-2.342038078589983,4.719681218656701
-2.2250721083192304,4.618776822313109
-2.129438992007757,4.518465799345819
-2.0031438206679484,4.453327015876428
-1.9393369461605436,4.387515146932289
-1.8290029874746718,4.342689285793375
-1.6880470801339165,4.3039187791835
-1.5224844437956246,4.292676808272427
-1.3378512794427553,4.29595714235038
-1.1930313479927097,4.314550632330447
-1.034896926705771,4.3670354407088485
-0.8860048339973119,4.448523785764522
-0.7336969585249675,4.646491200783995
-0.5992354979385976,4.846009169462857
-0.4848430462361746,5.09911097297919
-0.4397053550301351,5.392840943627697
-0.42968209297141335,5.578949756328685
-0.49477041158555624,5.670796376690226
-0.5670915335031488,5.6150990152680835


==> data/cluster/rb2/run1/robotinobase2_iteration5_pose_data.csv <==
pose_x,pose_y
-2.2713777726255313,1.604525671988939
-2.267110436872723,1.598715691779243
-2.2652020102674517,1.594423333334969
-2.265184476367323,1.594425214802519
-2.265171424333798,1.5944266152858837
-2.265162487867487,1.5944275709679507
-2.2651558034131694,1.5944282890843504
-2.265150683493159,1.5944288406847849
-2.265147074046182,1.5944292267475184
-2.2883543114888023,1.6411509862919025
-2.239663553969982,1.7803929298215302
-2.1240162572962937,2.0054570610902904
-1.9962642657895207,2.200025843787893
-1.8338397915816391,2.343232202679303
-1.6722784363463288,2.480223239917054
-1.4302016103382718,2.538121843282597
-1.200026093573043,2.5498954435757257
-0.9223455822575355,2.5198107940109034
-0.6741786347170491,2.5239842306314015
-0.39136045885924986,2.574592772490138
-0.24596464134340668,2.775530245066337
-0.21954459367796986,3.0007908594552735
-0.13783825365429614,3.212151945201343
-0.11297350994849165,3.3614907043831685
-0.17295498693011613,3.5003678475236404
-0.2110252135241728,3.669237150238624
-0.21074031690938,3.7523053725578235
-0.10310317079084896,3.8043432217283186
0.09138757872371883,3.822288499262101
0.23652380384632998,3.8573035145172927
0.2502182503872321,3.896050867650712
0.22958851019825666,3.9595738291386464
0.12021704624326013,4.101206878205751
0.007291408421063572,4.219443036272306
-0.10652649998523245,4.218393213866977
-0.1947748697132754,4.108433885806045
-0.22244891822040547,3.9690150845070207
-0.21800248159154645,3.8442081113560613
-0.18449106632588386,3.8454423033584932
-0.19957306216016857,3.9749892799956523
-0.15468555024194508,4.06320392880969
-0.040834066001338876,4.110311836440756
0.09862657700089716,4.098184385811222
0.19546334559120648,3.980911347133274
0.2808694415595179,3.8863834058541267
0.4214785744735421,3.875157034860623
0.5867015274088185,3.897339260459634
0.8293140213997905,4.02355069544131
1.0412008970809854,4.1611237047797704
1.2332963158442576,4.275548502860762
1.4432556402513566,4.371467775853241
1.5953665090881444,4.415965474282471
1.7376228853719518,4.472320675743989
1.8610951191353342,4.543877322018728
2.0069840447798892,4.648747096748584
2.243383751968829,4.766112373354943
2.530370008871971,4.872221546243762
2.783300671512986,4.993054638251722
2.9722599700729653,5.100663165793581
3.095348867178937,5.188850035395605
3.246734987391542,5.27146463946187
3.436957958718053,5.381025745270584
3.5553822341251955,5.463959278127815
3.6553479833033524,5.481828541175801
3.641075930479353,5.473741951814764
3.5388711620778777,5.490900281797961
3.4188714240407965,5.5397274013925095
3.4003846447285317,5.538777635864173
3.390181056300661,5.525021581699961
3.3003587460966743,5.410571536839445
3.121250488984015,5.267588806801647
2.889173240405075,5.099436380414309
2.65447796675521,4.969655784260464
2.419679958970204,4.825861825664026
2.2067232870034355,4.688490708990303
1.9860770619462498,4.542257363620253
1.7191817254681325,4.398861731886823
1.4654736024132653,4.331500175136997
1.1870055494930352,4.345183884471338
0.902961161095484,4.26259625714752
0.7073118187011378,4.038900012245339
0.629634284722111,3.7494746544286235
0.5718094955247963,3.393970142351324
0.5442276378658821,3.086754441615305
0.6171402131354684,2.760463485991613
0.6640827341744275,2.4560960488969723
0.663355209630863,2.174605115238725
0.5993274608411747,1.9312344273632585
0.5539947326001338,1.6769337103699784
0.6266333027696795,1.403857167063607
0.6916217952826509,1.143720908834428
0.7327616629783433,0.9260262879672884
0.6470638056871083,0.7081466477882703
0.541965749492193,0.5353588703725978
0.42010687078927766,0.44275048271438844
0.3569007278780907,0.4650312163527289
0.4246260959788515,0.5176722957796062
0.5716963651518467,0.6043078001229167
0.6690946549183154,0.5812519254450892
0.6425289268184589,0.5310144507400008
0.5614535015231876,0.5607072336363144
0.5412790160657162,0.5923244392505362
0.4774603144204068,0.6528399391841675
0.38879911954388735,0.8260120409860332
0.3003093891430284,1.083525593887153
0.2778930284618353,1.351398616445796


==> data/cluster/rb2/run1/robotinobase2_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.6,5.47,5.5,2.5,None,C-BS-I,1711739888.108419905000000007,1711739920.008547899000000001,
5.58,2.56,-1.5,2.5,C-BS-I,M-RS1-O,1711739922.898211100000000056,1711739947.908384353000000057,
-1.59,2.58,-0.5,1.5,M-RS1-O,M-CS2-I,1711739948.795526300000000050,1711739954.965799800000000060,
-0.58,1.61,0.5,1.5,M-CS2-I,C-CS2-I,1711739955.881526557000000055,1711739963.181676695000000011,
0.55,1.7,-2.5,0.5,C-CS2-I,M-DS-O,1711739975.144951688000000009,1711740004.035139931000000002,
-2.45,0.73,-2.5,1.5,M-DS-O,M-CS2-O,1711740010.662473464000000041,1711740014.132653975000000008,
-2.65,1.47,-5.5,2.5,M-CS2-O,M-BS-I,1711740015.025346974000000002,1711740023.105472887000000007,
-5.56,2.5,-2.5,5.5,M-BS-I,M-CS1-O,1711740024.000082076000000000,1711740040.700273609000000044,
-2.47,5.49,2.5,5.5,M-CS1-O,C-CS1-O,1711740069.107241530000000007,1711740087.767438763000000048,
2.47,5.41,-2.5,1.5,C-CS1-O,M-CS2-O,1711740092.838169939000000052,1711740111.398341927000000025,
-2.39,1.39,-0.5,5.5,M-CS2-O,M-CS1-I,1711740112.268335574000000017,1711740126.218452034000000014,
-0.68,5.45,-2.5,0.5,M-CS1-I,M-DS-O,1711740127.079754199000000005,1711740149.759910991000000047,
-2.37,0.55,2.5,5.5,M-DS-O,C-CS1-O,1711740154.659465942000000041,1711740187.909591231000000057,
2.47,5.58,-2.5,1.5,C-CS1-O,M-CS2-O,1711740191.078286725000000005,1711740210.668405938000000042,
-2.47,1.4,-2.5,5.5,M-CS2-O,M-CS1-O,1711740211.558365071000000035,1711740227.948516907000000059,
-2.43,5.32,-0.5,5.5,M-CS1-O,M-CS1-I,1711740228.839777803000000052,1711740240.779974443000000049,
-0.47,5.37,-2.5,1.5,M-CS1-I,M-CS2-O,1711740252.930928254000000058,1711740269.711122187000000044,
-2.27,1.59,3.5,5.5,M-CS2-O,C-RS2-I,1711740273.708042559000000044,1711740302.488166718000000030,
3.4,5.54,0.5,0.5,C-RS2-I,C-DS-I,1711740303.358829982000000022,1711740319.249017689000000016,
0.56,0.57,0.5,1.5,C-DS-I,C-CS2-I,1711740320.121476604000000008,1711740322.441660669000000028,


==> data/cluster/rb2/run2/robotinobase2_iteration1_pose_data.csv <==
pose_x,pose_y
5.491181018419565,2.3381176179451875
5.445601632750679,2.3829283830976102
5.445587927542687,2.3829270464809342
5.445577974438197,2.38292607336298
5.445570730883975,2.3829253659454004
5.445565440711298,2.3829248483100143
5.445561546920271,2.3829244677210166
5.4455587386314255,2.3829241931231673
5.445556682631872,2.3829239915354883
5.432397651822108,2.400961371113665
5.332440081768108,2.510973285044927
5.150380098306258,2.622693682113936
4.921520667064311,2.7610109959244533
4.716965286636042,2.9581023212325053
4.434912279851295,3.0430881827297664
4.117151262539554,3.0370660423628335
3.8624880825290395,2.907889885009528
3.741352317364008,2.680292623489887
3.718589009058185,2.512163844033578
3.6728450207562986,2.419667940763941
3.5540705824064407,2.352483728476093
3.4182138853078055,2.309041514105872
3.276910187040536,2.2914145532853505
3.15351415249532,2.2255817715190602
3.0087667723015015,2.1744201279311826
2.7894028734128407,2.170780019123961
2.5286942954935725,2.297880769472398
2.403637377439492,2.3312305263500033
2.318684283881848,2.2244148966120596
2.2249025870864942,2.1532252377068373
2.1559380904969343,2.0606593597197276
2.1135483701909727,2.061011017415063
2.053624274454945,2.2007244567652737
1.9022305959734638,2.3262287960937122
1.686492046542809,2.3792306385048576
1.538447491760941,2.394769553658609
1.3749309263796246,2.356397232923046
1.1846013747338224,2.2737209083171703
1.0584039270890502,2.2853064517182045
0.9415559163824039,2.339896453454921
0.8270677218371514,2.4190495735408586
0.7080085143845469,2.5072276664154938
0.5759806698175858,2.558643860703946
0.4027772072905904,2.6050086953014633
0.12896335133362413,2.616574203064411
-0.12129445156035423,2.5591721939524437
-0.3032356664908491,2.5165519247832444
-0.5624143706688929,2.4733611664501307
-0.8149217484867792,2.5129928422617662
-1.0880053951562703,2.534693347616665
-1.3462343666647016,2.5818445276022777
-1.5291227302544996,2.5753242179435234
-1.6000088728542177,2.559868004170043
-1.522885556150308,2.5116101413477643
-1.4165413555561743,2.4262324710756165
-1.3663608335714512,2.4332768049009297
-1.3820115943539757,2.548410226753975
-1.4207894570507813,2.6336071409780772
-1.4960454304259638,2.6419763029790255
-1.5744516284638808,2.550781934730416
-1.6166190987735076,2.478444805405089
-1.6282729295423257,2.458936337033204
-1.5848236805430829,2.418869360149074
-1.4544842036410812,2.291203312480113
-1.2053387258200834,2.132865025578683
-0.9523882839939741,1.9562440429520134
-0.7272597753606789,1.7479278776579399
-0.5597716674486843,1.5565420018901694
-0.4484663932175068,1.4156863262832522
-0.3788158283054148,1.4052657902273802
-0.40246074934799614,1.51489755806709
-0.5002419362150237,1.5953144041538359
-0.5703545265283507,1.556273174433769
-0.5184512678207609,1.4490013825889276
-0.4516049944920071,1.414759261709357
-0.43317196054191687,1.4603755211778164
-0.43321594775287986,1.460422501194314
-0.36577619959913577,1.5363255171526633
-0.18853469161842717,1.5967739724145686
0.06104235146489145,1.603971093497674
0.3288381203308983,1.607136361864931
0.5467670495073644,1.6251271311448816
0.6542940850612373,1.6007390448114658
0.7264465101245152,1.4944566864067637
0.6441194489520887,1.4388675080018016
0.5262206448143507,1.3918054484916773
0.38928272722056967,1.3941647208629113
0.307710614842458,1.4740301314111353
0.3264002025485411,1.6288905988310618
0.3956315158614103,1.7050817795535183
0.5297036561667143,1.6680972902723887


==> data/cluster/rb2/run2/robotinobase2_iteration2_pose_data.csv <==
pose_x,pose_y
-2.402123642134055,0.42387229260920734
-2.4269749606371835,0.42977984286050597
-2.4201716051276314,0.44055269405986186
-2.4201904714008506,0.4405242459921179
-2.4201844166088824,0.44053334921154463
-2.4201882955786056,0.4405274883973367
-2.420191146909022,0.4405231845555899
-2.4201932026242634,0.4405200804618561
-2.420194698958724,0.4405178217329935
-2.420195793794555,0.44051616899418145
-2.4201965968486365,0.44051495591975076
-2.4201971765367905,0.44051408167225525
-2.4201976019508153,0.4405134398852
-2.420197851814512,0.44051306250758704
-2.420198136880839,0.4405126319355692
-2.42019830104983,0.44051238409168314
-2.4201984188912515,0.4405122078725754
-2.4201985085622306,0.4405120708398773
-2.420198571891384,0.4405119752487776
-2.4201986183152577,0.4405119051602564
-2.4201986522421697,0.4405118539514694
-2.420198676975145,0.4405118165861388
-2.4201986948388017,0.4405117896281543
-2.4201987079341754,0.440511769864838
-2.4201987174301225,0.44051175553287236
-2.4201987244691088,0.440511744908451
-2.4201987295540044,0.44051173722929726
-2.402204905391857,0.4648060626738659
-2.3378120529171893,0.6046502618034433
-2.312685846232647,0.8436581237538268
-2.3392763561393335,1.1267478893807479
-2.415064280468841,1.3893460642230462
-2.427637634186268,1.5446387838988471
-2.465850912537671,1.5968330324829945
-2.535197002233284,1.578666038582291
-2.535466164546723,1.5667651756081145
-2.5706165024496626,1.5582060152706325
-2.6995818928618682,1.6172929737558042
-2.912060224307795,1.7153069240476926
-3.212675579428796,1.755177447637322
-3.487414843687092,1.6743092157018613
-3.752409172320989,1.618879132604219
-4.059385988123042,1.6683044945379994
-4.361428347863801,1.718445350379672
-4.6797448811638915,1.6433907212846175
-5.002182113854153,1.566142781038864
-5.273307132414734,1.5468085970689174
-5.4518842366151805,1.6816844585613897
-5.567054323189012,1.9257430171528638
-5.65271691006277,2.1995176776894345
-5.636294979539413,2.463656959170137
-5.595434711406368,2.6110966523317654
-5.532009855256243,2.6528055353680107
-5.467585570500453,2.5531669894520275
-5.4050897616340645,2.4310611197790477
-5.380879988536373,2.4234475431379394
-5.381638306083268,2.409748409141827
-5.375350235257079,2.4186531784120526
-5.270805705735676,2.5254139678848824
-5.133963790953335,2.694243319767488
-4.983153342696373,2.8752466607823903
-4.78519875325947,3.0702795114821444
-4.556612284904371,3.225209975816907
-4.413217916048791,3.3560230913667763
-4.258720422314284,3.5546518502621995
-4.09567900407772,3.7892433062251905
-3.8791362279593913,3.9880659694056666
-3.7361694459568686,4.2111157237406065
-3.7027741393558773,4.4556317905834995
-3.8045278575997092,4.684842302887841
-3.8711060165618267,4.8807903898791825
-3.916896934329097,5.080606549840951
-3.9529420319202897,5.165902350908231
-4.030027878207377,5.143447824339468
-4.061799751717695,5.145416588655241
-4.0864641598989255,5.109070255025376
-4.120630772084066,4.914973627784562
-4.114808970317387,4.752190302980372
-4.164911732567403,4.672894643875024
-4.196718175358406,4.709962085778295
-4.137141761446121,4.847491445644969
-4.021719326294311,4.928150165271436
-3.7867974492667202,5.027379255529553
-3.5312257240908798,5.101020308962047
-3.2820162929678163,5.158442741507926
-3.0339284949514354,5.226616572995356
-2.7752228651486686,5.290203542335488
-2.594544499534215,5.370224303024228
-2.477388070467867,5.433581829993929
-2.3850215587354016,5.484892690021879
-2.3222546500653682,5.395913285222559
-2.4018916841841644,5.344454420527301
-2.4779002471675637,5.397510907256958
-2.5106212906089604,5.489636997773066
-2.479279815386421,5.578846494738934


==> data/cluster/rb2/run2/robotinobase2_iteration3_pose_data.csv <==
pose_x,pose_y
2.500664534808026,5.385810931285851
2.4677101499503165,5.611717376110413
2.4299587203176207,5.702159532486782
2.4122752057459005,5.685848185237945
2.4123078518066032,5.685888578669417
2.412331734966867,5.685918100711337
2.412349071756254,5.685939525563414
2.412361640326167,5.685955070079018
2.41237086884518,5.685966465529711
2.4123775854533216,5.685974767232412
2.4123824950233086,5.685980834689524
2.439841918423782,5.671322559099297
2.505223834516954,5.565513312921349
2.5149049973538773,5.356236636693653
2.451328510675192,5.13905336412993
2.360648039608532,4.95534720487498
2.227636262776773,4.7786495715788995
2.0157529079309606,4.6081902288840935
1.7752942394401936,4.466476473233015
1.5227669043759589,4.3356086876373645
1.322770509030751,4.202893036767123
1.2261228798038628,4.0967496937482935
1.0672990393641628,3.973266751610766
0.8646756469301522,3.829106593052011
0.6469595919211084,3.7053897902931316
0.419426890940402,3.5290487411974887
0.1817230603834874,3.40288454538328
-0.002168585123961897,3.2614189950218124
-0.1886973964540255,3.1227132188293565
-0.27397375383488765,3.003730097900248
-0.34736957728932083,2.876487715752636
-0.5281734543169749,2.73663171433664
-0.7356055423681709,2.5744040227626925
-0.9495025585355741,2.482146103879642
-1.1442715234601506,2.502275194475437
-1.3420324537731974,2.5194816426877154
-1.5159325667417622,2.5115609928403733
-1.745760811003835,2.454219668458242
-1.9482530767706319,2.3416616774936587
-2.110956800637744,2.1683484645038797
-2.1852071849176418,1.9505679794749178
-2.236109222382743,1.7273368150392279
-2.309065958287354,1.5757149680971685
-2.410141668622968,1.5227802586927828
-2.512252360116233,1.4708879048433519
-2.571174752070192,1.4748819380622344
-2.5758434719647814,1.5733420733448975
-2.5082750753405416,1.666711914663545
-2.438383829036917,1.6208530177269926
-2.3760632101650363,1.5406064931035715
-2.345417008063526,1.5249594876248942
-2.3535293143275062,1.5349346520167746
-2.4455117660997874,1.6514654406016314
-2.6004156954536373,1.8361277498442266
-2.700742928197339,2.085474460365191
-2.7805556005159646,2.371428132977916
-2.779765008963224,2.6235441145646394
-2.760340052197921,2.7870847196899398
-2.744892482744881,2.9274700568856815
-2.7321079207551433,3.0797482565999217
-2.725825306969291,3.237585899563351
-2.749311971903425,3.375732576611238
-2.7619456804194984,3.515157543694036
-2.780094482795951,3.6611270627249124
-2.6672818862449894,3.787633391832818
-2.492277493902092,3.9026296343123823
-2.3089431817784964,4.057449102542074
-2.1025966826186857,4.222786631812447
-1.8348902026598894,4.262413809779404
-1.5488990602588673,4.2760315198640395
-1.297721134001927,4.376874952248949
-1.0612182891554993,4.500004378678065
-0.8016394431582459,4.652887447840902
-0.7343325297570797,4.847661387254292
-0.6935767936579191,5.108964041718739
-0.6378424388742441,5.346534823891254
-0.5868627197182912,5.459416181371677
-0.49212379996699607,5.558541796370787
-0.3753980844667604,5.545598545464928
-0.33180772693754257,5.4377911192529735
-0.37519128305068694,5.305747739420843
-0.49276941914933214,5.221997790773059
-0.6078889110418872,5.213440553379015
-0.6635063471696525,5.313907165472516
-0.6508224954177022,5.43107094505175
-0.642012277329099,5.462991736954128
-0.6207067333534577,5.441597382827297
-0.515495615203609,5.327757777259973
-0.39548127139834754,5.1478395772019
-0.33244314778400774,4.961507763236128
-0.3975139075116143,4.832831440881661
-0.5876693162680806,4.673479449114889
-0.8445604081294036,4.5726581030183535
-1.1103726075786549,4.461275580355368
-1.3886717641303377,4.345845220844082
-1.6843356579375337,4.260345525626766
-1.9255278782042233,4.119058712817944
-2.091625197997999,4.038204785675952
-2.1186583016129696,3.8002529329845416
-2.1922689401175863,3.521376340667207
-2.256764760262991,3.250487908483259
-2.280879922731426,2.962086676196133
-2.2554406674339202,2.6745019442553484
-2.3035976443722426,2.4136334755185027
-2.369794430825517,2.2262265605484997
-2.4170711909858746,1.996868953285242
-2.3790311568333635,1.722742159429047
-2.3392406482919204,1.4777005263175789
-2.317435477828605,1.2642695250429383
-2.3617085738499575,1.06253859501554
-2.384788157910861,0.8397871316800238
-2.3733584365060043,0.6376061788748656
-2.3296061189150143,0.4958923969930775
-2.312545270012352,0.4073671909338521
-2.376782675737813,0.364586144609816
-2.3853635453399593,0.3198616435446706
-2.3545991180673957,0.3581511996657829
-2.357226212323085,0.386139992109112
-2.3572001287530777,0.38611298199898725
-2.357181190375266,0.3860933953300847
-2.3571674338854316,0.38607916971568845
-2.3571573329923923,0.3860687234024074
-2.3571500242729497,0.38606116461685724
-2.3571447060110517,0.3860556683629579
-2.3571408026684217,0.38605162827064543
-2.3571379433371655,0.3860486714585558
-2.342835100874495,0.44347703864571164
-2.327129540007414,0.6025062554610905
-2.3582581452854363,0.6997913569475398
-2.4304964404252103,0.7925911311054818
-2.497781937070446,0.8662630151691917
-2.523253977349488,0.8935837992048041
-2.483056677438565,0.8939080113744323
-2.3358091160511907,0.8704822285728829
-2.214114905435457,0.7751063851579871
-2.2081206894001433,0.6569055274253646


==> data/cluster/rb2/run2/robotinobase2_iteration4_pose_data.csv <==
pose_x,pose_y
2.370809922407907,5.276253300364608
2.364178658075658,5.2711539501986335
2.364226895593406,5.271103360002375
2.3642163053694185,5.271100668954127
2.3642084956225338,5.271098687233151
2.3642028812940747,5.271097259904408
2.364198768809648,5.271096213161088
2.3641957536622495,5.271095446976042
2.364193554307456,5.271094888122114
2.3641919743664674,5.271094486687044
2.3641908008658215,5.271094188520956
2.3641899572177563,5.271093974152996
2.364189334588443,5.27109381573459
2.364188884947912,5.2710937015483434
2.3641885553683784,5.271093617846841
2.3641883155286694,5.271093556934491
2.364188142511906,5.271093513056636
2.3641880140217912,5.271093480410499
2.3641879213450885,5.271093456862705
2.364187853655574,5.271093439685379
2.364187804733385,5.271093427233281
2.3641877686475423,5.271093418062235
2.364187742468731,5.271093411411215
2.364187723260696,5.271093406530285
2.364187709404126,5.271093403009985
2.364187699290711,5.271093400439853
2.364187691900515,5.271093398562044
2.364187686523361,5.271093397195641
2.3641876826025188,5.271093396199473
2.3641876797403683,5.27109339547225
2.3641876776559423,5.2710933949418175
2.3641876761397684,5.271093394556869
2.387259249362627,5.244755537653018
2.3820276601565,5.119125873948348
2.3037047973630322,4.89733605963981
2.0968141216654557,4.713206261424444
1.8504240053732754,4.577274976123853
1.6043680665384716,4.427083667676232
1.3105044563533363,4.342917882202503
1.059961363818629,4.202914870801637
0.8381256552898497,4.039926405470692
0.6340477923352905,3.9125324056184536
0.4523955309878822,3.8415030046779064
0.25743619280475816,3.720981928601101
0.020152246502142646,3.5924456198570933
-0.13138282732514206,3.386275368555324
-0.24253094976891454,3.205519037605569
-0.3910212747591446,3.073735529192458
-0.5743676552724972,2.919371001551443
-0.7947053713986465,2.735963997308154
-1.049324911446735,2.6396678208020243
-1.3353513875107894,2.5681726234125164
-1.6031680774032009,2.4856230423341628
-1.8384640665612628,2.348595588458325
-2.0423967284422977,2.1929092780005734
-2.2475764384016177,2.03973529882313
-2.4004743278932557,1.8494465431538862
-2.431094844233968,1.6520199770871418
-2.3786908540307885,1.4693472251538966
-2.422350071520248,1.3900086143936927
-2.5057647129487988,1.4023496501847315
-2.5668643564180633,1.5202298097997726
-2.4822160754292266,1.6114956332413115
-2.4131264825076135,1.5926092847570548
-2.4354472357229646,1.454404554969417
-2.494176649046066,1.3921511457002103
-2.525330481271316,1.377462486733842
-2.5004368129854795,1.401381908135668
-2.5672389718620616,1.448430967541589
-2.675488459911883,1.589888356400438
-2.7248385235505492,1.828092028715596
-2.664528618921549,2.0802580937811017
-2.6224692294222334,2.3440346197824535
-2.6320914092180914,2.608353670643512
-2.660827312709351,2.901784567997302
-2.6627013630936087,3.1271261299892137
-2.5739900201710233,3.3469265865276645
-2.4720113745195746,3.5523547131663973
-2.3281338142612147,3.7334595168323306
-2.087117371749042,3.839128157158378
-1.8751993345427378,3.9837034042591792
-1.6618664950126059,4.0851108820247966
-1.5844337343126793,4.089758691351783
-1.5844020820611195,4.089229316738839
-1.589602932303206,4.069035716698384
-1.5895501607248144,4.069061537310041
-1.5895109817519035,4.069080706548689
-1.5894825781388788,4.069094614502756
-1.5894619040893048,4.069104717336552
-1.589446811812314,4.0691121016563585
-1.5894357929808218,4.069117492516477
-1.589427870680968,4.069121368782702
-1.63304023296402,4.095696491075992
-1.7395473088535596,4.234643105334687
-1.894243340696443,4.4217840984859915
-2.0586665760173606,4.612952032146136
-2.230844131116523,4.8270724429000555
-2.401750052826186,5.060898840277501
-2.442293596352549,5.3134983052460925
-2.5142562045290067,5.467392348357767
-2.642901279143743,5.581569791564954
-2.64921605089744,5.616228667508817
-2.6866874932088383,5.613054206992036
-2.6212670765156822,5.537621167490382
-2.4522689469141117,5.374754051334781
-2.2876467568398127,5.149577979231262
-2.174656910990235,4.982294454342737
-2.003230790710391,4.828970404153938
-1.7629626572823347,4.6894686453206225
-1.471308147877946,4.60880753788039
-1.2074974425845513,4.643168438313827
-0.9521611234022131,4.786512342472944
-0.7834431918635847,5.045203829318119
-0.6587611501336097,5.3407255201429
-0.5672641382937766,5.538394368996142
-0.5070513614595318,5.638022674303573
-0.5727896389336458,5.733644603820972
-0.6358581061202071,5.645399826184864
-0.626252323510514,5.504893521433226


==> data/cluster/rb2/run2/robotinobase2_iteration5_pose_data.csv <==
pose_x,pose_y
-2.529735253910619,1.480580281376377
-2.5393592453194955,1.4719385279579809
-2.539367536363129,1.4719346446888752
-2.5393735692998387,1.4719318237912313
-2.5393779759140886,1.4719297633473785
-2.5393811966889155,1.471928257432349
-2.5393835222956005,1.4719271698042378
-2.5393852144872406,1.4719263785043548
-2.5393864696819177,1.4719257915928334
-2.539387376276508,1.471925367705262
-2.539388032814278,1.4719250603261769
-2.539388507307697,1.471924838563286
-2.5349449598174494,1.4795831774622314
-2.462740915212355,1.580908824931979
-2.373747079938707,1.691136262849565
-2.2812828389397666,1.839394365085471
-2.1739101162708048,1.9761695651399545
-2.091469119250516,2.1042946304984924
-2.0210143433395884,2.2224040015638273
-1.9000041543441974,2.298772341685355
-1.8236541587234942,2.3799295346640505
-1.6818385650133303,2.4295758230119153
-1.5456345896355907,2.4832404816462867
-1.405093934903725,2.513609476623216
-1.2544976616411514,2.545489504861457
-1.0849178967037645,2.576677627659111
-0.8793429577337744,2.6343749092720357
-0.6525674145585327,2.7709450237425743
-0.47983098958322046,3.011909513947807
-0.2897831515335332,3.25717557183184
-0.08609765652344237,3.4375372676707254
0.1208668927766503,3.5753519198638424
0.2728936286085437,3.7515539511774505
0.3941869383893515,3.9749443772542983
0.6076044173094681,4.113145881596838
0.8486359417388156,4.238518302702385
1.0690013170217894,4.3560049498888525
1.3128382710758357,4.428482995730084
1.5531795976770537,4.490832706231266
1.7388428645759761,4.642384196396111
1.9726145115054,4.725787671193119
2.2206851179888227,4.776194003626053
2.4041560651285723,4.917723793713103
2.6352067142893203,5.035076191861483
2.876142107777282,5.143844325566078
3.0923784354845676,5.25560404979349
3.288057574515647,5.386559761413549
3.3773060558175114,5.474367450026522
3.4856525432646306,5.498537355991821
3.4958074521426514,5.516739605292484
3.4924424029576446,5.491243510620536
3.39734317707223,5.428788921475295
3.216599951060161,5.297558016363592
3.0087060857742998,5.1930201843589785
2.7572615134387606,5.107150183700991
2.533793279362058,4.973611322267997
2.333714100184441,4.750752088036819
2.1565558612204185,4.5724131183287895
1.9619456787325413,4.534181155492131
1.7275997112511536,4.557578579344342
1.4167835217788314,4.602947177030019
1.1484613857438042,4.51319595016962
0.9544291843692143,4.287570634240986
0.7581568360579078,4.07512235077257
0.5312541372596264,3.8813217049100546
0.3346547595727909,3.660602626003504
0.11815526780143859,3.4076991988156804
-0.07543208651095146,3.247261764124655
-0.21724465829716966,3.073836297731665
-0.22815100584027803,2.9738640630654585
-0.18113278200118277,2.805181245769682
-0.10044395427748487,2.5973041978014186
0.010435553357109661,2.413288525118346
0.14530385032796822,2.1869594097666596
0.1972111150329745,1.9395575582798186
0.26517373618982987,1.7132534055511903
0.3883926119885528,1.478657183368113
0.5041693096675841,1.2420233507049896
0.5379093854282244,0.9899776782946933
0.4775685031297767,0.7778220819492276
0.4800478714812346,0.6168320116075954
0.5681789666753385,0.512700092219323
0.5903833824753146,0.43179290946808657
0.6375963852938398,0.4594378035615452
0.6181282669602757,0.4831613944017885
0.528633457535026,0.609743728337343
0.45837519862738674,0.8240573156307034
0.40852636980509516,1.1597312920614367
0.44091076869996826,1.4009746718345062


==> data/cluster/rb2/run2/robotinobase2_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
0.3,1.62,5.5,2.5,None,C-BS-I,1711740349.383014814000000024,1711740370.543153821000000034,
5.45,2.38,-1.5,2.5,C-BS-I,M-RS1-O,1711740374.858577767000000053,1711740400.368768267000000023,
-1.63,2.46,-0.5,1.5,M-RS1-O,M-CS2-I,1711740401.245129660000000015,1711740407.775324463000000048,
-0.43,1.46,0.5,1.5,M-CS2-I,C-CS2-I,1711740408.661492039000000041,1711740415.981623260000000061,
0.71,1.57,-2.5,0.5,C-CS2-I,M-DS-O,1711740436.536737276000000033,1711740574.481433062000000030,
-2.34,1.24,-2.5,0.5,C-CS2-I,M-DS-O,1711740469.650537101000000041,1711740591.448451787000000028,
-2.58,0.9,-2.5,0.5,C-CS2-I,M-DS-O,1711740483.532728251000000033,1711740602.004128213000000000,
-2.43,0.93,-2.5,0.5,C-CS2-I,M-DS-O,1711740501.069668654000000004,1711740622.292450150000000018,
-2.83,0.92,-2.5,0.5,C-CS2-I,M-DS-O,1711740515.132873163000000008,1711740704.306626522000000019,
-2.8,0.88,-2.5,0.5,C-CS2-I,M-DS-O,1711740533.077174304000000005,1711740728.566983351000000035,
-2.46,1.15,-2.5,0.5,C-CS2-I,M-DS-O,1711740547.377326043000000024,1711740745.853028143000000053,
-2.49,0.65,-2.5,0.5,C-CS2-I,M-DS-O,1711740568.201284861000000013,1711740772.278200298000000017,
-2.42,0.44,-2.5,1.5,M-DS-O,M-CS2-O,1711740587.868340880000000054,1711740807.376546296000000023,
-2.54,1.57,-5.5,2.5,M-CS2-O,M-BS-I,1711740592.313995527000000020,1711740840.292466383000000018,
-5.38,2.4,-2.5,5.5,M-BS-I,M-CS1-O,1711740602.862287647000000054,1711740857.684106143000000043,
-2.34,5.58,2.5,5.5,M-CS1-O,C-CS1-O,1711740686.076489216000000005,1711740866.988159733000000062,
2.41,5.69,-2.5,1.5,C-CS1-O,M-CS2-O,1711740709.306789837000000019,1711740908.166670017000000010,
-2.35,1.52,-0.5,5.5,M-CS2-O,M-CS1-I,1711740729.442824047000000028,1711740932.136511319000000009,
-0.64,5.46,-2.5,0.5,M-CS1-I,M-DS-O,1711740746.728007029000000045,1711740949.003387640000000000,
-2.34,0.49,2.5,5.5,M-DS-O,C-CS1-O,1711740775.826415781000000051,1711740952.452184971000000028,
2.36,5.27,-2.5,1.5,C-CS1-O,M-CS2-O,1711740823.292356503000000018,,
-2.5,1.4,-2.5,5.5,M-CS2-O,M-CS1-O,1711740841.174006835000000011,,
-2.69,5.62,-0.5,5.5,M-CS1-O,M-CS1-I,1711740858.568017616000000035,,
-0.59,5.3,-2.5,1.5,M-CS1-I,M-CS2-O,1711740894.146489870000000009,,
-2.54,1.47,3.5,5.5,M-CS2-O,C-RS2-I,1711740913.926363927000000058,,
3.5,5.52,0.5,0.5,C-RS2-I,C-DS-I,1711740933.023223717000000001,,
0.64,0.46,0.5,1.5,C-DS-I,C-CS2-I,1711740949.871954474000000054,,


==> data/cluster/rb2/run3/robotinobase2_iteration1_pose_data.csv <==
pose_x,pose_y
5.514235107278756,2.6800487025404123
5.5407617739887565,2.694353393373467
5.540761773987918,2.6943533933777717
5.540761773987318,2.694353393380856
5.540761773986884,2.694353393383092
5.540761773986561,2.6943533933847417
5.540761773986328,2.6943533933859327
5.540761773986158,2.6943533933868142
5.5407617739860315,2.6943533933874564
5.540761773985941,2.6943533933879205
5.540761773985875,2.694353393388263
5.540761773985827,2.6943533933885075
5.540761773985792,2.6943533933886883
5.540761773985766,2.6943533933888193
5.540761773985747,2.6943533933889126
5.540761773985737,2.694353393388984
5.5407617739857224,2.694353393389036
5.53451556586929,2.6982255106780624
5.430960159517224,2.7695646776870166
5.24728651368617,2.9177630663086696
5.036896628194529,3.072240046987407
4.767689190722585,3.1774951893397048
4.453956014094274,3.1696737881953703
4.1286868951365765,3.072750025552506
3.841658970106711,2.937169750271437
3.5793280594566097,2.8634794678263393
3.2983905727992093,2.7518692558689395
3.019442369232272,2.639343152084508
2.758115446457956,2.5728061076880957
2.47479673600973,2.5424007118120513
2.195015403585196,2.5333692194875557
1.922252863187686,2.5200636821051328
1.6327992471912545,2.524380198144531
1.35597428991636,2.510568899797536
1.070680248061394,2.525056180502258
0.793811509969264,2.4919677189253493
0.5365023631488857,2.5215876496853373
0.3009338689958536,2.5068717058976304
0.04239284846589264,2.508752804753728
-0.21973508150853238,2.4971446356335685
-0.4658207305227151,2.498428363595309
-0.7407361288015641,2.492558064781108
-0.9836895051126264,2.4560196087351764
-1.2153908622273617,2.468150408336924
-1.418010019492971,2.51132480413969
-1.5312275817001941,2.5730131433348453
-1.625861684851193,2.595982258373671
-1.6044661796476274,2.6048773115183654
-1.5882124295826228,2.5891613585703253
-1.510537487530582,2.525544566585841
-1.365151093000807,2.364796791345952
-1.143877881608037,2.2142417420318905
-0.8888570159299682,2.0281433398707445
-0.6805511357255192,1.793839763796989
-0.5334612106779026,1.6144196579060377
-0.4272204250393683,1.495504927826923
-0.4330763927687151,1.4147823906965185
-0.5033422336088895,1.353329148420876
-0.5842742799903533,1.3851264180746308
-0.6788828114842422,1.5281893932563098
-0.675070709031174,1.6182075416384003
-0.6622388846856078,1.6366929164739505
-0.6082341962235951,1.6620210655727938
-0.4515417171417182,1.749539163848062
-0.2100931124236487,1.7788215286152271
0.07055371585441161,1.7286649951690243
0.26886919558967115,1.571752206334443
0.42017459648104083,1.4449890752724635
0.5541743842909481,1.3850669127295063
0.6322694868907455,1.4462498456746973
0.5864408022125618,1.4976992285710935
0.47134013070446823,1.4795785143242168
0.4010614262848575,1.5128309147460572
0.45796284160404443,1.5350082401079077
0.5797872151498513,1.5988609872283734


==> data/cluster/rb2/run3/robotinobase2_iteration2_pose_data.csv <==
pose_x,pose_y
-2.3794652103409133,0.5442697100280296
-2.3943659066446124,0.540788121329956
-2.394365906644243,0.540788121328472
-2.394365906643978,0.5407881213274036
-2.3943659066437806,0.5407881213266108
-2.3943659066436376,0.540788121326034
-2.3943659066435337,0.5407881213256148
-2.389379198562921,0.5469196762824596
-2.333505286839097,0.6521974653737899
-2.363688842111831,0.8411745053415562
-2.4461418870743272,1.092210828322702
-2.478757547716284,1.329574865227595
-2.448630927191474,1.4843521943451305
-2.4086607285746187,1.5930636257797948
-2.3838102183670267,1.5954980383596409
-2.3792533795816686,1.578784744083595
-2.4097192317208194,1.5729827177071436
-2.540094085702367,1.5484906255781117
-2.7553082990330653,1.479716011529308
-3.0141928088542476,1.4323599234522404
-3.275102589551012,1.3761996038788258
-3.528988761969125,1.3492376951962148
-3.784801322010043,1.3791236623978946
-4.069082954986451,1.3937214209219562
-4.328388476162709,1.3271456320231838
-4.599235350853,1.2041860604516361
-4.828008083071066,1.14231701315955
-4.9366948499306105,1.0918268358556193
-4.951942741088424,1.1190949590149977
-4.991737857617928,1.1355774220910848
-5.016186801750473,1.1642723843559244
-5.004470681061146,1.21484767903193
-5.004470681057208,1.214847679027954
-5.004470681054256,1.2148476790249711
-5.00447068105221,1.2148476790229017
-5.004470681050695,1.2148476790213703
-5.00447068104954,1.214847679020202
-5.004470681048732,1.2148476790193854
-5.004470681048135,1.2148476790187819
-5.004470681047701,1.2148476790183436
-5.004321887044601,1.21481140159752
-4.9622962197275955,1.1740739442448618
-4.890130966938914,1.1057162293158687
-4.817049131641143,1.0363929058440071
-4.746699454909747,0.9698053899345614
-4.732861443786914,0.9550790089969158
-4.723161636050669,0.952589459509864
-4.723178308003093,0.9527813532795932
-4.741322103991803,0.9811898532651917
-4.772464585097206,1.0258254847041437
-4.790897103070573,1.026498989243922
-4.7766015549213,1.043189425339222
-4.776600819794549,1.0432679617168747
-4.77660081979426,1.0432679617173606
-4.776600819794048,1.0432679617177185
-4.776600819793896,1.043267961717975
-4.776600819793785,1.0432679617181617
-4.7766008197937015,1.0432679617183014
-4.776600819793643,1.0432679617184006
-4.776600070960896,1.0433464979659535
-4.776600070960865,1.0433464979660119
-4.776600070960842,1.0433464979660534
-4.76844108277319,1.0578382324958469
-4.719227927891263,1.1399998005121588
-4.667718924801275,1.2269796973420326
-4.616591259946437,1.3132060195806066
-4.595405396204865,1.3785885857815203
-4.669135908686308,1.3721034208699476
-4.894078972326918,1.33359048085681
-5.150510166362919,1.2979573910583215
-5.3870086648973965,1.3456942683017614
-5.515405729218945,1.4888315421383518
-5.550807388112263,1.7202880667690554
-5.622102967121265,1.9872094431333298
-5.582922324904942,2.240970572988624
-5.472617874421297,2.4491382953584697
-5.398225972763279,2.531986507761608
-5.312415322751886,2.550669781104056
-5.348617551036993,2.5400948307888216
-5.462209188833259,2.5057793201071346
-5.538372145057515,2.497594969287942
-5.541835943075635,2.5609182637611463
-5.48749505635319,2.6263079621192036
-5.397547002975512,2.590759755941497
-5.345467167592894,2.481757109084228
-5.341721313722375,2.425833228218952
-5.358363417202643,2.4363096668362
-5.343698146390571,2.500847090416258
-5.346785672292832,2.6087346533651767
-5.263795712286955,2.7164894965992588
-5.171793649544606,2.8088516265572157
-5.1642653399177485,2.8946648723977093
-5.240061152021758,2.9238573820691247
-5.259643184924395,2.9133647428205753
-5.260782985433501,2.9131096993390133
-5.2674751585863655,2.918900778030518
-5.280363849567802,2.9045098245164187
-5.2531414156999725,2.8779257358790367
-5.166724577184534,2.8120432209172224
-4.998159131303398,2.7898370623755566
-4.834125815606201,2.8191928286691024
-4.8009033620378565,2.8072111231107035
-4.805244621043377,2.798022238903103
-4.805244621038247,2.798022238902794
-4.805244621034584,2.79802223890257
-4.805244621031883,2.7980222389024054
-4.805244621029927,2.798022238902286
-4.805244621028495,2.7980222389021985
-4.805244621027459,2.7980222389021354
-4.805244621026695,2.798022238902089
-4.806995223197113,2.8007667166640986
-4.756538060502249,2.8778143526436786
-4.612233947258801,3.033832112046521
-4.447489340154199,3.247807745403993
-4.262505306365606,3.4369659179364263
-4.053736058817679,3.6046465241697443
-3.853841697457312,3.802569484132455
-3.645642951143217,4.001436006152286
-3.418336342503399,4.125467072525606
-3.161111540498349,4.2268202411900315
-2.983495926689587,4.450816768201103
-2.778517731732779,4.566077270123325
-2.599777163996234,4.5934809602633635
-2.449108978120144,4.613107952752987
-2.3172092820724837,4.607597948662332
-2.1856768475786037,4.586776171815822
-2.1061397867490514,4.627160066139994
-2.1380806052288563,4.658754411180988
-2.2701652365852105,4.712963068681424
-2.441357589451335,4.856753904651004
-2.5514691306340187,5.092411265495969
-2.511126191630546,5.320261309701792
-2.413742366077647,5.454801042280964
-2.391757910438142,5.549750076194689
-2.452137607824182,5.6011713676529995
-2.539031490976136,5.616203770998894
-2.599421842625133,5.554001614681761


==> data/cluster/rb2/run3/robotinobase2_iteration3_pose_data.csv <==
pose_x,pose_y
2.3888732037128646,5.4384463081805885
2.3199253909410746,5.489416626313658
2.307001538765766,5.507563201775474
2.307001538763938,5.507563201776681
2.3070015387625675,5.507563201777586
2.307001538761577,5.507563201778241
2.3070015387608684,5.507563201778707
2.307001538760339,5.507563201779059
2.3070015387599545,5.507563201779313
2.3070015387596774,5.5075632017794955
2.3070015387594465,5.507563201779648
2.3070015387593292,5.5075632017797265
2.307001538759219,5.5075632017798
2.30700153875914,5.507563201779851
2.3070015387590823,5.50756320177989
2.3070015387590406,5.5075632017799165
2.3052290695007205,5.505893512309272
2.327513359060128,5.4351245370135315
2.411294634735384,5.262313951331626
2.469945924422581,5.018708222572459
2.4446276759048367,4.7978740401956514
2.315076427337744,4.621426083025027
2.0986039549921047,4.481911349591343
1.8500765466660152,4.38273206081111
1.616729786706757,4.2895064307808495
1.3600875873462943,4.236050861392484
1.0977644946030845,4.162618960442151
0.8519426403737098,4.0333475588570336
0.6494725433739781,3.844748437773627
0.4539701342260569,3.682324420902802
0.22825791782360394,3.51772741755008
0.0309464527874459,3.3339041277498063
-0.15521756906796913,3.117687458269716
-0.3483312016151112,2.9051786075777715
-0.5605111305048238,2.7440571178448487
-0.7840620766643358,2.6076954870542903
-1.0428748563216175,2.5686669731296066
-1.2723590228622315,2.4951583729224924
-1.519245349197369,2.455172092373454
-1.7555658525221638,2.40221647803778
-1.9671236654629176,2.2874796624211555
-2.116126748092999,2.0666023747369024
-2.2503885075102343,1.8631948517408046
-2.4086119518037434,1.6884980048181581
-2.4966198667056694,1.5520664072474646
-2.5232779565737324,1.4308046253153393
-2.444743877929903,1.3627640290496428
-2.4268066984963372,1.4285282231724143
-2.4127690636108943,1.5650254696608763
-2.33224760512252,1.6415148219046283
-2.257238480072992,1.6408983428713881
-2.308055081415215,1.5859268477995963
-2.4270871216608834,1.5410723393560226
-2.4906109702450894,1.5563874554240655
-2.4911396498807137,1.5570111491485086
-2.54088235273056,1.6223711402706371
-2.6381667174620094,1.7732230128987552
-2.7470027582903187,1.9591651432338657
-2.8423864491979436,2.1235046058482325
-2.8799532803511383,2.304965859124767
-2.8293799847157146,2.503579666206023
-2.745059769730938,2.734358964844509
-2.6983935885695765,2.970255237537776
-2.6958244890201426,3.1764588304443286
-2.7586002051139764,3.3967082743592476
-2.7706495797492483,3.647880959129334
-2.6886686476441373,3.883574157918195
-2.451653473918041,4.043612956915498
-2.1663636866009632,4.17261337287313
-1.923280413643503,4.314342049755554
-1.6750484325669244,4.433085584514646
-1.3606587343384713,4.456850833145075
-1.0390901248023736,4.537079462036873
-0.8156775888474885,4.70424728638289
-0.7410867905956904,4.837273819473019
-0.7741512083270736,4.874024237529143
-0.754416106694118,4.801676648028193
-0.7555518397107881,4.7010907358203635
-0.757229991443658,4.600815905971527
-0.7580836186992972,4.5023549046263724
-0.7600939058361393,4.402543702098574
-0.7539162007626197,4.328916753229368
-0.7233242298208618,4.313037053680522
-0.8188358133549314,4.413655212457331
-0.8889703287464585,4.515148910515341
-0.8694195014316008,4.639205928616542
-0.7399824043286607,4.844703507286202
-0.6729125050184201,5.104679393300141
-0.5782348197245968,5.361860652532928
-0.583689276716088,5.5401704488544405
-0.554714864999954,5.625189779074727
-0.5230718083277912,5.576934504599825
-0.42327547843825464,5.470476531544929
-0.38116962982704816,5.42994568813795
-0.37239092597386403,5.418196605271764
-0.28616031668713493,5.3083240846310105
-0.16789090158952913,5.154719994570033
-0.05226143891574697,4.996273576274236
0.06617253365289599,4.841796163947031
0.20018783667187723,4.7031641498097185
0.2975758057103981,4.629845370274937
0.2882976000424762,4.510459116296255
0.19900074867952622,4.389458941786879
0.043197730735315076,4.221299644134749
-0.07432568525355965,4.063185523555304
-0.11498356877615024,3.829781932522917
-0.06959358567917828,3.6169631118293273
0.0024796963419992935,3.4437537863909125
-0.04366168448152674,3.3149478791431175
-0.24324664790463313,3.115310689175809
-0.38396724130736803,2.970224130462828
-0.5863060082690001,2.878433535269496
-0.7699671702266357,2.73591275955841
-0.9943279932572047,2.647557340642746
-1.2184922187150624,2.606681584255001
-1.4304337488356684,2.566396070350787
-1.6160281017453908,2.4355112965935013
-1.769921222356441,2.2354327854065223
-1.9193760172492493,1.9834071781752476
-2.0196122731530894,1.7264643480462514
-2.093439854115957,1.46345080315167
-2.106463858090386,1.188562732350992
-2.122539335031299,0.9104018423595954
-2.2377452539965903,0.6493684757861979
-2.298118313858933,0.47419755013278
-2.387751641003153,0.41410687904959476
-2.394136486236543,0.4457014069921654
-2.308569738577869,0.5954320950063932
-2.277321652021094,0.6657313586138789
-2.3764470149363626,0.648896044570106
-2.4644477471757984,0.6285727875269866
-2.45212513560945,0.6089351292776404
-2.316913887043991,0.5682071886674092


==> data/cluster/rb2/run3/robotinobase2_iteration4_pose_data.csv <==
pose_x,pose_y
2.586606754482488,5.491339158720528
2.5890031194588774,5.4808016971474505
2.561668811709735,5.480591625119753
2.5616688117128312,5.480591625117617
2.5616688117150606,5.48059162511608
2.561668811716695,5.480591625114954
2.561668811717867,5.480591625114143
2.561668811718741,5.480591625113542
2.5616688117193807,5.4805916251131
2.561668811719832,5.480591625112789
2.561668811720166,5.4805916251125595
2.5616688117204127,5.480591625112387
2.5616688117205886,5.480591625112268
2.561668811720721,5.480591625112176
2.561668811720775,5.480591625112139
2.553849980567069,5.4687009833392715
2.4748289278371356,5.349190896998967
2.3433038575494827,5.138484780908833
2.231170408762887,4.892423702453868
2.0874595151409503,4.695841703304426
1.8652682229864785,4.584597657614016
1.6522482391778013,4.520222490678746
1.4210912741804371,4.453774445663578
1.196000918658533,4.3853798968788125
1.0015390788142104,4.256027277947902
0.7570874954854494,4.154677977169047
0.5252506910580497,4.015760591722
0.36161145646899495,3.8174574992423014
0.22409257216568435,3.5539265287773465
0.044099519887351946,3.3579395229731075
-0.10014617430833272,3.1898586652236087
-0.2931857959167301,2.9927364153297273
-0.4599108383179873,2.755845652593245
-0.688108102237555,2.6160110704241326
-0.9217469816710713,2.579310576737357
-1.093159290226362,2.551354364566439
-1.2419545003169916,2.55922499407213
-1.4027459406085723,2.5132054336713936
-1.634657302414917,2.387112537201856
-1.8507189024451018,2.246693642284364
-2.075636818045451,2.11122916830902
-2.2614949662462447,1.9761134830717397
-2.35043656344235,1.7446019729443236
-2.403221788040962,1.530274017501954
-2.4101509297409636,1.3836731340302169
-2.447230227763707,1.3915409753932075
-2.41958187074999,1.4975058531924486
-2.4509999370690174,1.5917460950903581
-2.531418489906446,1.6346351360707212
-2.544999952200375,1.6019686487942821
-2.5346732036769737,1.464110169501363
-2.46974732020615,1.3726982328308959
-2.3861256258806027,1.382622422616314
-2.347213672627441,1.3961637860714864
-2.3642913962813994,1.408070085579543
-2.4765641531542135,1.5063485778357903
-2.5913015232137964,1.7115765932045484
-2.6841407446400605,1.9672541263704875
-2.747445880294762,2.2399000510018805
-2.7260661307077436,2.4841190265944677
-2.624638148896368,2.703595682821213
-2.6175378366602575,2.911312247727451
-2.7400190539751255,3.1139119931147654
-2.8917434503717434,3.220697515132022
-3.011403014918465,3.295004785762609
-3.0179682079725065,3.4732757502241345
-2.945189590287737,3.7144400527918413
-2.8480142056949704,3.9637868240314464
-2.806260099208878,4.220407909597975
-2.7605816486803816,4.449030455258121
-2.682261154025875,4.671648837141927
-2.571466981810686,4.91337265743566
-2.5615853413399297,5.196238449232554
-2.462485848683954,5.443592469959919
-2.3613623699523663,5.567930142715342
-2.3217218568758367,5.587469838763359
-2.32188940733277,5.5868059260584175
-2.368890621764944,5.51810912177883
-2.4478045266228436,5.344590216368601
-2.4918911129398054,5.104204573009149
-2.4699089863218058,4.862717028861068
-2.3140742351315366,4.713221992709606
-2.1465534993550377,4.636166811630533
-1.978872454066595,4.590267871157439
-1.7575511459404471,4.589898967187234
-1.5611271201069643,4.556273616036166
-1.371954798867058,4.52185681932778
-1.1570443225822205,4.577435604908706
-0.951421641388936,4.650885872707343
-0.7737449018923162,4.745049197384421
-0.6359128193959673,4.942481207207328
-0.6000442206242091,5.160949935766944
-0.5928328914729821,5.356367289025997
-0.545898220598934,5.471803364782417
-0.47127199395074815,5.5716263418714735
-0.48396863189868444,5.554008013756993
-0.49397809924776936,5.407464213578776
-0.4915135917496025,5.281462375709127


==> data/cluster/rb2/run3/robotinobase2_iteration5_pose_data.csv <==
pose_x,pose_y
-2.5805607519883544,1.494890916767619
-2.579282547152447,1.5055962430715466
-2.578702374213553,1.5065632428169298
-2.564611168063298,1.5300837254796629
-2.5646111680638706,1.5300837254803485
-2.5646111680642716,1.5300837254808273
-2.564611168064571,1.5300837254811857
-2.564611168064785,1.5300837254814428
-2.5646111680649435,1.530083725481633
-2.56461116806506,1.5300837254817714
-2.564611168065143,1.5300837254818713
-2.564611168065206,1.530083725481946
-2.564611168065249,1.530083725481998
-2.5646111680652823,1.5300837254820372
-2.5646111680653068,1.5300837254820656
-2.564611168065323,1.5300837254820867
-2.5646111680653356,1.5300837254821014
-2.564611168065345,1.5300837254821125
-2.5646111680653516,1.5300837254821205
-2.5641179752776164,1.5304731359181234
-2.5176259114735458,1.6001877618472609
-2.3936211836726584,1.7855896389486292
-2.216971917235774,2.0027988118058344
-2.0034878887379244,2.169453427375668
-1.7699433795701847,2.3377184133582016
-1.5106470665529401,2.397751448083543
-1.238535042878529,2.4029611105201
-0.9513772482982787,2.4199484831382243
-0.6897872966985101,2.5244013002742665
-0.5445818247462819,2.738034294539883
-0.39947716383247034,2.9599082651353736
-0.2442294145182311,3.203157685938772
-0.13173023191287392,3.435587657608056
-0.1414898892608205,3.638543274161149
-0.2563039030213199,3.8192088701318294
-0.3351880597156276,3.8785935549226704
-0.3226676616377393,3.941536993197594
-0.2581910271309269,4.066237449341204
-0.1689675785756437,4.211210184053835
-0.03452939191672755,4.361801012287112
0.18113270444274843,4.492239985990347
0.4484556133494024,4.560641038125935
0.6632096848069189,4.615253795522077
0.7476891165499362,4.768493168739573
0.7679734196159087,4.8698618512059575
0.783384872662511,4.980429595222288
0.9045423015979628,5.018109618612424
1.093464008950039,4.9231181442357155
1.3017276907761524,4.779848008185384
1.5555217457461898,4.640435403526448
1.8550501522259513,4.617462757311925
2.1139825415366396,4.6965867223421185
2.3687702677690083,4.835779434132516
2.558873739628247,4.95420200890334
2.701964046891802,5.042969058542468
2.81171169167985,5.120076647036347
2.987886220276642,5.231425706705657
3.2218753560315365,5.36294337753301
3.4243178602122564,5.456871259768554
3.5564248941203846,5.5361547255813
3.6504773382036957,5.594722803063041
3.6063390963796262,5.590341173616705
3.4917157093864803,5.577028988357508
3.433301384895043,5.502441186681131
3.4398659194425685,5.46594729351862
3.4431209827522915,5.436571061962663
3.4375017836924178,5.375399620063241
3.3089422793513465,5.233388189583261
3.1697358145521504,5.012556707598014
3.0531067808292125,4.746481322936651
2.9149106510199267,4.486964386811211
2.699744064218301,4.2357929905720075
2.535996275917652,3.9959017514211537
2.5010738322700954,3.771003971435092
2.5339478831785804,3.5643498829132567
2.5243009325355885,3.331696514424969
2.4103486733903283,3.119889144501602
2.2571221597263484,2.9243611266771943
2.0412544657435028,2.782612301145086
1.8049577559192231,2.694954801742621
1.5779911796170358,2.5931639470424477
1.399169499425816,2.4701696501948174
1.1819913292385218,2.3588544994371192
0.9524389208871025,2.29723490515482
0.7648748150313365,2.126489628246964
0.6837506682822694,1.8713233821422226
0.6242694879146846,1.6450587491728543
0.4878230945796753,1.5464640336363227
0.41671627557918,1.4408533988822234
0.3327803712660229,1.3859641840749397
0.19426037535257112,1.3552773274099241
0.09556787516076337,1.3301909809487211
0.09764639938624864,1.2818729203569301
0.28291174319480916,1.2472785809909734
0.44576530054739383,1.2476595995757067
0.5577066615741311,1.2235565292573516
0.6237838810339733,1.129080011410942
0.5994074516846952,0.9881491698468524
0.566961885291386,0.7983247167321201
0.5247583483024121,0.6251558161169315
0.47092092477716285,0.4912161500403973
0.40980056938244047,0.4252997618568437
0.3332397935325586,0.4769394379702092
0.3357135208871638,0.6154268602538171
0.4671096852931633,0.6857785520772175
0.5929585615837656,0.6098848905350231
0.5895787776526014,0.4984064088988722
0.4833324577327076,0.4704489738939426
0.4138601004153317,0.5612953175754671
0.45998962417949407,0.6718212946369433
0.5059803345355451,0.7414255021006579
0.5064488601292139,0.7415486419267259
0.5006931535586459,0.7898592838516563
0.509251998126647,0.9450555292445344
0.5203648695983816,1.1990199729626214
0.5362640304023154,1.42658595328105
0.5199720114768738,1.5723078055762114


==> data/cluster/rb2/run3/robotinobase2_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
0.51,1.58,5.5,2.5,None,C-BS-I,1711741026.499976734000000031,1711741050.960179728000000060,
5.54,2.69,-1.5,2.5,C-BS-I,M-RS1-O,1711741059.522509425000000033,1711741074.232638737000000014,
-1.6,2.6,-0.5,1.5,M-RS1-O,M-CS2-I,1711741075.129790300000000008,1711741080.859975627000000054,
-0.67,1.62,0.5,1.5,M-CS2-I,C-CS2-I,1711741081.744016539000000046,1711741088.674252213000000042,
0.73,1.67,-2.5,0.5,C-CS2-I,M-DS-O,1711741119.883896077000000055,1711741200.410569844000000026,
-2.33,1.43,-2.5,0.5,C-CS2-I,M-DS-O,1711741152.240073212000000015,1711741207.440770881000000027,
-2.35,0.99,-2.5,0.5,C-CS2-I,M-DS-O,1711741166.340606048000000021,1711741242.764307494000000048,
-2.32,0.77,-2.5,0.5,C-CS2-I,M-DS-O,1711741185.070397139000000004,1711741268.953984242000000059,
-2.39,0.54,-2.5,1.5,M-DS-O,M-CS2-O,1711741204.060573109000000004,1711741290.868053806000000054,
-2.38,1.6,-5.5,2.5,M-CS2-O,M-BS-I,1711741208.307953160000000019,1711741316.816537384000000051,
-4.78,1.04,-5.5,2.5,M-CS2-O,M-BS-I,1711741231.234134949000000015,1711741336.493628581000000031,
-5.35,2.43,-2.5,5.5,M-BS-I,M-CS1-O,1711741243.647482465000000040,1711741357.111624841000000007,
-2.58,5.43,2.5,5.5,M-CS1-O,C-CS1-O,1711741274.867896601000000054,1711741384.145784857000000009,
2.31,5.51,-2.5,1.5,C-CS1-O,M-CS2-O,1711741298.606414057000000038,1711741410.060606873000000004,
-2.49,1.56,-0.5,5.5,M-CS2-O,M-CS1-I,1711741317.673489196000000042,1711741421.234183480000000015,
-0.38,5.43,-2.5,0.5,M-CS1-I,M-DS-O,1711741337.441492316000000027,1711741433.224103972000000014,
-2.25,0.57,2.5,5.5,M-DS-O,C-CS1-O,1711741362.515598237000000032,1711741480.533789027000000033,
2.56,5.48,-2.5,1.5,C-CS1-O,M-CS2-O,1711741391.460480913000000029,1711741512.352922062000000022,
-2.35,1.4,-2.5,5.5,M-CS2-O,M-CS1-O,1711741410.944014442000000059,1711741535.361725081000000023,
-2.32,5.59,-0.5,5.5,M-CS1-O,M-CS1-I,1711741422.183965918000000011,1711741539.042249123000000003,
-0.61,5.19,-2.5,1.5,M-CS1-I,M-CS2-O,1711741465.703570758000000044,,
-2.56,1.53,3.5,5.5,M-CS2-O,C-RS2-I,1711741490.172724761000000011,,
3.44,5.44,0.5,0.5,C-RS2-I,C-DS-I,1711741513.231541868000000014,,
0.51,0.74,0.5,1.5,C-DS-I,C-CS2-I,1711741536.262048171000000016,,


==> data/cluster/rb2/run4/robotinobase2_iteration1_pose_data.csv <==
pose_x,pose_y
5.59077972079177,2.6296184908209823
5.598256336915522,2.6190718354120492
5.578985465046984,2.597315729352634
5.578985465046041,2.5973157293527778
5.57898546504535,2.5973157293528844
5.578985465044851,2.59731572935296
5.578985465044483,2.5973157293530162
5.578985465044215,2.597315729353058
5.578988888825678,2.597315202164244
5.578985465043879,2.5973157293531086
5.578985465043778,2.597315729353125
5.578985465043702,2.5973157293531375
5.578985465043647,2.597315729353145
5.576161086987736,2.6003122876942237
5.488870475627325,2.6635259195303447
5.367766919549653,2.7353181524065873
5.238471949009097,2.801146480549993
5.047341966521534,2.9297760171937584
4.871199774329842,3.0315624417447657
4.627717042027575,3.102429675805863
4.332683100298637,3.0323259447300943
4.087646602939723,2.819259384183518
3.8942535958412883,2.60912177415186
3.7183804275632317,2.5633212701426054
3.5456215838428147,2.585924297806208
3.298836785891397,2.6171411817419035
3.0148670241658504,2.582277975524479
2.785444136751515,2.452210751373319
2.6473456996981373,2.2207714520297
2.503975520185959,2.1318442409294125
2.3356143680051478,2.206339681504343
2.2009404495838334,2.2592714280110986
1.9982687430791746,2.363363805199898
1.7625474175500733,2.361697291118358
1.5313021362647854,2.258412645736053
1.3622934603525998,2.1569864041228692
1.1976371718221124,2.196807947092699
1.0832261431654882,2.22678751268778
1.0694901719373897,2.2210949712951686
1.079877958544067,2.221884408630653
1.0713862418921662,2.2199524190960114
1.0461011582025455,2.2224306172998665
0.8407469396125924,2.2875391502114235
0.62209675543372,2.3508859506406345
0.476015697190153,2.477321569095344
0.3530475708038434,2.6254008592093196
0.2296202735370816,2.6966326107417298
0.12310523515192706,2.8682107983193497
0.019033187724457612,2.96551374716248
-0.08702568556131762,3.0763551412085737
-0.21555580910723027,3.0542338465529113
-0.33951100413915025,2.9545674651688483
-0.5087805192692798,2.776055928528291
-0.6609286602667952,2.590658961904561
-0.7971097039210786,2.5195174305533414
-0.9189789034359022,2.494698239168544
-1.1114279003429983,2.467867843040626
-1.3179372705865369,2.475736468451121
-1.4669709462260938,2.4925995534170697
-1.5751999217714605,2.5309942782101387
-1.6010092745708078,2.5479937309591287
-1.573267756179725,2.5393496832049673
-1.5693199057344311,2.536288950194265
-1.4846685950672631,2.4610415431820676
-1.3182771949734065,2.3065477447089187
-1.0807877382679076,2.152477193541085
-0.8648521187636717,1.9827417044062168
-0.7270274539737178,1.7921388987756726
-0.5990982646095171,1.6173717046976392
-0.5284767218176345,1.525455878992957
-0.5081588406520945,1.4430669843018542
-0.5576794831661518,1.4086224975118387
-0.6506332895126956,1.463647386497662
-0.7041252410319645,1.5204421304048457
-0.6410366460444266,1.5851461540415306
-0.4965675505095444,1.637261423525645
-0.44257644321905953,1.6847801039430035
-0.41665449267497934,1.6886872940667432
-0.3654272517255155,1.6989703178328486
-0.21394186488123434,1.7410581680371706
0.017899643870440407,1.709458713569591
0.23158681802767855,1.600821344580845
0.37447356049286906,1.4520490946982045
0.4766307306148496,1.3489025551719134
0.5677721582448667,1.3853615334964673
0.5643778980906919,1.518246635213774
0.48755288426462684,1.5572204621839667
0.45260129860242326,1.4780484098691082
0.5033625964059159,1.3984454607477048
0.5987436750537078,1.47877610426077
0.6089658496685333,1.6276170510420855
0.6098272770276676,1.6625506270939765
0.6392486565404321,1.625687544105268
0.6237750388299865,1.5993360891622959
0.6030548816903751,1.5808731275046348
0.6030548816903876,1.5808731275054408
0.6030548816903973,1.5808731275060324
0.6030548816904044,1.580873127506454
0.6030548816904089,1.5808731275067753
0.6030548816904124,1.5808731275070025
0.6030548816904133,1.5808731275071672
0.6030548816904178,1.580873127507289
0.6030548816904187,1.5808731275073793
0.5531247916687656,1.5932054759506438
0.4583899567442593,1.6186506290791864
0.36136042906431776,1.6444490901453162
0.2685407006167848,1.6704891062472371
0.23691409539439956,1.6514175826064819
0.3137522545852258,1.6617109285538647


==> data/cluster/rb2/run4/robotinobase2_iteration2_pose_data.csv <==
pose_x,pose_y
-2.4620398274356456,0.5536935335696873
-2.4907326309952156,0.5975808944959411
-2.483730183988433,0.5892108315656497
-2.48373018398518,0.5892108315654214
-2.483730183982846,0.5892108315652573
-2.483730183981121,0.5892108315651363
-2.4837301839798562,0.5892108315650477
-2.483730183978948,0.5892108315649842
-2.4837301839782815,0.5892108315649374
-2.4837301839778023,0.5892108315649038
-2.4837301839774484,0.589210831564879
-2.483730183977187,0.5892108315648608
-2.4837301839769985,0.5892108315648474
-2.4837301839768617,0.5892108315648381
-2.4837301839767623,0.589210831564831
-2.4837301839766877,0.5892108315648257
-2.4837301839766344,0.5892108315648219
-2.483730183976596,0.5892108315648192
-2.483730183976568,0.5892108315648175
-2.4837301839765478,0.5892108315648161
-2.4837301839765322,0.5892108315648148
-2.4837301839765216,0.5892108315648141
-2.483730183976513,0.5892108315648135
-2.4837301839765082,0.5892108315648132
-2.4837301839765047,0.5892108315648128
-2.4837301839765007,0.5892108315648126
-2.4837301839764985,0.5892108315648126
-2.4837301839764967,0.5892108315648124
-2.483730183976495,0.5892108315648124
-2.483730183976494,0.5892108315648121
-2.4837301839764936,0.5892108315648121
-2.4837301839764927,0.5892108315648119
-2.483730183976492,0.5892108315648121
-2.4837301839764927,0.5892108315648121
-2.483730183976493,0.5892108315648121
-2.4837301839764914,0.5892108315648121
-2.4837301839764914,0.5892108315648121
-2.4837301839764923,0.5892108315648121
-2.4837301839764923,0.5892108315648121
-2.4837301839764923,0.5892108315648121
-2.4837301839764923,0.5892108315648121
-2.4837301839764923,0.5892108315648121
-2.483730183976493,0.5892108315648121
-2.4837301839764923,0.5892108315648121
-2.4837301839764923,0.5892108315648121
-2.467586326910608,0.6070497284459797
-2.390681333687757,0.7328788037558764
-2.342135162255725,0.9602647107162721
-2.386578990281887,1.2255249492609415
-2.393440698345682,1.448940207373366
-2.378433418046953,1.579646076557116
-2.3904309972147204,1.618442387123964
-2.4706169327831007,1.5790055121601791
-2.472757785774047,1.561326887281975
-2.4950787098895946,1.5326029660344216
-2.584815666888967,1.4271431772321823
-2.7049126438225075,1.3300479402916683
-2.898729188897921,1.282924043917437
-3.118258595788391,1.332570041112078
-3.3309408995299714,1.4604257111317627
-3.5675009016250963,1.48270055135129
-3.749388554451931,1.4847281132586247
-3.8217354164724835,1.4209004410028991
-3.9065179420467437,1.4319185768874791
-3.935846626003781,1.537566968574823
-3.945922277323165,1.642607097468601
-3.9665451374938003,1.655655077768313
-3.964528365677482,1.5248384722045145
-3.9875665773617817,1.4427440716153002
-4.0464384232908,1.4488501640597018
-4.145366257345738,1.5169172034776586
-4.349134201250996,1.5435895137009823
-4.627009272469962,1.5670335464470584
-4.8668511904190925,1.6420101907001867
-5.08050779902883,1.7728436735385347
-5.2836367191353215,1.9763371052936105
-5.399505462453851,2.238200544237306
-5.37399429412827,2.4600471998234257
-5.382736042491829,2.56826059753452
-5.336630872142209,2.640973881702503
-5.336331036623017,2.640830826105932
-5.377465132752608,2.6881440156557375
-5.499462521879291,2.7263144545115563
-5.59884428976927,2.6763212648300443
-5.611697400218406,2.6428135734085734
-5.527690427962648,2.673434018296164
-5.332956667700001,2.7812195654932093
-5.118048251942772,2.87785112671679
-4.907192225383394,3.018014396355097
-4.693252668100675,3.199269749993117
-4.498096714375249,3.411171833862027
-4.296476318671108,3.6280699162061625
-4.098972266217811,3.830182933408512
-3.898705041890773,4.035059724013834
-3.708504151806231,4.232816161137599
-3.5049390910309737,4.447532823326363
-3.318296038804622,4.65470176569691
-3.1563281097593747,4.882489714571513
-2.9675059650209925,5.073913223831656
-2.7608395775869075,5.264726742032741
-2.5962809079593523,5.436938540583311
-2.5014719004169637,5.544969074929096
-2.409710285018056,5.604780950131239
-2.397105674140841,5.543397287980257
-2.512214944905356,5.482696590724492
-2.6049790314633485,5.477563691235376


==> data/cluster/rb2/run4/robotinobase2_iteration3_pose_data.csv <==
pose_x,pose_y
2.4400854652462183,5.615482622361511
2.4183671214930786,5.548656718524834
2.3843648229260603,5.540505677543022
2.382672854134695,5.540085801124261
2.3826412600908533,5.540239670614422
2.382641260086503,5.540239670637189
2.3826412600867855,5.540239670636959
2.382641260086995,5.5402396706367885
2.3826412600871425,5.540239670636668
2.3826412600872544,5.540239670636579
2.382641260087336,5.540239670636511
2.382641260087393,5.540239670636463
2.3826412600874356,5.540239670636428
2.382641260087466,5.540239670636404
2.3826412600874907,5.540239670636385
2.3826412600875067,5.540239670636371
2.3826412600875173,5.540239670636361
2.382641260087528,5.540239670636355
2.3826412600875333,5.54023967063635
2.3826412600875386,5.540239670636346
2.3826412600875404,5.540239670636344
2.3780369957361707,5.527052026294268
2.450853757185481,5.439341788079962
2.59470767884806,5.343572372540821
2.655345722061286,5.259241767137757
2.6556304330494225,5.128096163969069
2.58382227354077,4.975758741113666
2.426557410240263,4.863608868866351
2.210512940028716,4.758109025864394
2.0429525410356266,4.71746338550608
1.869961839699779,4.599434609557854
1.6774263733804062,4.515011599533695
1.526047188092103,4.477300425124385
1.390448645910623,4.435014242915748
1.2249017168152525,4.396771973549181
1.099774316054691,4.319483392811865
0.970773151653602,4.2565212680625235
0.8579242891996515,4.161617974117914
0.7156720646577073,4.056106630613448
0.624759055074156,3.898054457691993
0.5203153332077193,3.7941818961522826
0.4129047335855516,3.695831313136089
0.3064719434772689,3.598824261895001
0.18452643955994574,3.5007097951601063
0.036876428124234195,3.3967081226014897
-0.07602993128258273,3.3283879693748926
-0.18764730441549027,3.239735753303836
-0.3217957084176728,3.144621485357564
-0.4820510223840362,3.0691253670590726
-0.6436949079050214,2.9104563560489423
-0.8297590754729587,2.767012513465695
-1.125239622226374,2.710448280829879
-1.3976804117510109,2.678974852957615
-1.6546720145267004,2.6247929049584178
-1.8261611157221722,2.485448048207207
-1.9592438339551332,2.3321156753980894
-2.1040789625999383,2.2299454271763057
-2.2393885324263474,2.15490443013938
-2.3637898463146847,2.049965345154752
-2.471683542147312,1.8471543311622085
-2.497867448833964,1.6077978145846878
-2.4811232126260903,1.4388310376818463
-2.4245717378402505,1.3615990518959507
-2.4313933382320707,1.4486052092903108
-2.4209496481295805,1.6013147944061374
-2.4976491595850407,1.702602180539277
-2.4931231049960187,1.7102010125020048
-2.489371264689759,1.719674676696389
-2.400292327744144,1.8109262128090515
-2.277209476024383,1.981006675220601
-2.10356819795375,2.182918484063226
-1.8907160553395759,2.3262099034624715
-1.657584073658048,2.4160527705229535
-1.3806099382026051,2.439865897401175
-1.1641683636192193,2.4119318444139575
-0.9543911476588924,2.4982077282506054
-0.7749931279188838,2.6654631951062457
-0.5799385686680267,2.87210075165604
-0.4921971261018854,3.10742435124859
-0.5333645521091235,3.360558698584128
-0.565237758070829,3.5967317076551235
-0.49798725282908674,3.7875809256733097
-0.44334934559828376,3.9624304053824853
-0.4689544145984783,4.196283192507455
-0.5124255550947021,4.463618705908161
-0.5202104692073011,4.726840109017103
-0.466478290241084,4.9873350008844035
-0.44188535294363973,5.243642595057648
-0.4191935067201049,5.4259939493934
-0.4160782236428915,5.580689277955614
-0.46964635926296694,5.6017075302139006
-0.5637567010703215,5.495734671552189
-0.5618265706532046,5.3490548664726205
-0.5693342150762675,5.294711977219955
-0.6364595701473013,5.338050492880498
-0.7209073390263194,5.465999998052171
-0.7290647248833837,5.53933452437152
-0.7282815658803696,5.548502757369608
-0.6847192927495795,5.487477323285893
-0.5736488867821681,5.370697762849677
-0.46212488630642046,5.21783114626446
-0.3961392962607011,5.035534419299163
-0.4033495777425853,4.843611132676847
-0.5399586415166371,4.708507285417033
-0.7569598062408316,4.579360154030738
-0.9942285633712267,4.466854601321247
-1.2121773941785219,4.341460173009254
-1.4523823593982903,4.238827599721365
-1.7551268277694136,4.219758398249399
-2.0416531539655858,4.196250744096382
-2.283795311018382,4.1225892054195095
-2.3910107856641765,3.9055805991752033
-2.4426071055355196,3.6472391148771264
-2.4220090067796773,3.3989984561434294
-2.4194692020305335,3.1402865771173345
-2.471451773625794,2.9225693364037797
-2.452881303076837,2.6476769326362173
-2.4372663575795888,2.3828962830159943
-2.4618249774621512,2.1179143553881996
-2.4974192718204287,1.8606002068269039
-2.4256302575019077,1.6328677372157108
-2.356210645375155,1.3790277112849068
-2.34364490622632,1.14748752819062
-2.3458658670928045,0.9266529802276555
-2.429465966401506,0.7110607298120333
-2.3700219527149384,0.5807286188499179
-2.3468077282739506,0.4525710871004651
-2.3363007790458172,0.36286841339919196
-2.340885124007192,0.39356271859225966
-2.2718345195704837,0.5535311774593032
-2.2810846216190206,0.6076789258281627
-2.2569104586822224,0.6333416392922258
-2.256910458677896,0.6333416392927924
-2.2569104586747306,0.6333416392932072
-2.256910458672413,0.633341639293511
-2.2569104586707387,0.6333416392937301
-2.2569104586695063,0.6333416392938924
-2.256910458668616,0.6333416392940086
-2.2569104586679667,0.6333416392940938
-2.2569104586674977,0.6333416392941553
-2.269329495235363,0.6527087378391074
-2.3210105995291936,0.7334575278286448
-2.3740695215131207,0.8165383207151654
-2.4278433932529033,0.9009866527229751
-2.459565116655042,0.9504089707897223
-2.3979876305547014,0.9341222201720607
-2.2659446564788306,0.8500663909423964
-2.204202009138517,0.7291640689200343
-2.2390640975163167,0.6025561862653181
-2.3184651028760452,0.5456148110162433
-2.3340426396349203,0.5334145629941296
-2.369179667212701,0.5460162619132016
-2.4074076100136668,0.5488889719748068
-2.32494132696621,0.4654793404441636
-2.2884593503341333,0.45413949587004454
-2.3204589704651717,0.5683817293514004
-2.3819479083700363,0.6671471784738502
-2.4769812631352326,0.7023236108392773


==> data/cluster/rb2/run4/robotinobase2_iteration4_pose_data.csv <==
pose_x,pose_y
2.5905610446848053,5.634349132480523
2.5607734131745943,5.647950501011602
2.560773413175606,5.647950501012848
2.5607734131763253,5.647950501013735
2.560773413176862,5.647950501014396
2.560773413177248,5.647950501014874
2.560773413177537,5.647950501015227
2.5607734131777384,5.647950501015479
2.560773413177892,5.647950501015665
2.5607734131780022,5.6479505010157975
2.560773413178082,5.647950501015901
2.5550155706998687,5.640180502907169
2.5014331014546523,5.526468800034355
2.4660068273341578,5.3469827601685855
2.411834370925291,5.163459213699408
2.310119901593393,4.989212119390217
2.2405924578429657,4.843050057182893
2.168483160034045,4.713431249375512
1.9915627397538769,4.61610571758982
1.8199473055400972,4.502797647956807
1.6626162734783518,4.43295506991349
1.4898550336578555,4.389366399368517
1.2917422236318394,4.300408587891614
1.0461747962613508,4.221498390168935
0.8621565988685989,4.013872543299737
0.7217030206542896,3.725995849015236
0.5580568019381884,3.5188108441631747
0.33692430596727707,3.4219835041139164
0.08704364971689138,3.3199288888820044
-0.07618131819066765,3.107223118424712
-0.24407444870346318,2.891478611254053
-0.4324895542529896,2.743673270882141
-0.6145282858188938,2.6708852448056115
-0.822291185683838,2.5990731270299205
-1.0172631051152194,2.5636147156565876
-1.1320564792336945,2.5245747713294757
-1.2329596310291437,2.4481840222262057
-1.3615007793017284,2.3816939838057585
-1.5565141993643463,2.3316615665810922
-1.7728640169193097,2.2894018465673414
-1.9685526932104298,2.1184896190491536
-2.100424612215709,1.9355242616678177
-2.268493508630544,1.7368192810944287
-2.4749095864253303,1.6608173336950856
-2.636470500688837,1.6056004242844635
-2.6829481285704393,1.5229105299360284
-2.6164252537621886,1.4426262995536498
-2.4513013996116264,1.4244799136105508
-2.360302029623816,1.5090989697014001
-2.3874799391781236,1.595546218796946
-2.428505198292678,1.6157374679567171
-2.4374293732279977,1.5100303691850452
-2.4188294382354436,1.4085769160640835
-2.376059652822731,1.372502134064108
-2.3677239545663586,1.4755703544065215
-2.430171197254715,1.5882396889468815
-2.426052366697789,1.6125334315484112
-2.4608365599639956,1.6545215861699663
-2.587736609830604,1.7582872548423194
-2.741552456318821,1.8925418277825
-2.8550598447707545,2.070339560224061
-2.971489839495051,2.2127541184438737
-3.08409403583399,2.2917012790158173
-3.1108498716299815,2.376542158077865
-3.0795432157095224,2.509513404694733
-3.0384534578463587,2.6555235448615284
-2.9721404227362482,2.8182540232656867
-2.9190729378854856,2.95282982083826
-2.8364386449723265,3.012309110080727
-2.7851278125313854,3.1230944925296917
-2.7686844923605545,3.324903523570663
-2.7753807874471472,3.5793667829912184
-2.8189598533358278,3.806063720410152
-2.830087895494393,3.950653088650383
-2.8128586976701215,4.056761538328798
-2.684370616437773,4.089552778828434
-2.5468120178201277,4.088509987668158
-2.4716805266928352,4.146338228324557
-2.424819250978637,4.147949074973884
-2.424877806740281,4.147844123180683
-2.424819250995133,4.147949074948457
-2.4248192509933877,4.147949074951585
-2.424819250992083,4.147949074953927
-2.4248192509911477,4.1479490749556085
-2.424819250990458,4.147949074956845
-2.4248192509899633,4.147949074957733
-2.424819250989611,4.147949074958364
-2.424819250989342,4.147949074958847
-2.4276567273792793,4.163083077143096
-2.4503219941752,4.300093726814405
-2.5190686508298166,4.455464467675748
-2.5292840466976365,4.486755317910836
-2.5875176482558535,4.412803630197233
-2.6497764848756513,4.3321530256753515
-2.711147482741568,4.253489273675828
-2.766966531194959,4.179611017939388
-2.775176322737561,4.196368690280039
-2.8126869913058443,4.32720941859675
-2.7967469895303734,4.528511433116414
-2.7694949884182054,4.703699746804545
-2.754468444190973,4.835799734217245
-2.6396242559463516,4.914389720204964
-2.579068389852054,5.092012845640313
-2.4877181908336725,5.358363051870903
-2.460134298625372,5.509888585087019
-2.389346012081985,5.630063914551849
-2.4095484850808897,5.604861254410802
-2.43404213436751,5.583392727758668
-2.4159205687436525,5.568712119079043
-2.470947917000089,5.500643092694748
-2.578831782147028,5.340066357933364
-2.6312111069414934,5.155497746343093
-2.602496548395639,5.040342341977771
-2.4930182984460427,4.890359625397958
-2.346648973938059,4.732448902423494
-2.0742276228079337,4.624327880621385
-1.8105850421760104,4.56538910938988
-1.540302040996056,4.495695109927602
-1.2949579349541507,4.511383677629698
-1.0485505823715568,4.60847297614494
-0.8264640898569331,4.814102591535891
-0.7602707441655374,5.1324493479823
-0.7125818254004521,5.405471067885602
-0.6462753744203482,5.571545448400514
-0.5356011315742375,5.603457863406869
-0.42416036606273533,5.507041826478143
-0.441019446394991,5.399433420337713
-0.5582797014139285,5.415080531357957
-0.6274976904671572,5.528527188574998
-0.6022761989686911,5.6214557956589974
-0.5130356035787207,5.601299498988823


==> data/cluster/rb2/run4/robotinobase2_iteration5_pose_data.csv <==
pose_x,pose_y
-2.263658575843958,1.3772713963524972
-2.2651697373611137,1.3761156245453212
-2.2939323039117454,1.4078315088735442
-2.293992985338497,1.407881371353127
-2.2939929853370393,1.4078813713511256
-2.2939929853360286,1.4078813713497378
-2.293992985335288,1.407881371348721
-2.2940665157985736,1.4078537710978034
-2.294360643845132,1.4077433865975169
-2.294360643844853,1.4077433865971216
-2.294360643844645,1.4077433865968247
-2.294360643844497,1.4077433865966147
-2.2943606438443864,1.4077433865964573
-2.294360643844307,1.407743386596344
-2.294360643844249,1.4077433865962623
-2.2943606438442057,1.4077433865962017
-2.2943606438441764,1.4077433865961582
-2.294360643844155,1.407743386596127
-2.294360643844137,1.407743386596103
-2.294360643844126,1.4077433865960864
-2.294360643844117,1.407743386596074
-2.2943606438441106,1.4077433865960651
-2.294360643844104,1.4077433865960582
-2.2943606438441018,1.4077433865960538
-2.294360643844099,1.40774338659605
-2.2943606438440978,1.4077433865960474
-2.2943606438440964,1.4077433865960458
-2.2943606438440947,1.4077433865960443
-2.294360643844095,1.4077433865960436
-2.297818431547834,1.4110793262186117
-2.362001706255087,1.4994306476708892
-2.4542749888287005,1.6772226906756122
-2.5428048413776176,1.848166530570242
-2.540349201788005,2.0005495617910958
-2.4503721707263835,2.148641756583651
-2.3241851033442114,2.2839156584939113
-2.1798207476280953,2.4363600322789947
-2.0526781350372163,2.5361284388393566
-1.8719632326383033,2.5682326887615847
-1.73082746902988,2.453334809253536
-1.6187429245273401,2.409797543539417
-1.5092806766767302,2.428868378951285
-1.45351070076542,2.5461472347272185
-1.3208876975465076,2.5825058829691416
-1.176644052674682,2.598393131604374
-1.0237816195912752,2.5998208420968703
-0.8813174327987787,2.603730449820449
-0.6836019256833383,2.577980439288018
-0.5037414422980291,2.6895334821294883
-0.30702107638637965,2.8507758800821037
-0.13793590908333453,3.0267911289959444
0.04471534927216769,3.200791696018348
0.23125464444402066,3.366968520414221
0.432575385315519,3.501420529085241
0.5934872901332024,3.6559811014436887
0.733163477745725,3.8209812050255305
0.8994699532517574,4.002148653000889
1.156979619231291,4.128007567573741
1.4399259935201494,4.19787007560296
1.7203388516736204,4.25392662102753
1.9850388231881135,4.335702743880896
2.18719638310655,4.518067022510753
2.4170232111172174,4.6453067260042396
2.629151463613912,4.782351203386279
2.8848336572532514,4.903028386620559
3.1016987482091523,5.068411350585767
3.2660389898536675,5.257344332727177
3.3797809306554374,5.401406426839657
3.4683719364400236,5.508935362871238
3.570673148722097,5.570743016751227
3.61348217007869,5.530920068480755
3.545799136589098,5.453080608889076
3.5375400463878943,5.4214104661235005
3.557672423150957,5.399565982734746
3.5649608669429123,5.402883790148437
3.567059401679977,5.391900483305134
3.4549221225993723,5.472877368976046
3.390851617959128,5.554783118320877
3.3876613287252377,5.557119599072497
3.3877376167203614,5.55713827105015
3.387737616742,5.557138271058352
3.3877376167410684,5.557138271060273
3.387737616740406,5.557138271061639
3.387737616739919,5.5571382710626445
3.3877376167395647,5.557138271063376
3.3877376167393134,5.557138271063893
3.387737616739118,5.557138271064295
3.3877376167389768,5.557138271064585
3.412230150777349,5.507377655572403
3.4686751706380754,5.387031943334804
3.5194744381735212,5.33364167338124
3.5642063617458026,5.419679444306727
3.564618889918208,5.569889212700453
3.557789434054781,5.605158825123719
3.468209244501004,5.562588617947297
3.4148474712348005,5.4772625111292115
3.4416150043819957,5.399835337669392
3.5484031291952913,5.376624598128762
3.6046827666651042,5.386670560909536
3.6330366618354697,5.385890105038554
3.5720309191935113,5.305479727906101
3.415486789851358,5.172661241856091
3.223938872986283,5.028179980609368
3.0517312053145993,4.790353818635788
2.913115594075923,4.528421840446917
2.7951242467307535,4.26903758588609
2.6674982412147754,4.015245787541879
2.5453225938842508,3.7757149699921464
2.5059399000969824,3.4899366417924536
2.441748795044149,3.204596927404243
2.3142262726599663,2.960666094389468
2.1619602914213063,2.7484666980982686
1.970463106141862,2.5638624957062954
1.7657299200118501,2.4660741830814605
1.5325602987854072,2.426286306613165
1.2669148342029057,2.416271584730355
1.0137218632211686,2.298057535216485
0.8482680800117475,2.1245798470323156
0.7140401218829124,1.910829595511667
0.5803499674698971,1.6711971105626149
0.4886831689459896,1.438255550539778
0.43338186161869086,1.1849136653967562
0.4363531741329343,0.9244524353173084
0.5518578379002017,0.6740961226250952
0.601374838648745,0.5209453866477487
0.5920589566348413,0.44682381358237655
0.4853750698229353,0.441059030330309
0.41480241820529073,0.5407142311348887
0.38794911124586307,0.6161350196060711
0.3726430000093677,0.6554763251982678
0.37652457932333494,0.7440999565450013
0.28452518286609685,0.8375835939637302
0.16499928204698477,0.9147027827956555
0.09540006642073973,1.0334416854612138
0.13796170137401553,1.2257215051373829


==> data/cluster/rb2/run4/robotinobase2_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
0.45,1.61,5.5,2.5,None,C-BS-I,1711741592.580447581000000036,1711741636.930392166000000058,
4.75,2.31,5.5,2.5,None,C-BS-I,1711741623.000153340000000000,1711741667.100342236000000006,
5.58,2.6,-1.5,2.5,C-BS-I,M-RS1-O,1711741643.422411619000000026,1711741674.662611792000000041,
-1.57,2.54,-0.5,1.5,M-RS1-O,M-CS2-I,1711741667.982439387000000061,1711741691.258919527000000016,
-0.44,1.69,0.5,1.5,M-CS2-I,C-CS2-I,1711741675.588718133000000037,1711741721.950998284000000059,
0.4,1.66,-2.5,0.5,C-CS2-I,M-DS-O,1711741705.018754596000000001,1711741747.856993150000000053,
-2.48,0.59,-2.5,1.5,M-DS-O,M-CS2-O,1711741744.286832701000000018,1711741761.171436379000000011,
-2.47,1.56,-5.5,2.5,M-CS2-O,M-BS-I,1711741748.721271005000000045,1711741775.138920280000000009,
-5.34,2.64,-2.5,5.5,M-BS-I,M-CS1-O,1711741762.048716884000000003,1711741837.713971250000000044,
-2.55,5.43,2.5,5.5,M-CS1-O,C-CS1-O,1711741814.943785370000000059,1711741869.944267808000000059,
2.38,5.54,-2.5,1.5,C-CS1-O,M-CS2-O,1711741847.764077047000000048,1711741885.203533316000000013,
-2.49,1.71,-0.5,5.5,M-CS2-O,M-CS1-I,1711741870.843389425000000053,1711741916.306214887000000019,
-0.73,5.55,-2.5,0.5,M-CS1-I,M-DS-O,1711741886.066069069000000004,1711741955.440607948000000027,
-2.51,0.68,2.5,5.5,M-DS-O,C-CS1-O,1711741934.090474864000000006,1711741982.771490236000000048,
2.56,5.65,-2.5,1.5,C-CS1-O,M-CS2-O,1711741960.871352438000000054,1711742008.632071393000000039,
-2.43,1.61,-2.5,5.5,M-CS2-O,M-CS1-O,1711741983.661867272000000041,1711742020.842490444000000052,
-2.42,5.57,-0.5,5.5,M-CS1-O,M-CS1-I,1711742009.522315969000000033,1711742039.276351101000000017,
-0.49,5.52,-2.5,1.5,M-CS1-I,M-CS2-O,1711742023.776177081000000048,1711742088.080000644000000005,
-2.29,1.41,3.5,5.5,M-CS2-O,C-RS2-I,1711742053.924547171000000058,1711742102.989941300000000062,
3.62,5.39,0.5,0.5,C-RS2-I,C-DS-I,1711742088.959767304000000060,1711742107.190704066000000012,
0.39,0.62,0.5,1.5,C-DS-I,C-CS2-I,1711742103.870551113000000054,,


==> data/cluster/rb2/run5/robotinobase2_iteration1_pose_data.csv <==
pose_x,pose_y
5.363553999815892,2.489258312672348
5.3933062713238105,2.4251367615813555
5.414369349948982,2.4109997732383635
5.41436753729579,2.410996466163693
5.414362478166145,2.4109872360915805
5.41436515709115,2.4109921236261505
5.414364438081571,2.41099081183726
5.4143639098529475,2.410989848116489
5.414363515433096,2.4109891285215963
5.414363263217304,2.4109886683693666
5.41436302975664,2.410988242434692
5.414362872123436,2.4109879548425637
5.414362764653476,2.410987758770195
5.394327346897872,2.4256694221256248
5.292990670704634,2.520766786481674
5.169700329180719,2.717466628211177
5.0223395101115775,2.881033086997117
4.752930377823001,3.0329068303304156
4.4462092585467845,3.0759736403672058
4.129767842980904,3.0096773480645593
3.850024958802363,2.892359091128183
3.583287863084916,2.7406254755961372
3.3473333376338124,2.6439931599638937
3.0613968075234004,2.58462268414484
2.8039889918471683,2.533742860946335
2.537966011359079,2.4346976365727775
2.2816018283335664,2.4075584078335175
2.027606639703569,2.470603788504709
1.7444725107286416,2.4817637567024335
1.464620208968208,2.4804994563687472
1.199427927637446,2.433323878866709
0.9346518540735511,2.4690543721041034
0.6775379747806536,2.491120959779552
0.423127576388989,2.523759733292366
0.19755270795068292,2.507003657452035
-0.0653352610443605,2.45473920316596
-0.2925318589287036,2.4360650978090024
-0.5432979563743308,2.4652865410758547
-0.8174258513229251,2.4641540886811333
-1.0565211619516814,2.4188032599362006
-1.2827892380211012,2.4261310645179677
-1.425532902155589,2.485701446498516
-1.5413522940083393,2.58168411924755
-1.560025749777087,2.6143689096943206
-1.5546396005713805,2.6105211419005294
-1.4665788374334006,2.532604013435618
-1.3064079025305069,2.3714794961955055
-1.0560303886848184,2.229958077727963
-0.8600030156814231,2.05615913152434
-0.7224813196653024,1.8314049694454053
-0.570240719992662,1.6294265387252658
-0.44264737771649276,1.4487073668653438
-0.40432011330545325,1.3229269598546296
-0.4422429187760546,1.289600451028291
-0.452201512218938,1.3984113046352422
-0.4717506126939712,1.5679768221443058
-0.5167646372849095,1.684914605207113
-0.5048854547448407,1.7159802461699039
-0.49467191743787886,1.7190020540417084
-0.44463588685748956,1.6658187631181494
-0.3431476761963781,1.643782402219047
-0.14634214212841457,1.681843575901274
0.08638261713120876,1.6349692922492207
0.3105673916171474,1.5682116801999597
0.4689042791772815,1.4840861255314737
0.5961130598781939,1.4173806608003334
0.6527545238843508,1.416957485748621
0.565853154231541,1.436103204600967
0.47601007428270226,1.4573340319003745
0.3872311825713366,1.5262900907044676
0.415477885416097,1.609279147969156
0.5532927762925759,1.6805751270352238
0.7265616435128361,1.7238118665088173
0.777868917479152,1.6909389487008182
0.7767289144036349,1.6624824703560215
0.752154711333791,1.6529253676748628
0.7528923353648604,1.6487793945232636
0.7645545455218885,1.6383657776304628
0.701626032728476,1.5575894238358226
0.6568894782481012,1.4647269777853045
0.6552117165369946,1.4630877779202347
0.6553107372425915,1.4631890198099735
0.65538652754047,1.4631832383563839
0.6553844852923945,1.4631813056084828
0.6553830679789998,1.4631799642878343
0.6553819965724568,1.4631789503273949
0.6553791428667353,1.4631762496300753
0.6553806634077679,1.4631776886435912
0.6553802483248443,1.4631772958163556
0.655379945620731,1.4631770093424683
0.6646637563052398,1.4723722113442648
0.7470751450454634,1.5488533037979244
0.7552774260236701,1.6208764915408198
0.6540077075655519,1.6497255552816898
0.5252338597153949,1.641673328632916
0.44043886586397374,1.5820694523919068


==> data/cluster/rb2/run5/robotinobase2_iteration2_pose_data.csv <==
pose_x,pose_y
-2.2982629196910875,0.5753289143520064
-2.33479525767655,0.5953307377057402
-2.3384641584721857,0.6205411962466274
-2.3384417324823032,0.6205215034239893
-2.338442618978397,0.6205218855480819
-2.3384433606371346,0.6205222052400432
-2.3394893335254516,0.6223687725087423
-2.399465582291685,0.705422538683091
-2.4901335921728025,0.8874915215882966
-2.5777586823859595,1.1275915892212383
-2.6216376512176724,1.3387005213276548
-2.6075000916055378,1.473117918633738
-2.607428928707374,1.4827163035173856
-2.619395500914652,1.5305054340670203
-2.783898030673598,1.6242812837280374
-3.0151269684187842,1.6830492649202864
-3.27274731105551,1.7617721172085103
-3.4809898107165855,1.8841502022123762
-3.5903254867201118,2.1152554511763784
-3.679442593951409,2.3672171721812494
-3.806815848351994,2.622549098677089
-4.018478049500591,2.78510695106846
-4.2771871755231485,2.8789016878710907
-4.5048056654079724,2.9904563953416505
-4.661480691731432,3.0343386318689083
-4.7245604425493495,3.026830471870393
-4.6684191370272865,3.0503490284382835
-4.606450087352498,3.073581397008489
-4.568512770396186,3.0605375298508752
-4.553054530806209,3.0523716997192256
-4.5530573155169725,3.052364342640405
-4.553059472985294,3.052358654028356
-4.553060863664399,3.052354987214839
-4.553062101360893,3.052351723771667
-4.553062875523128,3.0523496825325473
-4.55306505465799,3.052343936791987
-4.553063882940461,3.052347026268033
-4.55306422776166,3.0523461170755093
-4.596485418419791,3.007214154957333
-4.7277721406276,2.8653852259595105
-4.911822151267451,2.6950955196618187
-5.130688820323274,2.544984159058219
-5.3530388974969405,2.4445868029071987
-5.464727594232818,2.459049946378273
-5.455001656644121,2.498168465702851
-5.364443946714703,2.4788071503674574
-5.2634930422354556,2.5103848357321867
-5.244437718024245,2.462625817796905
-5.242833027538698,2.3593602124079265
-5.244777403049769,2.2598254233697057
-5.248612073441958,2.163234369165703
-5.285312094264864,2.1384444934842457
-5.390508658004475,2.2739565343447685
-5.421439697983692,2.420184305871518
-5.337499496256813,2.5585642960198425
-5.142539281042126,2.717346060142472
-4.967292945601672,2.8857719265432906
-4.778472141378367,3.036939098128256
-4.573077943096733,3.1665120553940227
-4.38473311754977,3.257235630121948
-4.234553978672271,3.361061872238337
-4.06145739346205,3.555769073427187
-3.9291996814539196,3.748743153166952
-3.7433491315480905,3.937414913754056
-3.551347875386977,4.1697647043423665
-3.3489983306076967,4.399379660061609
-3.1569081150269014,4.622573682587323
-3.020565300674639,4.847902731872728
-2.8393949457969225,5.036010550184281
-2.624954299832976,5.242703029775221
-2.496153950449129,5.403708042795483
-2.3884731048316175,5.504316429918074
-2.3462684223507333,5.5436468720391625
-2.4547985566863915,5.548641319945052
-2.540113434117747,5.562403331829557
-2.535547626646759,5.552408497028287
-2.5360984219244327,5.553946846336919
-2.4264174645275665,5.4690238572303205
-2.4841919031730835,5.491549809872508
-2.570206740911794,5.5780616860430765
-2.600550231316292,5.583460535899205
-2.5812262954040834,5.479050321026309
-2.5184455344602448,5.3861778073584725
-2.4301725128231726,5.37619415053897
-2.3867020356856745,5.419104022700653
-2.350733464407167,5.533726431911734
-2.3474255103844994,5.648480389539947


==> data/cluster/rb2/run5/robotinobase2_iteration3_pose_data.csv <==
pose_x,pose_y
2.471133089410489,5.650014306159779
2.485608734386015,5.652956131746102
2.4883285564125543,5.653524820268184
2.4883236277544425,5.653513320991897
2.48832502812256,5.653516588254373
2.4883259556327983,5.653518752270658
2.4883266910076705,5.653520468007188
2.4883271425594877,5.653521521543262
2.488327563904452,5.653522504602359
2.4883278265134647,5.653523117307397
2.488328027772055,5.653523586872987
2.4883281482667217,5.653523868004558
2.488328274807226,5.653524163241963
2.4883283557981413,5.6535243522055545
2.488686964473552,5.653202880678447
2.540560003761108,5.576633851610107
2.6298693981846206,5.403853024776111
2.7215808332460263,5.1856809409220235
2.7341947573451915,5.009325288165653
2.6650889897793286,4.886990939933264
2.5162265042724776,4.763218189092255
2.3032644057218956,4.668103083401944
2.1033977448465553,4.549395411310977
1.865337580754225,4.4722138283649056
1.6675432327236233,4.415219325849216
1.4941780077197313,4.385062963003784
1.363377081454889,4.2876056517031795
1.2223971428010811,4.191191555222542
1.079044349492638,4.082164865620875
0.8836363552721078,4.012325743471191
0.7439023794476904,3.8709498600129915
0.5923384731860626,3.757700930156606
0.42332985098793596,3.622949236435543
0.27866959232512123,3.477681048680276
0.06449673474210549,3.3536913939934205
-0.09342413729707033,3.189169977104646
-0.20550323003072446,3.041761510828991
-0.3860852824824965,2.8719897612547074
-0.5175513802320797,2.7333720739444773
-0.6418867287091485,2.596638738618573
-0.8223863681633627,2.4645164158565134
-0.9966735787382546,2.462213774169279
-1.1194770338131064,2.5321487903416005
-1.2771371867814811,2.542940363702683
-1.436914866545905,2.5368338606219805
-1.6099776023413375,2.4703248905912596
-1.808891279629961,2.2831631677634707
-1.9709234392166164,2.1198252615421955
-2.126942067741216,1.8945144076864524
-2.287052476967633,1.7149028714118182
-2.41597490589349,1.5573021084630327
-2.4846892788685113,1.4650720091197735
-2.5168689435804827,1.4248096400123529
-2.545000986482309,1.5301569589297996
-2.5609233738949153,1.6649338366412574
-2.5138094745963935,1.7218138170359247
-2.5047885821250557,1.7262713507200773
-2.5035720805572628,1.7466568249209589
-2.5650666051838433,1.8331645641549315
-2.6764287234926627,2.00710594578881
-2.781202984231592,2.2336798742343205
-2.8388831687960625,2.4831264755821976
-2.817036807817545,2.7004489018281106
-2.758850944959584,2.8639340513111424
-2.6982945270559355,3.0332197818084086
-2.679535625867464,3.1715289552889425
-2.6696129851993446,3.3162787577726034
-2.6358141309380496,3.470725777001023
-2.6048689587109335,3.6631657938158186
-2.5687646477851374,3.8198216268333445
-2.5422421989835353,3.9761904690508154
-2.3362771191674834,4.144496735920138
-2.0966167089402328,4.214805971234922
-1.8935325442658968,4.293607945408987
-1.6621812679721715,4.31684098725626
-1.4926039627845036,4.353033559173332
-1.3477742021111414,4.428540047673062
-1.1639688670592103,4.5082642111887665
-1.0373464276493727,4.603604910389278
-0.9424177385929395,4.692230500306376
-0.8193259384299054,4.869284789991742
-0.707580062759813,5.084190825628552
-0.5619646670117531,5.3037297656307185
-0.49496511429858003,5.444574749278802
-0.45488044049576093,5.590555493714247
-0.4948794718363576,5.62357208383428
-0.595309602999408,5.533965767384039
-0.5245075483262265,5.428655303407939
-0.4469774934386428,5.3699106315266185
-0.4392729588980515,5.355386661230309
-0.45265408934283036,5.344301831753061
-0.4322522441207557,5.235769194984847
-0.45434927308005024,5.036440789099165
-0.5298884264627879,4.834750453865379
-0.7101183589746678,4.697568706200136
-0.876754416343128,4.59236811305642
-0.986417229031963,4.523640207154685
-1.128335564011798,4.432207023650051
-1.2780752533363087,4.356603924437207
-1.49106884285297,4.295035267509536
-1.6633810863261553,4.240153756931088
-1.8890449656013995,4.164199621647904
-2.0902203998727282,4.023773020554017
-2.237933617747713,3.7886695542130977
-2.2717863916477383,3.503725560398645
-2.2496303030952953,3.2285067251999244
-2.2651994323058737,2.944402631022758
-2.310519802111351,2.6512020906872076
-2.3235606990988114,2.3660897231494333
-2.378934774343779,2.0946180228855167
-2.494385594291,1.8286141920616132
-2.592651234749829,1.5803814059065688
-2.6152524083349222,1.5131822660975254
-2.5985147864364473,1.53139624553357
-2.595003327777857,1.5352123965550035
-2.5950143127674634,1.535197626648047
-2.5950229556040534,1.535186005891238
-2.5950284414346725,1.5351786298981247
-2.5950330945092293,1.5351723735900697
-2.595036006844203,1.5351684577996199
-2.5950385925372306,1.5351649811967878
-2.5938736779818803,1.532777975765408
-2.5520194850581035,1.4399706248554822
-2.500746519793267,1.2344937105837008
-2.452221330369074,0.9854113347572381
-2.412233910749819,0.7344421449822618
-2.3843792851705836,0.5427985789494034
-2.3546932426492786,0.4632071167900804
-2.445508506179642,0.48024452535948203
-2.4855750714241003,0.5333150929931754
-2.3566383062085823,0.5745900096129475


==> data/cluster/rb2/run5/robotinobase2_iteration4_pose_data.csv <==
pose_x,pose_y
2.364790323647332,5.64824462524227
2.4281508068209288,5.617423786228607
2.4219761683892758,5.590250777960608
2.4219728542979224,5.590282551147721
2.4219746682163636,5.590265160568524
2.421974161501887,5.590270018592048
2.421973799205138,5.590273492039596
2.421973541031904,5.590275967223625
2.421973365509275,5.590277650011752
2.4219732182854328,5.5902790614907625
2.421973123012184,5.590279974903896
2.4219730481758823,5.590280692381866
2.421972992612883,5.590281225080953
2.428927109416798,5.582643386134836
2.5092218204096435,5.482415814568249
2.5664186733733283,5.290552653386407
2.5511185188840093,5.056829049431828
2.4403606762682246,4.837074951426697
2.244170943753332,4.6608833922748145
2.0436050142985946,4.508287571473971
1.8564644426560735,4.377547314163905
1.6134159475479573,4.265657904061634
1.4123632197087765,4.180941001276797
1.197080991314075,4.113356692861135
0.9873179772636158,4.011168288830756
0.7697627167902228,3.9190259038257804
0.592648517366003,3.799691427300678
0.342235382751622,3.681515422191051
0.14554858786943825,3.5788750572072123
-0.024325721227314467,3.3688083840072607
-0.19174575213655043,3.1714619970822575
-0.40976376429642514,3.0073138523116234
-0.6229786149123404,2.850151651883961
-0.8284106277052787,2.7151879086197255
-0.9799833844635639,2.628296970412938
-1.1154661933666215,2.5405431825396314
-1.2250041732150665,2.450981730714688
-1.381147788244848,2.4129077863169504
-1.6178677550148342,2.4331487715484377
-1.8805281246220993,2.3856397217943424
-2.0411482565892176,2.248228307314818
-2.2010302258890717,2.0721417193921368
-2.317818681793851,1.8789311286881567
-2.432115114665571,1.7177185306589484
-2.450687637938568,1.5801992788554315
-2.4182597664125227,1.462541635924633
-2.4329741771475804,1.393010166132974
-2.4839542404556947,1.4043339268089738
-2.485224274819866,1.4933074975406708
-2.500964351510253,1.62798196382822
-2.4716684688898822,1.6551658373441043
-2.40537825782151,1.5823815404303176
-2.364270942180225,1.568741619428391
-2.3716817980137095,1.5766953458194533
-2.4568425573674455,1.67889417404415
-2.579249623329156,1.8710319020638808
-2.6485709864601694,2.1255292888799646
-2.7059230462352284,2.390395274171081
-2.704033413143453,2.626679871464701
-2.6484180252626177,2.8202076679898633
-2.660748242059802,2.9580947782705307
-2.661161262506266,3.093264426874399
-2.674869328069669,3.2320383762880667
-2.6986485383653056,3.3581661795762034
-2.7386699650776167,3.495060992057672
-2.773308051297971,3.626187105877116
-2.7281291837288575,3.8210917717742188
-2.5939337519391965,4.02343709115747
-2.4450031277515336,4.168377311027152
-2.3842421819407145,4.271841649181782
-2.479250957316954,4.363837661526618
-2.565909329717211,4.432747848954627
-2.635589177738632,4.555946061375516
-2.6057585234422533,4.788450970538209
-2.6071107528357573,5.076276116937915
-2.5306138440175063,5.343378357931385
-2.4758815023336984,5.531418169921988
-2.462485683153329,5.642137255535034
-2.543443282115831,5.648403869208902
-2.565502964309801,5.5761165105896975
-2.5881131339645247,5.463167551269826
-2.5048721816960886,5.3570823511862855
-2.4290446234965564,5.318419850500712
-2.35849230866964,5.3793813650544955
-2.287089907550194,5.384020151174492
-2.3021857261904612,5.392874852658652
-2.382822807855902,5.35016132764664
-2.416810090642894,5.190724815772174
-2.3775783915213884,4.972692855144912
-2.192804290594797,4.780986530459218
-1.9482212265674401,4.660796044528164
-1.7526757398654071,4.545727805051579
-1.5514187803620239,4.4780497362039675
-1.3025151627064293,4.496899860290846
-1.049638192870658,4.6357752527092515
-0.9010938146543612,4.833646047138302
-0.7388460183375285,5.046126775870299
-0.6295161549717276,5.257558844419542
-0.5358465783640316,5.44691165493279
-0.5182766407528847,5.623533935756141
-0.4820546642592136,5.680829410792239
-0.39841911599253343,5.6185635939856216
-0.3512446212668934,5.50979857432955
-0.4182326227924005,5.380449842641328
-0.5391830729332932,5.319458845411387
-0.6238552005811795,5.344596365281557


==> data/cluster/rb2/run5/robotinobase2_iteration5_pose_data.csv <==
pose_x,pose_y
-2.4370367748992616,1.3868384159945593
-2.4240435570176206,1.3900596105760403
-2.5061575972381274,1.399356511788644
-2.5061440985142207,1.3993421434381395
-2.50610662870204,1.3993023123151227
-2.5061264987073346,1.3993234345087058
-2.5061210659809707,1.399317659417238
-2.5061066286930807,1.3993023123055983
-2.5061146128650673,1.3993107996322909
-2.5061122182655224,1.3993082541274169
-2.5061107198884556,1.3993066613240905
-2.5061096000849616,1.399305470951676
-2.5061087994843567,1.3993046198980024
-2.506108211709521,1.3993039950821702
-2.5061077848303515,1.3993035413014978
-2.5061074582502427,1.399303194140626
-2.506090812095028,1.3993792429961691
-2.4667149712345147,1.4507573259371327
-2.3851692377652554,1.6064664018275085
-2.2959849316862186,1.8500174669083196
-2.190097598195159,2.074257711072939
-2.0665710671915978,2.2667699441837605
-1.857176492882528,2.3688046493886876
-1.6098414386552786,2.451335583155715
-1.369257182876635,2.5100957361503484
-1.0937473066360077,2.544528388955379
-0.8724041846866122,2.590180964619083
-0.6511142492056958,2.6558843051200034
-0.47595753785018324,2.698906292063934
-0.21430067390279106,2.740485973637442
0.010807930590027048,2.876001648696904
0.21549824654588967,3.046454163493215
0.2758485893509448,3.3192884767964257
0.2769346067783838,3.5440879960992966
0.3332951895749856,3.7276768638687363
0.4471950157972904,3.8966442937971704
0.5385984674264606,4.107201248285145
0.496004513873177,4.33251047262609
0.5028432909607137,4.506070622350852
0.5281843229578023,4.716360506896722
0.45760157903446075,4.913625420034792
0.3815253825240035,5.015861021950247
0.3275606384174292,5.039505083685677
0.22750858844068045,5.056322186584362
0.17383997181177957,5.0615626169814805
0.08421264010773921,5.079339941501177
0.018088543765596654,5.098418375967958
0.06402320916636839,5.037986345217902
0.1494164067021444,4.890705356569394
0.31065315656605197,4.725311221445447
0.5319749645109288,4.621379540515027
0.7295028200378404,4.674137046904734
0.8606215865726492,4.709608851291202
1.019165973321571,4.644512897779743
1.1462992413716782,4.547103509856769
1.2548863409511481,4.491125967937686
1.3304818824893534,4.512923888174404
1.392761287651676,4.641329674493791
1.4531016627995124,4.707112569482948
1.5786851646223292,4.706958985382949
1.8172457815207013,4.631767796684729
2.051940439058831,4.660579713375123
2.289206700010941,4.68627355015372
2.4982384424888116,4.760459752929101
2.6979999582344467,4.819619252707331
2.8865492744416903,4.935871941843475
3.104043786101456,5.045563298890899
3.2739322838078877,5.146135696818286
3.444121038166136,5.236238266008583
3.5152168812735143,5.3598478342469225
3.5548991159238534,5.496950702948263
3.6023673527074047,5.567413941752669
3.629019956444929,5.5854210239655755
3.626879800164346,5.5702618930383805
3.6081860718649423,5.547567688831373
3.5006103731794784,5.420598460092359
3.357853466307411,5.218364599739137
3.2313608782449528,4.9492320220821675
3.072510485503731,4.679459626700681
2.8783981182397866,4.4357142227619155
2.7047195764352683,4.190156310650059
2.597593035970988,3.9553648343339263
2.5732315479087227,3.779130946358214
2.6152520231481464,3.551845861221643
2.610283883124228,3.3141618938968938
2.517239119866419,3.072844895797352
2.3126304074293254,2.9277317327864005
2.1294929880487974,2.7685454093487336
1.9212276061133506,2.6413220136269624
1.6830062052371852,2.624573271075182
1.4511060991441127,2.6853149921368833
1.1968974565497597,2.694404035060501
0.9811454785245282,2.6131307580975953
0.8383070304652875,2.422643848453058
0.7657016851306153,2.116915657286313
0.6701909714421577,1.839418491900835
0.539844818253151,1.5971556249543424
0.4941711784176368,1.336096936766647
0.5762440568843381,1.0608896631077784
0.6873315516628091,0.7937542393632694
0.7224908472702936,0.5805337666314323
0.6766747965137077,0.4903806623494936
0.5607628430942002,0.4194980666931427
0.5050400197766676,0.44700886039002485
0.5012869807127522,0.45161726861040064
0.4352203056868582,0.5495213074279085
0.3618413024867593,0.7413114320441403
0.31204010501767954,1.0517268940836229
0.2811401924670571,1.2768028579249795


==> data/cluster/rb2/run5/robotinobase2_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
0.47,1.51,5.5,2.5,None,C-BS-I,1711742188.282794856000000018,1711742229.473815724000000030,
4.77,2.47,5.5,2.5,None,C-BS-I,1711742213.383633739000000024,1711742250.327440621000000020,
5.41,2.41,-1.5,2.5,C-BS-I,M-RS1-O,1711742235.517324035000000032,1711742257.504187993000000031,
-1.56,2.61,-0.5,1.5,M-RS1-O,M-CS2-I,1711742251.194039348000000012,1711742277.184605450000000011,
-0.5,1.72,0.5,1.5,M-CS2-I,C-CS2-I,1711742258.384474448000000024,1711742347.871059363000000054,
0.33,1.53,-2.5,0.5,C-CS2-I,M-DS-O,1711742299.731138298000000046,1711742352.933332242000000058,
-1.44,2.19,-2.5,0.5,C-CS2-I,M-DS-O,1711742324.340833574000000021,1711742368.719810867000000045,
-2.34,0.62,-2.5,1.5,M-DS-O,M-CS2-O,1711742350.753134152000000047,1711742391.198314613000000012,
-2.61,1.48,-5.5,2.5,M-CS2-O,M-BS-I,1711742353.805236365000000050,1711742429.048647949000000003,
-5.46,2.46,-2.5,5.5,M-BS-I,M-CS1-O,1711742369.605197924000000038,1711742456.777384856000000048,
-2.36,5.67,2.5,5.5,M-CS1-O,C-CS1-O,1711742410.128514198000000008,1711742473.059013192000000004,
2.49,5.65,-2.5,1.5,C-CS1-O,M-CS2-O,1711742436.287218095000000018,1711742494.781207263000000049,
-2.5,1.73,-0.5,5.5,M-CS2-O,M-CS1-I,1711742457.658825386000000041,1711742518.779307078000000049,
-0.44,5.36,-2.5,0.5,M-CS1-I,M-DS-O,1711742473.921012754000000057,1711742544.282570859000000018,
-2.23,0.55,2.5,5.5,M-DS-O,C-CS1-O,1711742499.159144239000000010,1711742560.243347578000000015,
2.42,5.59,-2.5,1.5,C-CS1-O,M-CS2-O,1711742525.132404200000000008,1711742571.709458395000000044,
-2.36,1.57,-2.5,5.5,M-CS2-O,M-CS1-O,1711742545.153155596000000010,1711742618.332014551000000021,
-2.3,5.39,-0.5,5.5,M-CS1-O,M-CS1-I,1711742561.119356784000000007,1711742654.087094182000000005,
-0.69,5.47,-2.5,1.5,M-CS1-I,M-CS2-O,1711742604.851800062000000053,1711742669.324736584000000020,
-2.51,1.4,3.5,5.5,M-CS2-O,C-RS2-I,1711742626.296895649000000018,1711742672.796627359000000050,
3.63,5.57,0.5,0.5,C-RS2-I,C-DS-I,1711742654.974587174000000061,,
0.51,0.45,0.5,1.5,C-DS-I,C-CS2-I,1711742670.216499160000000013,,


==> data/cluster/rb3/run1/robotinobase3_iteration1_pose_data.csv <==
pose_x,pose_y
3.4859373030257697,5.588204853094228
3.5125872844292685,5.587891646597313
3.512587284429464,5.587891646597276
3.5125872844296175,5.587891646597248
3.5125872844297206,5.587891646597227
3.512586785675973,5.587891742920869
3.5125872844298573,5.5878916465972015
3.5125872844299018,5.5878916465971935
3.5125872844299293,5.587891646597188
3.5125872844299515,5.587891646597184
3.5125872844299684,5.58789164659718
3.5125872844299737,5.587891646597179
3.5125872844299897,5.587891646597177
3.5125872434183156,5.587891654515811
3.5125872844300003,5.587891646597175
3.512587284430004,5.587891646597174
3.5125872844300057,5.587891646597173
3.5125872844300083,5.587891646597173
3.5125872767776913,5.587891648074344
3.51258728443001,5.587891646597172
3.5125872844300092,5.587891646597173
3.512587281308832,5.587891647199971
3.5125872844300114,5.587891646597172
3.512587284430012,5.587891646597172
3.5125872844300123,5.587891646597172
3.512587284430013,5.587891646597172
3.5125872844300132,5.587891646597172
3.5125872844300075,5.587891646597173
3.512587284430012,5.587891646597172
3.512587284172022,5.587891646646983
3.512587284242805,5.587891646633312
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.5125872844300083,5.587891646597173
3.5125872844300132,5.587891646597172
3.5125872844189203,5.587891646599314
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284428431,5.587891646597478
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.5015749725553937,5.575277939592117
3.402720166199339,5.469848186683268
3.211624402910104,5.282764857664426
3.008354701840224,5.12673595135823
2.7901844723680815,4.992729856739448
2.5511185860365284,4.88503579044601
2.3692758429405667,4.760765131231182
2.1333732167094865,4.631227217330279
1.8751701376028036,4.537575238712376
1.5827789536284635,4.547922987237212
1.3045080440165093,4.559815726626421
1.043144744406061,4.598671422795889
0.7786915196355713,4.703359044799265
0.5395136471129449,4.867494723502733
0.3285969268311524,4.960504958153884
0.09277044996942863,5.0997144527057054
-0.12199354975323873,5.243909356379154
-0.33149671182482443,5.345297977936417
-0.5037247136149485,5.4970531818506805
-0.6067222951869589,5.567967322190858
-0.5961499846068383,5.548582624939087
-0.5640221410004012,5.4721679133319245
-0.5014015640067808,5.41221671872076
-0.44337128243958235,5.416046345247224
-0.42770823573382266,5.480755126383081
-0.4277056656279208,5.469467741819123
-0.39331157849268594,5.477397248228257
-0.26864289091966587,5.40426346193553
-0.06901153731616771,5.214153987000331
0.191954002938723,5.06671286639356
0.43572845615166766,4.919109164734733
0.6741165543173864,4.744111960793092
0.8791092771833506,4.546933701565386
1.1460396141218578,4.361849415327863
1.3876132081677701,4.268945970001445
1.6461136267448788,4.202199126282802
1.902582892744897,4.1547072344116165
2.202408438813547,4.075581385341319
2.4584805205646143,3.9527840011638284
2.698952510748941,3.807965762776645
2.958084714814632,3.6789450783637916
3.2379084504912843,3.576021112016784
3.5147600631201366,3.5190184659675032
3.759610618951199,3.431345150797874
4.049025969044998,3.387015398776122
4.342260478008738,3.31287302963184
4.582963108668209,3.200078292509018
4.804414541779725,2.9911291560173026
5.00469363513684,2.785849054774755
5.163031673840976,2.5806468741603155
5.271865572553136,2.3226412607766154
5.371626929530635,2.1605890355967925
5.51070306486393,2.1061132430367246
5.62855073540644,2.1259032566158194
5.661636777370219,2.222964336322441
5.606557948110984,2.3880567582217145
5.600862644327808,2.43638600940213
5.600189367358203,2.4373536558426605
5.536164102109057,2.5070982299136215
5.361692446936058,2.5941869413387657
5.120296370018673,2.652078806399121
4.906667380066568,2.7853647435604794
4.687770632767204,2.927890803039325
4.415760977865398,2.9941308381473943
4.092752504069438,2.9526036614027014
3.8001299972381952,2.872520533621957
3.496390046056998,2.802051678477615
3.243141722826944,2.684725761701813
2.972905492176028,2.605697116254732
2.6840217838454077,2.526629234502842
2.407117573386162,2.482380628163425
2.1407857074497296,2.4814882631005295
1.8692697734138295,2.501626134587507
1.573932125165228,2.504280996693641
1.2891777318445437,2.5250369346516375
1.0212371250347223,2.520026063816603
0.7551243095617801,2.5445510567450462
0.4651509014991304,2.528024199858076
0.19337098631884997,2.5032848916172554
-0.093033135812576,2.4931803255836646
-0.39758794028848277,2.486998186836496
-0.6908340138143299,2.4988775699417567
-0.9850298431748197,2.4668392175115237
-1.2561649888029836,2.4280379111485275
-1.5151669690169776,2.359856660434137
-1.7497672797930437,2.2518146266094266
-1.9642521166857407,2.099944008852819
-2.1351460698377536,1.8981918848731532
-2.331870689214685,1.7204639087538496
-2.424008508918199,1.5682394855961328
-2.4318140906052843,1.4336732916136516
-2.4806547765094793,1.3673294727266403
-2.566834866734555,1.4163496834990816
-2.620146073756501,1.5163289838184086
-2.5940421864231435,1.5974332335513068
-2.4811730063510082,1.649661667435737
-2.3858711960074714,1.6390919010820189


==> data/cluster/rb3/run1/robotinobase3_iteration2_pose_data.csv <==
pose_x,pose_y
5.435344500934576,5.419197146283002
5.430159903696899,5.5044320164907585
5.426617973197615,5.5399061751512555
5.4266179731971995,5.539906175154407
5.426617973196905,5.539906175156647
5.4266179731966915,5.539906175158277
5.426617973196528,5.539906175159503
5.426618726230609,5.539900341642648
5.426617973196327,5.539906175161027
5.4266183674079915,5.539903120416602
5.426617973196221,5.539906175161831
5.426618178586269,5.539904582902798
5.409544772870984,5.526615156366807
5.315841067665366,5.420189779257944
5.218608686112049,5.234006288209021
5.128829644574031,4.961404604172181
5.028689763100853,4.7717248082725465
4.83126424777886,4.625607281078045
4.574631455302518,4.546042245722783
4.329879618168054,4.520832042177332
4.097148673504291,4.526863597974725
3.9143733938751866,4.531554170949936
3.694242969091812,4.669904045279817
3.5743106203623616,4.884825948315413
3.488811355466445,5.035836061205061
3.405397779814055,5.075151594118488
3.221798252994611,4.996529829108011
3.056969715730307,4.804640357246746
2.846323195479326,4.690480251573289
2.6291242600789193,4.65459254006989
2.3572454957166045,4.571694971793337
2.0689364119320603,4.477197827059426
1.7831542778834661,4.415993535447465
1.5140761155806075,4.452060983913683
1.2733281348770422,4.431575019020153
1.0085050476002624,4.409265512984672
0.7199920575937409,4.423876773489984
0.4675244324100172,4.426550425886685
0.21855867076831093,4.423652080486283
-0.0604506720748379,4.444611566747184
-0.37680393900613396,4.4213389173289555
-0.6490465894206894,4.404215973265431
-0.9262141302446416,4.399935854303171
-1.2109429383290382,4.421137180123625
-1.5124300522892034,4.420531034763953
-1.7876338636645808,4.431700346849422
-2.0491509093930413,4.361677069720299
-2.2944986522932993,4.283669855158848
-2.584830681671636,4.333601218178512
-2.8776353176782425,4.481295726434441
-3.052832662215612,4.657450534921106
-3.217205005840019,4.736950411920573
-3.3042461803469125,4.753374344356081
-3.2894204811612577,4.788936354578599
-3.3245571396836926,4.820547201362618
-3.4995956122230605,4.935437589420353
-3.7141212729880104,4.919761737786035
-3.968038359700032,4.789993990891149
-4.16184520235484,4.594885680863466
-4.376097908407227,4.445110544691719
-4.626692446016418,4.364100627870115
-4.844228203770304,4.361842757330092
-5.11103050047649,4.474154280561048
-5.3553563606647945,4.538149100407681
-5.494436572220744,4.53943521893473
-5.611873099282219,4.505399626094482
-5.646632439800156,4.509018102341583
-5.635776490729089,4.502241576197285
-5.638758092717222,4.496452232827765
-5.562024448162252,4.412790471557471
-5.3712758177708295,4.322287853753109
-5.099957777718968,4.211705303979255
-4.857073009670901,4.079669138092247
-4.603818538455947,3.9226898686603753
-4.361223616690304,3.781696334918937
-4.1468848931119915,3.6043464030504375
-3.914910436422715,3.452959638578382
-3.6728092988599568,3.30964996533125
-3.4444638670012964,3.202059675996982
-3.2191704599768993,3.0883448218616074
-2.976078773226538,2.9953595182913
-2.7212873469848056,2.8582911976996073
-2.502597423445571,2.7502643424434456
-2.261373771226321,2.6675571802113645
-1.9899841565236773,2.6088494538374842
-1.7085110776261128,2.5497331720677137
-1.4259372883552897,2.476154635930363
-1.1588106974350256,2.3542214396435144
-0.9334947370431927,2.1288228430051936
-0.6988743801211932,1.9465951464789248
-0.511206585921903,1.7152660061764338
-0.4358959833673528,1.4760094577761365
-0.43719683387983865,1.3066628609292317
-0.4682245935692442,1.2478653906037689
-0.51537456720563,1.3550111179049962
-0.5958265595039962,1.4651238064003533
-0.6076765927631582,1.5502463849893426
-0.5186557045434719,1.6191452807655553
-0.47700313256004057,1.6202651589878228
-0.4955448695566491,1.5605436419468321
-0.6155958464396658,1.4553836894674181
-0.6438493069500817,1.381372467800484
-0.5934782652240398,1.4251835987214307
-0.5924784231150801,1.5538077528446959
-0.584837102855361,1.63748567806871
-0.5087087077694594,1.6038402161158682
-0.4270956244822166,1.4863811326217489
-0.37917065206194156,1.3867808585569157
-0.37943910073282083,1.387322407874902
-0.33880982018722605,1.4472019362092166
-0.18500717170784542,1.5431284101245275
0.06137836618058845,1.6829491561920449
0.3082436873105632,1.7782611348913768
0.5521273959197179,1.9096137938278122
0.8050111600211292,2.079371608656644
1.0652544409021232,2.2429129732946844
1.3448510734428365,2.3600529931654854
1.5439297882158591,2.4175953647816226
1.6824632809633493,2.431761296740752
1.709225217725323,2.4829316128664827


==> data/cluster/rb3/run1/robotinobase3_iteration3_pose_data.csv <==
pose_x,pose_y
-5.653649510051248,4.5346467539358555
-5.640537372681663,4.524576187805589
-5.651143992190115,4.541695326769679
-5.651143992191271,4.5416953267689655
-5.651143992192229,4.541695326768374
-5.6511439921929645,4.541695326767921
-5.651143992193453,4.54169532676762
-5.651143992193812,4.541695326767398
-5.651142354953553,4.541696330098222
-5.649172967719952,4.538814582534333
-5.577642596599914,4.529571429600818
-5.3913549990039185,4.461811063597541
-5.113896445577319,4.37964531865607
-4.80685585647691,4.350695158412836
-4.516903417144684,4.348899992034172
-4.221988052883206,4.378028759194345
-3.922737802083418,4.367445156977853
-3.6426145297812127,4.362486509204706
-3.342161249064283,4.369672471554082
-3.057260558987325,4.39994264058941
-2.7625718536352375,4.421894789146657
-2.4731542912400917,4.435566820238643
-2.1673063486363606,4.428180946933481
-1.882289134700653,4.442542641339317
-1.5889117973726639,4.469705033216779
-1.3028111403133744,4.435867009745593
-1.0389922476793259,4.389921639062503
-0.7400635384764902,4.383754543467776
-0.477457609503694,4.393986992568643
-0.2048280889069889,4.434060279628593
0.07182624377927294,4.464969957483878
0.34551013442999245,4.456451923456979
0.6211005235230052,4.399841987686409
0.8520567272012034,4.356578779259682
0.8998156362395195,4.348430055033543
0.89898672108531,4.352655187827479
0.8989867210982299,4.352655187828446
0.8989867211057971,4.352655187829015
0.8989867211116165,4.352655187829448
0.8989867211156746,4.352655187829751
0.898967074203993,4.352653782462188
0.8989867211208704,4.352655187830137
0.898976243373558,4.352654438217022
0.9188753493581201,4.36083958442967
1.056952121094521,4.41670981422356
1.2755303645411233,4.471859561931372
1.532360474718038,4.511902223942326
1.7916743364244017,4.540727100822845
2.078544560169624,4.575858739933068
2.3688606165614097,4.653625678249113
2.6169370112810233,4.766630861344643
2.8913854292113497,4.807771442332229
3.156437669344556,4.784150836836333
3.401435053805672,4.70283883991435
3.6687248160483046,4.6089966755712934
3.958256156717731,4.546158802912895
4.238209925929351,4.510886372505756
4.487041387859102,4.515129494615009
4.719914642089654,4.565204501286845
4.935746943132997,4.663762536706508
5.15513858880629,4.821868833565371
5.308879186148641,4.976041330711673
5.375732942695517,5.130613233266507
5.438289291423365,5.285910805112837
5.4839460524898955,5.383323255910287
5.538344609828113,5.4860105777166295
5.543274381492296,5.461412586704093
5.483751797955533,5.392335414809967
5.368108787235297,5.36675365923444
5.329228097204809,5.406929237465498
5.334103991307869,5.414824852970848
5.274661833283553,5.398999993072852
5.138859196663176,5.2612220751851755
5.026956196036055,5.012186926780187
4.889005792690076,4.799068914526455
4.744175140093915,4.656322064769271
4.560454649794417,4.4896839026872195
4.336354260902807,4.3879535994235415
4.110924046023771,4.430271591232699
3.8804850753022606,4.6151805382454105
3.637803084450164,4.756751227391889
3.3998177174750164,4.900728445578427
3.1900740602067623,5.0389732717717
2.993785225775218,5.2140584644536
2.8092557029153333,5.415854356273482
2.6427862241925606,5.524385469378039
2.538449059205213,5.589561208072281
2.504094791222412,5.604857628493887
2.496434865873926,5.592731550438324
2.4852339075262018,5.503707016902263
2.6230432996501976,5.317590832307255
2.734409078505961,5.107480171151664
2.7352050602238718,4.972197803467263
2.639927867502724,4.832576778002568
2.422103278831746,4.697580154097494
2.1602309949686456,4.596512911999569
1.8799655126666694,4.533325832634641
1.6100802873383575,4.50826455341516
1.3505699939385654,4.386560324053871
1.0703678506432404,4.306277101149598
0.7666898261646988,4.333178779918937
0.46346876407156756,4.442685004991465
0.1490919071567327,4.487562531842177
-0.19526208942189438,4.487643163773628
-0.5183244026592595,4.544641020383305
-0.8328868292872347,4.53775251066657
-1.1499563039969662,4.51625671729381
-1.4668999835062806,4.542171065375304
-1.7785261012933669,4.633672393795629
-2.016044927600201,4.8010793424981
-2.187222545277823,5.044475851138889
-2.274240577964609,5.329284149330853
-2.3410105978364646,5.534653041414139
-2.442534821960505,5.608120647432161
-2.5409927380883217,5.5644678620583345
-2.542684889941947,5.483010847958423
-2.477259592958597,5.472186852764833
-2.4113002848015284,5.564056576375582
-2.452897011178682,5.650646245080392


==> data/cluster/rb3/run1/robotinobase3_iteration4_pose_data.csv <==
pose_x,pose_y
1.3409809974556266,2.497395614151771
1.3436975042390538,2.512272908602812
1.3609242067708829,2.5269727458740494
1.3609242067709895,2.5269727458755327
1.3609242067710623,2.5269727458765368
1.360924206771112,2.5269727458772433
1.3609242067711573,2.5269727458778712
1.3609242067711858,2.5269727458782674
1.3609242067527134,2.5269727456336932
1.3609242067706737,2.5269727458715305
1.3609242067712337,2.526972745878939
1.3609242067712417,2.5269727458790445
1.3609241667678287,2.5269722106773007
1.3609242067712528,2.526972745879199
1.3609242067712568,2.526972745879244
1.3609241913513284,2.5269725398632534
1.3609242067712595,2.5269727458793
1.3609242067712608,2.5269727458793168
1.360924206771263,2.526972745879329
1.360924206770945,2.5269727458751268
1.360924206771264,2.5269727458793456
1.3609242067710952,2.5269727458771154
1.3609242050536006,2.5269727228994836
1.3609242067712648,2.5269727458793567
1.3609242067712648,2.5269727458793585
1.360924206771264,2.52697274587936
1.3609242067712648,2.5269727458793607
1.3609242067712648,2.5269727458793616
1.3609242067712648,2.526972745879362
1.3609242065827387,2.5269727433589155
1.3609242067712648,2.526972745879363
1.3609242066699911,2.526972744524787
1.3609242067712648,2.526972745879363
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067654588,2.526972745801657
1.3609242067712644,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712652,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.360924206770421,2.5269727458680977
1.3609242067706546,2.5269727458712086
1.298885200111279,2.4810730684931404
1.1311659153428497,2.369670611047116
0.8799872050008704,2.241161158980179
0.5961736433800118,2.1185483573531303
0.3331918808619645,1.9682249317228226
0.1109752070069403,1.9031759580089656
-0.11461098594224906,1.9792383591527827
-0.34371484414399855,2.1577953161731056
-0.5193904648578695,2.396177017232837
-0.7724697170102126,2.556123534511795
-1.0803520584539021,2.6279190519371562
-1.3702275922820912,2.6518411940160522
-1.7207876430095816,2.622130617178739
-2.0456671235902686,2.5629872662204987
-2.33348728214266,2.5817848980915334
-2.610549866576597,2.6697941708108113
-2.9032384666356847,2.775430877788882
-3.1901948802159694,2.8834860625827754
-3.4818280136009725,2.907006130128024
-3.755671834372843,2.9732045939166727
-4.071191136329566,3.0042745599140517
-4.364058836290218,2.9164246501932594
-4.648549117095935,2.843971341989029
-4.851433950733098,2.7204123655092074
-5.025247976311951,2.5701548191089616
-5.223148272101786,2.375748269630392
-5.328476485421842,2.211827220492302
-5.4333754649996004,2.1965450466125414
-5.520721141021295,2.299597962608614
-5.5051029690673206,2.448115405322709
-5.4396539023442765,2.5345019727489233
-5.466974650148377,2.605189680877777
-5.4682241178135245,2.626552596400551
-5.401909346593477,2.696435957823942
-5.206525978770481,2.782790972913914
-4.927020913052817,2.8114096168336804
-4.649355117381365,2.8787535171897423
-4.43802674916813,3.0275002780247693
-4.232452718242325,3.188848553299378
-4.026204857649374,3.3290559750551134
-3.782998875299573,3.388476246908956
-3.5034528921816723,3.482552507372718
-3.2227677242434605,3.595271224117429
-2.9901541742330457,3.7054904832518907
-2.6798188040989603,3.8214764256515914
-2.398500324328027,3.9247908972711083
-2.1374045105532167,4.027441449902454
-1.8607058312241214,4.100991023628908
-1.5918748847306552,4.14704763273876
-1.3291301206889923,4.2160177806157
-1.0648230380739712,4.319905890220149
-0.7895942278770676,4.38472715528708
-0.5206225678471639,4.369188917985495
-0.2546647746257795,4.418482425943235
-0.0031218439530222852,4.566332330727647
0.26328243017071173,4.615562107230438
0.5534054893885223,4.611540589093704
0.8451341012272602,4.510795355183071
1.1354338008814722,4.448589152832726
1.4267979591874025,4.493669885963531
1.7173845182871523,4.494736233005883
1.989019068123142,4.55635548464678
2.231062045083119,4.6712484506894825
2.4288232709465714,4.867991518505148
2.483798606985051,5.164410357898165
2.4745354802873627,5.3943493843020205
2.454864537542324,5.535545156436796
2.4499575328716885,5.653605555529059
2.5173152742102696,5.655956186020577
2.528328374947524,5.6552474189666615
2.5213481708952017,5.675612988417144
2.550957194135587,5.591293886114624
2.6054735750535336,5.40738932039065
2.602654871775981,5.129785940323568
2.5038424375527106,4.896708155049414
2.325513078810225,4.727780103585141
2.0847556235038276,4.573490809311457
1.853973690494894,4.429456175818146
1.5941139095853591,4.304550170585897
1.3249971060126828,4.207365402322926
1.0726637809013022,4.073281227552677
0.8672622058609147,3.8789594735612294
0.5930920356549985,3.7297308168483982
0.33184022682701464,3.536091641822148
0.133400035358199,3.3281312947670756
-0.04573633307605629,3.17331310125519
-0.13522475745359852,3.1081664219775025
-0.15647471731413187,3.069450351717629
-0.029416247047875377,2.922156895432847
0.11098655638394295,2.748155397582834
0.10086819913164424,2.6529725644821767
0.021203193657136854,2.5191362547842147
-0.16860233739827546,2.4267743181591426
-0.43445514452407696,2.3688748430239612
-0.754887431835022,2.43913333508752
-1.0549655121679975,2.499646625315857
-1.327720012591365,2.53579131070762
-1.5783479489501437,2.5154211160006983
-1.7891730041501799,2.4143454601651433
-2.031427027404738,2.315201452647029
-2.2512143466179695,2.14526974088944
-2.408348607920593,1.9270128566511615
-2.4519899830610825,1.677084906895527
-2.426818582295235,1.410999287494835
-2.3888640867198556,1.1392713936782237
-2.3087357661967403,0.8900580001010621
-2.33640843594688,0.6506629064746714
-2.3780530531667634,0.478086796905802
-2.3655151460729114,0.36385246190089315
-2.33527715143984,0.4036962063024605
-2.338421317339108,0.4757290284193365
-2.3518026185381977,0.4866559033755937
-2.3505743231471277,0.47376264772235377
-2.4029037427078004,0.48775919025725933
-2.3265034101968647,0.5454006958885129


==> data/cluster/rb3/run1/robotinobase3_iteration5_pose_data.csv <==
pose_x,pose_y
0.5328940943806932,0.6019688443335114
0.5593253942724297,0.5821670931618037
0.5952480549941237,0.592393105324081
0.5952480550030033,0.5923931053179099
0.5952480550085628,0.5923931053140463
0.595248055013041,0.5923931053109328
0.5952480550162758,0.5923931053086853
0.5952480550187014,0.5923931053069991
0.595248055020452,0.5923931053057836
0.5952480550217087,0.5923931053049096
0.5952425437966706,0.5923969592189842
0.5952480550001367,0.5923931053200291
0.5952480550238013,0.5923931053034557
0.5952480550241646,0.5923931053032021
0.5952480550244106,0.5923931053030311
0.5952468253014702,0.5923939651767669
0.5952480550247383,0.5923931053028038
0.5952480550248391,0.5923931053027331
0.5952475841217284,0.5923934345752571
0.5952477078068306,0.5923933480883834
0.5952480550228909,0.5923931053040996
0.5952480550250367,0.5923931053025964
0.595247925315884,0.5923931960191502
0.5952479609789654,0.5923931710736889
0.5431904079837251,0.632309027472691
0.41053567715460115,0.7551474792068151
0.26611168476940605,0.9554648375221722
0.18416099029647182,1.1815317706815218
0.17238566146695478,1.4426978607696768
0.24107130248707564,1.712957542814685
0.31993021175597036,1.9655532911834066
0.38088720137982346,2.2386962758985107
0.4594627819173662,2.5445673789371286
0.476833449449936,2.8393776594230635
0.45990088764261605,3.1493623451060966
0.4806619413558777,3.4778428595851327
0.4914921918598463,3.7725480610239437
0.47705402507850403,4.094412567328401
0.4945274228053207,4.422985516003852
0.5753172689597692,4.725945313027118
0.5612577569230659,5.0752350695469595
0.4868220154780234,5.369140230798153
0.4637169725663255,5.577334622007781
0.5151401676865817,5.695946261864346
0.5381630811064566,5.728135852607881
0.548957603924713,5.740663044859336
0.4572425101527946,5.6490651224848305
0.2571171054169401,5.558030573661778
0.027772424542538143,5.467674709362525
-0.20751695329580322,5.3108058921081955
-0.41633552647359995,5.140280886337272
-0.6067808391864551,4.981250283954755
-0.8288854648007744,4.8132125263381305
-1.053768155192789,4.669100053122601
-1.3069745652374793,4.5893491304627565
-1.60187345214135,4.560278706628463
-1.900052929033942,4.652730612347617
-2.1466998883926935,4.77148894046423
-2.3973998301286006,4.915199637592263
-2.6451891893480415,4.98762918702946
-2.914312890357694,5.03904091094179
-3.130845722804879,5.17543383859076
-3.350005096990154,5.305928511223773
-3.5605599061030135,5.386632108211842
-3.7355332667705308,5.372844249489654
-3.838120047451664,5.413329626375994
-3.900614748310008,5.486704406603414
-3.940351022546769,5.583058524771866
-3.8666401502585392,5.651735056006932
-3.8812385572230172,5.655105831315936
-3.9166036112645197,5.66101002567183
-3.9166036112636635,5.661010025671482
-3.9166036112629192,5.661010025671179
-3.916603611262461,5.661010025670992
-3.9166036112620586,5.661010025670828
-3.916605338418772,5.661010735090504
-3.916603611406508,5.661010025730283
-3.9166036112614573,5.661010025670584
-3.909869305946871,5.659283256512151
-3.7917888273059823,5.628877691005725
-3.6185979522746834,5.557049918926024
-3.4808386017551807,5.558202143549256
-3.394230836187348,5.552100732207105
-3.3896161229216553,5.4808504061574395
-3.3917698929151974,5.464161861579628
-3.380395905296107,5.46322169329454
-3.2635007533543883,5.494156116497949
-3.0763530719605177,5.425651543653214
-2.79050278301196,5.3332204732508
-2.509642521969689,5.336641796976239
-2.313607477109283,5.343463368527313
-2.2061806817533034,5.335754574304155
-2.140002736646507,5.281503199973046
-1.9945881937160637,5.189704311260996
-1.952793509885608,5.120859600288393
-1.9917084376372753,5.112621337093607
-2.166765467282712,5.145454246117216
-2.374899500000935,5.259412304578373
-2.571297607540997,5.388204090118917
-2.6396360666201533,5.483189952630348
-2.5985934932480554,5.5616648059255205
-2.483423800823157,5.495778324547444
-2.438134599249154,5.37505164960259
-2.453195648667444,5.358905532787148


==> data/cluster/rb3/run1/robotinobase3_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
1.24,4.44,3.5,5.5,None,C-RS2-I,1711739888.565856430000000035,1711739897.246071560000000015,
3.51,5.59,-0.5,5.5,C-RS2-I,M-CS1-I,1711739923.250050254000000016,1711739935.250293397000000016,
-0.43,5.47,5.5,2.5,M-CS1-I,C-BS-I,1711739936.124874891000000008,1711739951.035086908000000002,
5.6,2.44,-2.5,1.5,C-BS-I,M-CS2-O,1711739951.896083152000000056,1711739971.756239627000000047,
-2.36,1.57,5.5,5.5,M-CS2-O,C-RS2-O,1711739975.532130528000000033,1711740005.582322303000000036,
5.43,5.54,-5.5,4.5,C-RS2-O,M-BS-O,1711740011.202365037000000013,1711740038.502514379000000031,
-5.64,4.5,-0.5,1.5,M-BS-O,M-CS2-I,1711740039.346305074000000022,1711740058.796449015000000050,
-0.38,1.38,1.5,2.5,M-CS2-I,C-RS1-O,1711740059.632753276000000039,1711740065.452960282000000028,
1.62,2.59,-5.5,4.5,C-RS1-O,M-BS-O,1711740069.581510367000000036,1711740088.741654052000000046,
-5.65,4.54,5.5,5.5,M-BS-O,C-RS2-O,1711740093.274778071000000017,1711740123.174975605000000011,
5.33,5.41,2.5,5.5,C-RS2-O,C-CS1-O,1711740124.029202519000000002,1711740131.899388515000000056,
2.5,5.6,-2.5,5.5,C-CS1-O,M-CS1-O,1711740132.749711567000000047,1711740148.419858070000000026,
-2.61,5.62,1.5,2.5,M-CS1-O,C-RS1-O,1711740155.138804384000000009,1711740167.918987793000000057,
1.36,2.53,-5.5,2.5,C-RS1-O,M-BS-I,1711740191.471780999000000029,1711740207.082016071000000005,
-5.47,2.61,2.5,5.5,M-BS-I,C-CS1-O,1711740207.871483890000000054,1711740226.051634900000000003,
2.52,5.68,-2.5,0.5,C-CS1-O,M-DS-O,1711740226.850482214000000053,1711740249.430750882000000027,
-2.28,0.63,0.5,0.5,M-DS-O,C-DS-I,1711740253.283915437000000018,1711740262.724081484000000045,
0.6,0.59,0.5,5.5,C-DS-I,C-CS1-I,1711740274.563232003000000035,1711740284.523416583000000033,
0.54,5.73,-3.5,5.5,C-CS1-I,M-RS2-I,1711740285.329055971000000020,1711740304.489211365000000030,
-3.39,5.46,-2.5,5.5,M-RS2-I,M-CS1-O,1711740305.309017983000000019,1711740315.199333700000000012,


==> data/cluster/rb3/run2/robotinobase3_iteration1_pose_data.csv <==
pose_x,pose_y
3.5450997032284284,5.576501589059639
3.5398364027355704,5.575160177550039
3.552913123687781,5.574026446363939
3.5529140793418015,5.574070588906377
3.5529136716990095,5.5740510960309
3.5529138377097143,5.574058580866743
3.5529139600364363,5.5740640033306175
3.5529142275733014,5.57407646896066
3.552914112895766,5.574070935388202
3.5529141595632048,5.574073052586357
3.55291419396017,5.574074611387628
3.5529142182398163,5.574075732319053
3.5506304941038938,5.571547292793271
3.489879575546797,5.477006271586966
3.3354126602462495,5.333840596416826
3.138177030496916,5.189818865504285
2.8874421972412163,5.052214195226189
2.633550394069455,4.899627138675152
2.386442991221971,4.73864248123154
2.1308568695680563,4.604805068763345
1.870013346103165,4.547809212176986
1.5885637371576333,4.535499305110456
1.3317976568608607,4.5709191455580465
1.0213454941797413,4.672212778054404
0.7331886642876055,4.771802147651179
0.46031057007508736,4.9165424086301455
0.20205263638916549,5.076304009157497
-0.037742131905087906,5.236090624499439
-0.2710362323407125,5.384453878172764
-0.4145322136857281,5.530372013243481
-0.47150717289086463,5.6642702870655395
-0.5060866454114712,5.760005226773319
-0.5807268399674945,5.745890258559121
-0.6001135715657901,5.628532098946131
-0.5282801075154238,5.498508596312915
-0.484910106196788,5.36596458872053
-0.4219401570449479,5.304957187283409
-0.3277580874510737,5.287282363222709
-0.28644582133325613,5.328933891780391
-0.3661970561437986,5.410279774937803
-0.49619928144862735,5.474936155941302
-0.5939159926815063,5.53990907622656
-0.627252531845985,5.567281329282916
-0.6187572751202723,5.553252730010618
-0.5004033851203236,5.491964901979324
-0.28079080493579145,5.439909450317213
-0.026785328934924024,5.362089795368315
0.219224067216218,5.203527846252784
0.4386680722899712,5.021152988620308
0.6862540283264464,4.845932552971682
0.9523791555360575,4.708745234263744
1.2508642323544956,4.580392785600841
1.5616092353436768,4.494749427468381
1.8791430583987627,4.45048975542423
2.1557198140570573,4.330967283838735
2.415985620463903,4.228115512379795
2.711035728880643,4.131273551922819
3.001666975249461,4.014852858399304
3.2860733181558683,3.91671746905666
3.571959997562935,3.827608574254979
3.8469076249121246,3.7577393735693234
4.087171855596489,3.6103681620681662
4.332310441234283,3.439926025127284
4.563186807446326,3.217288474928714
4.813477242594684,2.980224939490177
5.060060876970044,2.7964848462095917
5.351317869203356,2.6661386628380788
5.599605561411008,2.565446671324069
5.756487503937134,2.4942151074788566
5.818096673233089,2.421088576052268
5.775835668553726,2.4609325096844707
5.649864223022174,2.53039390547163
5.5123182167840366,2.548170767600789
5.402770553344476,2.533658646699395
5.3621496553468955,2.4903923243746595
5.417280384334047,2.408069063782442
5.5157359159452675,2.4009461017277642
5.564889676169736,2.4550098953579993
5.568711897737566,2.580221183130161
5.515019639049386,2.6534122071984987
5.42594634052709,2.6267433430894425
5.39260122817142,2.5176535597040206
5.412286368242622,2.4506902475027736
5.412136521528991,2.4496190492562477
5.398245205247235,2.481727988112231
5.285950641115825,2.580452489643423
5.105668527523379,2.769319444636903
4.904816123701693,2.9609076655541062
4.618102817440548,3.0488943761487377
4.333085745519609,2.9805664964564444
4.010211639305638,2.9373820334155516
3.6902230785660732,2.8441136976619035
3.4030519683535756,2.7764804224680506
3.1205008971635175,2.687895448489149
2.8145551433709404,2.6189285772026
2.5542167809084892,2.527984533142538
2.256334218191595,2.519055428973758
1.9414138394324927,2.5260259686653583
1.652188414254705,2.5391911314448774
1.359015095059891,2.511091261056568
1.0634022267856098,2.5244067491836235
0.7804768767966093,2.5598746591727553
0.5077095940104237,2.56015258050715
0.24791894920515167,2.5388586481870576
-0.010557775035781258,2.5278716926850224
-0.2959694028711173,2.5294429614183382
-0.6057601554383889,2.539219849111877
-0.8850774908112471,2.540073384673583
-1.1431420093165339,2.4952826874392247
-1.4175305477818312,2.433965713640773
-1.6918166900009897,2.3370809874663
-1.931162323031942,2.1453313941402588
-2.148199395782803,1.9107098304644339
-2.3225293141299983,1.7104249861425838
-2.44297919012563,1.553671766818303
-2.5697195015633696,1.4622683537367371
-2.62649180018328,1.3886599844702734
-2.567819269735713,1.339089131604882
-2.459115487183011,1.3649110232185109
-2.3825991577943935,1.460487938902331
-2.3929858832463893,1.5370307984667653
-2.4982892673277126,1.5995977508003372
-2.607840397476761,1.5708104059120136
-2.6418594420927604,1.4965265807264436


==> data/cluster/rb3/run2/robotinobase3_iteration2_pose_data.csv <==
pose_x,pose_y
5.354949493183501,5.554767317007272
5.3110223722052705,5.563987359259154
5.312410504925279,5.56863534850241
5.312387143662088,5.56864581572007
5.312369295470733,5.568653813475234
5.31235626111218,5.568659660095962
5.31234675099525,5.568663915528622
5.312339799895138,5.568667029961755
5.312334746378408,5.568669297030818
5.312331059337813,5.568670948420783
5.312328379701976,5.568672148826956
5.312326434225232,5.568673020182539
5.312324991972892,5.5686736662528835
5.312323971104895,5.568674123002827
5.3123232218840215,5.568674458728444
5.312322669895908,5.5686747060813655
5.312322264638513,5.568674887680366
5.312321353124339,5.568675295567354
5.312321759437552,5.568675114049983
5.312321603562934,5.568675183900506
5.3123214906674985,5.568675234490133
5.312321407444063,5.568675271778325
5.312321347299356,5.568675298757233
5.312321303326117,5.568675318454192
5.312321270819023,5.568675333000641
5.3123211983840815,5.568675365414842
5.312321231041336,5.568675350824515
5.312321218590817,5.568675356397784
5.312321209211685,5.5686753606023665
5.3123212027236875,5.56867536351363
5.312321198167892,5.5686753655549435
5.312321187805006,5.568675370193938
5.312321192086592,5.568675368281159
5.312321186658751,5.568675370709649
5.312321188892213,5.56867536971194
5.31232118597799,5.568675371015867
5.31232118716399,5.568675370486073
5.312321186658137,5.568675370712641
5.312321185468127,5.568675371244916
5.312321185996851,5.568675371008852
5.3123211857907116,5.568675371101188
5.312321185329097,5.568675371307673
5.312321185538508,5.568675371214201
5.312321185460203,5.568675371249265
5.312321185280915,5.568675371329421
5.3123211852719585,5.568675371333464
5.3123211852656524,5.56867537133631
5.3123211853078764,5.5686753713174575
5.312321185290824,5.568675371325096
5.312321185279879,5.568675371329993
5.312321185253037,5.568675371342005
5.312321185264956,5.568675371336684
5.3123211852603625,5.568675371338738
5.31232118525706,5.56867537134022
5.312321185254637,5.568675371341307
5.312321185252854,5.568675371342101
5.312321185251525,5.5686753713426995
5.312321185250658,5.568675371343087
5.312321185248493,5.568675371344057
5.312321185249447,5.568675371343631
5.31232118524908,5.568675371343795
5.312321185248251,5.568675371344167
5.312321185248622,5.568675371344002
5.312321185248479,5.568675371344064
5.312321185248379,5.56867537134411
5.312321185248301,5.568675371344143
5.312321185248132,5.568675371344219
5.312321185248207,5.568675371344185
5.31232118524818,5.568675371344199
5.312321185248159,5.568675371344208
5.312321185248109,5.568675371344229
5.3123211852481305,5.56867537134422
5.312321185248122,5.568675371344224
5.312321185248099,5.568675371344233
5.312321185248113,5.568675371344229
5.312321185248109,5.56867537134423
5.312321185248102,5.5686753713442325
5.312321185248104,5.568675371344231
5.312321185248102,5.568675371344232
5.312321185248102,5.5686753713442325
5.3123211852481,5.568675371344233
5.3123211852481,5.5686753713442325
5.3123211852481,5.5686753713442325
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344234
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344234
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3122926836573905,5.567847107293288
5.238571661082968,5.501819117303185
5.132342260908976,5.331906674491284
5.0385691470738285,5.029985400915592
4.915690559459613,4.791341640115862
4.6534742703175604,4.648872789011333
4.391275903364796,4.565694554776777
4.102083677554512,4.514122503347239
3.8850598497614657,4.36868462902696
3.6993853583508765,4.177483072993799
3.545142188697443,4.017118228167674
3.494925141345231,3.9397328255599655
3.512778641830999,3.9548217558926746
3.6281505354329178,4.054866154998861
3.6400173345203393,4.1879544661373815
3.5338997978700317,4.296705771710223
3.3208270663735373,4.366699132804739
3.053606264917075,4.351148687025249
2.7747975457615217,4.340038814302046
2.5019728028052377,4.361470294371594
2.2267204552986675,4.391598023496078
1.9840618652724098,4.377794260935981
1.729587201173203,4.397224835665717
1.4821292516591043,4.446323138479442
1.2180878060227407,4.456903614319683
0.9589642652987203,4.479383961439495
0.6639234057656322,4.44108449157248
0.38778846502325903,4.427913340306512
0.10017006006165463,4.46219992798732
-0.18834405327933457,4.506975256458299
-0.48001112693309045,4.476828063361909
-0.7767124972763115,4.464649412687314
-1.0481143567361615,4.468051040085037
-1.3489501983109515,4.461860053806246
-1.6211844666827986,4.47400117012098
-1.9011754698487533,4.480496320811868
-2.171803965876431,4.482660085175762
-2.451719733758148,4.467758134154663
-2.720119357622652,4.459187045193217
-2.9875016177944653,4.462386045633289
-3.259602811491801,4.439955443430339
-3.5014961235225743,4.502511500841477
-3.7083111496361103,4.670850080627805
-3.8572998155090197,4.822952893305152
-3.854363419698017,4.992395474262877
-3.755043341470378,5.081358901952518
-3.6995056654914804,5.008099915888088
-3.697100961442706,4.8208823792611195
-3.7293791968715637,4.532790200639198
-3.883591771266891,4.313297424101043
-4.116513027820683,4.200298082410893
-4.309452981779789,4.121243839098522
-4.566631190299372,4.061245021493456
-4.840743060387392,4.0929933706709205
-5.015489911062907,4.184294819017615
-5.186770455401653,4.277579441093356
-5.398662552964977,4.443314244596388
-5.512281136638945,4.5786121224093215
-5.598004807431426,4.568986758195487
-5.642543737290188,4.470501698623638
-5.569079006456546,4.394089383188071
-5.439738518423704,4.369090346606456
-5.3106588130306385,4.379997257096172
-5.291272194850192,4.476314966044313
-5.3376975204764445,4.536176590790853
-5.352910553059839,4.5272552855446735
-5.319016092272954,4.47060037124123
-5.183080218889067,4.364795941379565
-4.941836513057688,4.232223369321328
-4.67388610099651,4.084133684026802
-4.392976426651619,3.9689370385622875
-4.132109829322017,3.8061677997538497
-3.8637418764672042,3.690811078462574
-3.624008929660209,3.518050613964454
-3.3992170570559788,3.3564790597539185
-3.1662118534414967,3.22270234968013
-2.939087469698336,3.100847978288735
-2.712282461531012,2.992510251720959
-2.4792430603092157,2.8516502891453457
-2.2642682014369306,2.6873404789029856
-2.042797762759184,2.5887973770325834
-1.783974880077702,2.5518246222827976
-1.5244107672465375,2.486809094446607
-1.2443205178115564,2.4197455668778725
-0.9677520776345934,2.3340373875779226
-0.7655175905399481,2.1182440320407308
-0.5779514693863055,1.8581425189871958
-0.5243897478409543,1.5291610196477667
-0.5512489828474161,1.3130570827264516
-0.531724033452829,1.20060461401855
-0.5058974436354751,1.1377071066948323
-0.4551025568829101,1.1752302985884069
-0.3895989994908846,1.3879102278583355
-0.385507770193088,1.4781939470093142
-0.3557547302347248,1.4578495239406148
-0.23720309593891287,1.5492881444335538
-0.014759119928311915,1.6732954565865654
0.18941830551043104,1.8095599955935198
0.4077291447605673,1.9664073400132382
0.6012010248916524,2.1321424439687022
0.8176385705206473,2.280549837050176
1.054718225565063,2.3837533198595415
1.2954546172587529,2.451454161860028
1.514049691558101,2.473544865513456
1.6022315707345824,2.4510607278832603
1.5713139455798166,2.379513653437736
1.4129928956680926,2.3837034569893727
1.2554423389185474,2.3792552148605
1.1645072104225411,2.492485096861878
1.2249661936431049,2.5957500947888077


==> data/cluster/rb3/run2/robotinobase3_iteration3_pose_data.csv <==
pose_x,pose_y
-5.539635791346914,4.354686850934697
-5.543278192063288,4.38325175512078
-5.528983743501095,4.390062355807514
-5.528985439523841,4.390057930177015
-5.528974350196151,4.390087333463011
-5.528987643181593,4.390052179924095
-5.528981753340789,4.3900677965073065
-5.528984020822175,4.390061812788986
-5.52898916242304,4.390048215593914
-5.5255769431698685,4.396870778564889
-5.435327983781249,4.391741796076793
-5.228200287098147,4.347686580765468
-4.932012574563172,4.343187925349393
-4.62919430361988,4.34652706056675
-4.339720761194625,4.387239615323955
-4.068549192448449,4.439525496110101
-3.8029298976000914,4.443869158794604
-3.543107522178114,4.498290875183879
-3.2946513913499587,4.516066325028087
-3.0457852833027648,4.5045554290189465
-2.789571276900369,4.483452351730612
-2.5053069583925116,4.47444664768397
-2.202624607136435,4.459961137420117
-1.9262531464888202,4.45522308020067
-1.6560303532391112,4.458433152957611
-1.4084761747652728,4.451946585290738
-1.1232168754496947,4.416237384935256
-0.835862185455515,4.39588673115459
-0.5470326197306083,4.447182455684347
-0.2686189979210476,4.443354480865783
0.028783638593351757,4.462602454101999
0.3114170508194145,4.495244081330203
0.6132293895136169,4.530397601517807
0.8934197691157255,4.540061820120689
1.1438102673354194,4.601511673383972
1.4403555542993014,4.619532572854452
1.7462713840143054,4.593129586932384
2.0512468298458195,4.546869085562349
2.3652304231458463,4.533477522570722
2.6676046750363507,4.569742979672429
2.961068892877712,4.599045096480334
3.27008689976105,4.594034898389384
3.5129967260758233,4.594121367733614
3.8217904352496346,4.535783042651873
4.1110445844966215,4.467587323551039
4.37468137708704,4.510185559123797
4.637389476264355,4.539071379435369
4.897861487018601,4.64092952934717
5.131979167665984,4.846092151143561
5.321525342652281,5.108598052616815
5.452003520366481,5.326301748620984
5.467799782134648,5.5132466407244465
5.504519619490081,5.568001908967326
5.573919033916559,5.5179241896495
5.591198477938837,5.430790006514136
5.536623947689217,5.348899488012558
5.488505842889003,5.333080660286581
5.412725872134825,5.411642598893932
5.353832365864154,5.503793548661698
5.298309979508986,5.513069669954695
5.3048428209333505,5.527483076591779
5.293233218334686,5.518689745926211
5.197228052510329,5.435238623578666
5.0410402444654725,5.233869111806736
4.933648885586762,4.948476486690625
4.785713086801303,4.722877005871886
4.571222299686121,4.620740368389882
4.275267472379179,4.523596767041475
3.9919764916067004,4.497557305524063
3.7317866391447536,4.558329844190828
3.4822017149386375,4.680121797169893
3.2912125459184125,4.865219345067507
3.101247390575953,5.094614065027492
2.889040072567082,5.307854823288523
2.6999037593427024,5.478907543231779
2.615953871835259,5.581416113854368
2.6057735387954004,5.598199599642064
2.5441508859089144,5.566091452712456
2.5317562690237025,5.43622487529707
2.564274792752024,5.210636009920633
2.562875348932879,4.926290930312591
2.440683171828953,4.696315029342522
2.170557995797723,4.573709267999936
1.8910431935253889,4.519728654105402
1.6028134429267586,4.526717493234479
1.3559199831829627,4.539130215061506
1.124997806938378,4.530890819954514
0.8296368148009785,4.545551896911028
0.5259638510320617,4.5161898108776555
0.2350786361182804,4.416646247453173
-0.044290934794966486,4.319811374329752
-0.37389044201368504,4.259126805314679
-0.711474854815727,4.2208254822311675
-1.0281314835369497,4.185506733139093
-1.300244474437671,4.139448791139769
-1.5918716794144665,4.030714162884725
-1.7945308036650423,3.9106491199567137
-1.9808079656786588,3.776852238164884
-2.0630821309777483,3.643807210780472
-2.062696672266985,3.6109430944646217
-2.0204877462814754,3.608635319416642
-2.0608009501612186,3.706321647783503
-2.1719259749826128,3.8835304068016403
-2.2386503936052655,4.1646325524271175
-2.288397092504792,4.428500743028734
-2.312110412498833,4.701878275405011
-2.3365253723780373,4.978641379210232
-2.373702090859682,5.236215017894893
-2.482973007810986,5.489424993604679
-2.5856740904434568,5.6610951340809255
-2.670577959918255,5.700958752716039
-2.6127064894247285,5.717308257315734
-2.5623687460486493,5.603574167126039
-2.5134779669970904,5.480617702125104


==> data/cluster/rb3/run2/robotinobase3_iteration4_pose_data.csv <==
pose_x,pose_y
1.458042509089796,2.5756628708319944
1.4594247423706928,2.5593266948040685
1.459421752479702,2.55935078235051
1.459419456455592,2.559369215498046
1.4594178116134033,2.559382414252093
1.4594166377697042,2.559391867712903
1.459413833065359,2.5594142238428836
1.45941507198151,2.5594044021560522
1.459414613781235,2.559408078577838
1.459414273871682,2.5594108155535475
1.4594140232496975,2.559412817435993
1.4594138438318276,2.5594142619485556
1.4594137132528435,2.5594153085476425
1.4594136184923174,2.5594160706350797
1.4594133992432328,2.55941782824057
1.4594134977703126,2.5594170372506375
1.459413458735027,2.5594173496752743
1.459413430993025,2.5594175711485803
1.4594134116124104,2.559417726447519
1.4594133969283978,2.5594178438317954
1.459413387089087,2.559417922787831
1.4594133793232236,2.5594179851037184
1.4594133737762212,2.5594180297645175
1.4594133694625802,2.559418064335908
1.4594133665166509,2.5594180879494224
1.4594133597516357,2.5594181418599478
1.4594133594100311,2.5594181446877227
1.4594133591843383,2.559418146555962
1.4594133607909758,2.5594181338239217
1.4594133601766761,2.5594181387701846
1.459413359737217,2.559418142281128
1.4594133594133951,2.559418144879815
1.4594133591772995,2.5594181467743544
1.4594133590051777,2.5594181481559177
1.4594133588833436,2.559418149133715
1.4594133587868945,2.5594181499076196
1.4594133587221338,2.5594181504290656
1.4594133586731126,2.559418150820753
1.4594133586377653,2.5594181511034915
1.4594133586120788,2.559418151310555
1.4594133585930007,2.5594181514632255
1.4594133585794533,2.559418151572065
1.4594133585483169,2.5594181518208607
1.4594133585468012,2.559418151833402
1.4594133585570113,2.5594181517526424
1.4594133585448925,2.5594181518492047
1.4594133585503184,2.559418151806268
1.4594133585438827,2.5594181518575647
1.4594133585467572,2.559418151834814
1.4594133585456635,2.559418151843558
1.4594133585431774,2.5594181518634054
1.4594133585430566,2.5594181518644037
1.4594133585438702,2.559418151857961
1.459413358543563,2.5594181518604397
1.4594133585433426,2.5594181518621895
1.45941335854317,2.5594181518635932
1.4594133585430544,2.559418151864513
1.4594133585429647,2.55941815186521
1.4594133585429026,2.55941815186572
1.459413358542856,2.5594181518660903
1.4594133585428208,2.5594181518663603
1.459413358542799,2.5594181518665566
1.45941335854278,2.5594181518667014
1.4594133585427405,2.559418151867027
1.4594133585427582,2.5594181518668835
1.4594133585427511,2.5594181518669377
1.459413358542745,2.559418151866978
1.455936215821727,2.5573707879178236
1.368428320534259,2.4899074751204897
1.1814827941043569,2.438130601349169
0.9127005896253921,2.4695929452743393
0.6978390963060459,2.5599774234073154
0.4980357006887628,2.677804474367603
0.2273898509196859,2.687892589926187
-0.06901907964635345,2.643368776161876
-0.35125008915741995,2.5586394650126083
-0.6201434778459802,2.5139925831555767
-0.9025940008597506,2.5001051104915657
-1.1942416913593203,2.531127716323426
-1.4803218736476071,2.6101816744481017
-1.7668856552802712,2.6751068227222063
-2.087564692717395,2.765736124648514
-2.4168080575849724,2.775008832724821
-2.7073346915045757,2.8314405064982977
-2.9752088537528683,2.8926644474732877
-3.249037719373308,2.9976029065984164
-3.544568444741551,3.0325829651354637
-3.8691147746166066,3.023972780253316
-4.187026912581475,3.0071268749832303
-4.486214996674908,2.9738549053554166
-4.75354577976538,2.868403102895874
-4.985045641576975,2.7340930903169633
-5.179438335938366,2.5323605430168037
-5.366245194958379,2.38776652448213
-5.556350579877098,2.390115028033892
-5.630101288336238,2.4915277863221927
-5.6154992581156575,2.5870539960658014
-5.6281447503507405,2.6057994292972095
-5.628608575540181,2.6166421994278934
-5.529230507073773,2.529696295926034
-5.436885040010797,2.4242365082115276
-5.338516483362772,2.394673804322423
-5.240447856805733,2.3941160438412696
-5.121355262463029,2.514449838269641
-4.9947983433638,2.723068935662541
-4.827859329886461,2.966140929043445
-4.6323511542049705,3.148234238571759
-4.368087281968125,3.245555560147477
-4.099783312258203,3.3175412737724925
-3.8035241444247987,3.3772383831601833
-3.4902079680355174,3.453699462012448
-3.2603017691643723,3.6192818971812137
-2.99236123257064,3.7181016902869377
-2.7381484228487905,3.8163122429089884
-2.497068340988575,3.964891788943741
-2.2436289818227664,4.065702708835169
-2.017565638642388,4.19405494806822
-1.75380789308172,4.222345543449068
-1.4900920073006814,4.236195777572238
-1.2029071752247513,4.190245209786209
-0.912170854210169,4.216330711504299
-0.6257954646671213,4.239446160347962
-0.362308538980431,4.217193482758676
-0.08243811135509915,4.217415561759797
0.18234909700712354,4.263855593725273
0.45590429497035156,4.313576470532998
0.7346329102080009,4.409628575005321
1.0417557760414557,4.42783048619895
1.3477655838248936,4.456971838513586
1.670947308599986,4.4656746460562955
1.9644206540130726,4.530757450071467
2.2249966246736093,4.624808538595359
2.4294459216696938,4.774082779141024
2.581409120500319,4.888902919834763
2.6006747964953436,4.888541324326819
2.600781135319877,4.888602145961197
2.6008639571122694,4.8886495269244135
2.6009216900562806,4.888682560646367
2.6009641190231765,4.888706855566799
2.6009948500103124,4.888724431169172
2.601017351906818,4.8887373001267065
2.601033482987217,4.888746517055056
2.6012575373985314,4.8911206952326065
2.593826651862688,4.997865022654359
2.5539546845867496,5.230193119771486
2.5331420881394338,5.430528444174775
2.4644640856869717,5.5559214714700875
2.424908544760824,5.629078952742202
2.4117198683138135,5.646895617234859
2.4415180769373817,5.607153245986732
2.550679375393017,5.4651501030988925
2.667744239901124,5.289461527349397
2.7052623928143853,5.059081346791515
2.6635328896398924,4.92466293069851
2.530634097444694,4.763746813729856
2.3022988929238917,4.623608139454407
2.0200418359740846,4.510231978309409
1.766689263810627,4.391519488047121
1.5144221661979196,4.259687414750364
1.2796369268023962,4.132793632744029
1.0396439573167395,4.026447735547901
0.8088358168286529,3.906052622897069
0.5862708834570793,3.7720707218549894
0.3678146683711385,3.651278254031802
0.12384229309366912,3.5144324311797113
-0.1474074172994908,3.394273173411959
-0.3748861996041155,3.2115919107674396
-0.5615808044580928,2.964854398093471
-0.7763920314830663,2.754557361641665
-1.0271540111798485,2.5926917703787695
-1.3120812482491853,2.518999864584276
-1.5855962842396496,2.5173365205284144
-1.8157926100111428,2.421212381751613
-2.1048115685830737,2.2407580375351834
-2.309607267101766,2.029041646801132
-2.3840510717070154,1.7349355496937346
-2.336956708254979,1.4466063584487392
-2.318927846789272,1.1531692622746101
-2.3571037388410483,0.8512580853561196
-2.372645242353112,0.5674199804206408
-2.367211350349921,0.36827661685177393
-2.3302631876653512,0.30395526395901484
-2.2842605279171435,0.39216709337106215
-2.2460724605037283,0.4901725664917267
-2.1834426988381717,0.563680359309259
-2.115614899193055,0.6437874154405558
-2.0921865280830003,0.6890175046007929
-2.2098941780786108,0.7031323543605317
-2.353601843960134,0.6285987689555341
-2.4569684040881032,0.5414478155790752
-2.409575874503414,0.39769663601936145
-2.2946863897686867,0.3847611343571531
-2.2103939532831864,0.5002487027361737
-2.161661825357747,0.5482289734408319
-2.1590795164743417,0.5583606353057919
-2.16210688310674,0.5508965615326318
-2.173312440144926,0.5352855571875472
-2.27690622431881,0.524055093544916
-2.4120014639230396,0.532364618352239
-2.4602724258417945,0.5824717193101345
-2.4202620314063603,0.6986178846461932


==> data/cluster/rb3/run2/robotinobase3_iteration5_pose_data.csv <==
pose_x,pose_y
0.414785767586225,0.6655205186081412
0.5754993406682605,0.5568861123347886
0.5863569996377507,0.5514079968033112
0.6224200551316232,0.5720374932259435
0.6224914525588479,0.5719830752326147
0.6226651986793108,0.5718506679100015
0.6226744249721032,0.5718435718851569
0.6226192647818074,0.5718855127555944
0.6226392260074705,0.5718702862621527
0.6226549004680328,0.5718583271547772
0.6226690296887325,0.5717712469836078
0.6226778316829309,0.5717644898667595
0.6226834760762734,0.5717601568094812
0.6226880080261203,0.5717566753041261
0.6226911930780834,0.5717542333293664
0.6226935450397093,0.571752427889181
0.6226952712780496,0.5717511028888733
0.6226965224850951,0.5717501424676161
0.6226974330261181,0.571749443600035
0.6226981167142114,0.57174891840548
0.6226996107191369,0.5717477736871137
0.5984913606057369,0.5923269778627218
0.4916167155103608,0.6884061351710198
0.3533146316324345,0.8899290331654797
0.2674588408192049,1.1442790335197852
0.29179722078898207,1.4027402973949608
0.35110707611651915,1.6474269989009707
0.42975077608467505,1.9002815257671095
0.45848310167413153,2.1666415203872167
0.47909977770867895,2.488291173955118
0.4344230063606984,2.785901052136506
0.4757816325724544,3.0781877444729413
0.4597150149429323,3.3785727390847344
0.45101190414015413,3.692462746959342
0.49886524629814044,4.004746715780656
0.4760393185937897,4.324836257088667
0.4874922397900612,4.633521737904586
0.4621605458636342,4.940611706249758
0.4643705854752751,5.24762150904389
0.4992784235930361,5.4526058889757465
0.550808381835973,5.5842679547493566
0.5726747105050198,5.620137364191634
0.5872778678046195,5.622614439659693
0.5751919305820663,5.631567332505921
0.47179223944465143,5.619719096725415
0.279620430734552,5.526381635989457
0.06281445066298241,5.402742460042809
-0.1430469529148639,5.2513735116364915
-0.3381539224843433,5.08878284988396
-0.5476143025384799,4.930623350911573
-0.7397476771857123,4.7813449026507255
-0.985322174805837,4.667938611724316
-1.2322849136131548,4.594783537719456
-1.498172612828017,4.5775046173860865
-1.780521785578385,4.667023213277626
-1.7916946567343972,4.648430003283756
-1.7943248158513883,4.606165872781269
-1.7944164448696838,4.606151146163026
-1.7944830641799665,4.606140421960074
-1.7946336215580474,4.606116154522983
-1.7945665215239872,4.606127044944696
-1.7945929424399927,4.606122802943828
-1.7946110310494552,4.606119897671864
-1.794625260453275,4.6061176126878856
-1.8289017373160557,4.609906659371437
-1.960583525906065,4.596418063233113
-2.1783246798422526,4.663320040404647
-2.4389940125969902,4.781341332123489
-2.6608340364587293,4.916569006519358
-2.87755840960146,5.018623930371273
-3.0802761861523074,5.1253140675373965
-3.277975371287203,5.257151171123419
-3.49871371816706,5.361051861293532
-3.6647802547610224,5.391118110277912
-3.704370386047357,5.453157788404843
-3.6852323208406776,5.501197678276041
-3.7134551980055175,5.550115690154875
-3.7723282532838183,5.535560580230392
-3.8419738388585607,5.438308548541466
-3.8640755512824136,5.345693635725178
-3.8884045591210863,5.247906608999747
-3.883691081443004,5.179428799502222
-3.7963879470975512,5.191711267939557
-3.633190549970486,5.3155070991973385
-3.539117207081025,5.448257565222498
-3.5041197916750315,5.590861954888225
-3.5014045342014017,5.635122676736292
-3.4666258124901144,5.57092415941819
-3.4148600299731613,5.475910921630746
-3.3838502475063628,5.434272387756409
-3.3859116523589265,5.434034539114989
-3.3044902948031787,5.463449556897167
-3.123791360076273,5.564830793764263
-2.8580397397642536,5.647100298942817
-2.568133365192068,5.6572489478181955
-2.3466103071651787,5.568218968107189
-2.2037563996732716,5.552879434888151
-2.17862356162927,5.536529910139686
-2.2808375661695113,5.48004577595988
-2.387720068902642,5.397141861290961
-2.4283913583727683,5.340730252732138
-2.5379300518661747,5.385159774252268
-2.5956570449311673,5.451281610200803


==> data/cluster/rb3/run2/robotinobase3_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.52,5.47,3.5,5.5,None,C-RS2-I,1711740350.168891923000000011,1711740368.379049132000000024,
3.55,5.57,-0.5,5.5,C-RS2-I,M-CS1-I,1711740374.305502386000000019,1711740388.915696568000000057,
-0.63,5.56,5.5,2.5,M-CS1-I,C-BS-I,1711740389.687037534000000043,1711740409.107182756000000007,
5.41,2.45,-2.5,1.5,C-BS-I,M-CS2-O,1711740409.963255673000000060,1711740430.173409681000000011,
-2.59,1.4,5.5,5.5,M-CS2-O,C-RS2-O,1711740436.981702371000000061,1711740480.041354418000000003,
5.42,5.33,5.5,5.5,M-CS2-O,C-RS2-O,1711740475.261141113000000016,1711740620.115666398000000007,
5.31,5.57,-5.5,4.5,C-RS2-O,M-BS-O,1711740588.215471462000000013,1711740634.326613298000000020,
-5.35,4.55,-0.5,1.5,M-BS-O,M-CS2-I,1711740620.896439505000000056,1711740643.454875483000000028,
-0.39,1.48,1.5,2.5,M-CS2-I,C-RS1-O,1711740635.104673610000000007,1711740705.493861569000000031,
1.44,2.59,-5.5,4.5,C-RS1-O,M-BS-O,1711740687.023213773000000001,1711740734.773701407000000048,
-5.53,4.39,5.5,5.5,M-BS-O,C-RS2-O,1711740709.683077709000000043,1711740742.500485883000000031,
5.3,5.53,2.5,5.5,C-RS2-O,C-CS1-O,1711740735.630316188000000039,1711740762.212935046000000013,
2.61,5.6,-2.5,5.5,C-CS1-O,M-CS1-O,1711740743.352718752000000022,1711740789.268546549000000017,
-2.46,5.42,1.5,2.5,M-CS1-O,C-RS1-O,1711740776.228403114000000014,1711740837.291174427000000018,
1.46,2.56,-5.5,2.5,C-RS1-O,M-BS-I,1711740822.731001839000000046,1711740862.611292342000000038,
-5.63,2.61,2.5,5.5,M-BS-I,C-CS1-O,1711740838.101102962000000006,1711740889.980021143000000061,
2.41,5.65,-2.5,0.5,C-CS1-O,M-DS-O,1711740863.479857053000000030,1711740904.002261455000000000,
-2.35,0.75,0.5,0.5,M-DS-O,C-DS-I,1711740894.502101950000000031,1711740924.310458861000000019,
0.62,0.57,0.5,5.5,C-DS-I,C-CS1-I,1711740914.080292345000000005,1711740947.963676300000000060,
0.59,5.62,-3.5,5.5,C-CS1-I,M-RS2-I,1711740925.143479793000000009,1711740955.431327996000000027,
-3.38,5.43,-2.5,5.5,M-RS2-I,M-CS1-O,1711740948.811112176000000051,,


==> data/cluster/rb3/run3/robotinobase3_iteration1_pose_data.csv <==
pose_x,pose_y
3.4199795732138916,5.328479863303257
3.5201529304494557,5.390891756717341
3.5416674866048123,5.3964375042713835
3.541667486614779,5.3964375042794925
3.5707776532906053,5.410532926165901
3.570826159449931,5.410571389896037
3.570826159453678,5.410571389899024
3.5708074743258806,5.410556573549945
3.5708261593697186,5.410571389832596
3.5708261594601938,5.410571389904223
3.5708261594613147,5.410571389905118
3.5708261594621353,5.410571389905772
3.57082615946271,5.41057138990623
3.570823329885094,5.410569145927896
3.570824066695902,5.410569730109538
3.570826159463679,5.410571389907004
3.570826159463847,5.410571389907137
3.570825388296192,5.410570778416599
3.5708261594640573,5.410571389907304
3.5708261594641195,5.410571389907355
3.5708261594641684,5.410571389907393
3.570826159464202,5.410571389907421
3.5708259969060885,5.410571260993341
3.5708261594642456,5.410571389907455
3.570826159464258,5.410571389907465
3.5708261594632464,5.410571389906664
3.570826159464275,5.410571389907479
3.570826159464281,5.410571389907482
3.5708261594642847,5.410571389907485
3.5708261594642874,5.410571389907488
3.570826159464289,5.410571389907489
3.570826159464291,5.41057138990749
3.570826159452202,5.410571389897921
3.5708261594642927,5.410571389907492
3.5708261594642927,5.410571389907492
3.5708261594642927,5.410571389907493
3.5708261594642936,5.410571389907493
3.5708261594642936,5.410571389907493
3.5708261594642945,5.410571389907493
3.5708261594642945,5.410571389907493
3.5708261589376438,5.41057138948999
3.5535767921961066,5.398260596503558
3.4294819443958,5.327311439560602
3.2079772099494006,5.235799903784282
2.964283801868495,5.1297355819468535
2.754797934744199,5.0365742874849335
2.548939259807843,4.913070106453913
2.3313528471345624,4.801736333102751
2.0863561470987064,4.695896901509742
1.8344996363511,4.620605232603221
1.5562615761512677,4.620437087043101
1.2711460589289691,4.6598125953623315
0.9976940312117719,4.754210259128234
0.7508571443020182,4.920187941644868
0.5085689790076482,5.1056448931386145
0.267210439875178,5.203632429900133
0.01664331048543266,5.286379191777016
-0.24430276035325438,5.366895310755709
-0.48128877319142704,5.398759263573728
-0.6074134736875081,5.498445997935599
-0.5964806270947371,5.560579463102934
-0.5132835988550477,5.536015215477734
-0.502042985655482,5.411098770016146
-0.49730249788548786,5.378673395284278
-0.46663814311272,5.483408394016259
-0.46225615852649815,5.590547773546334
-0.48180986667837544,5.606210387112474
-0.47817536188544363,5.6046126815735535
-0.45162582063846646,5.585347777102935
-0.31998468420747717,5.501983716189465
-0.09713002808936233,5.3830502311255355
0.14160741238156627,5.29608699208086
0.36990158160361064,5.188245749283884
0.5867642732370584,5.066911341609728
0.8292922285807665,4.914045588606761
1.0951338839384164,4.713951847906046
1.373281812803337,4.557069524148119
1.6860053050836203,4.465499016675183
2.024268586415961,4.409855203063488
2.334912457372633,4.3447267180020335
2.6351541907631026,4.24904232829567
2.9355570583350348,4.144239162714583
3.2222136095012726,4.010862705479539
3.480933629282311,3.8620150310828736
3.731732505309035,3.6979818607145027
4.027117601781199,3.5949822658292967
4.309347761578562,3.4997026142249004
4.529347804963152,3.317849059206944
4.7250467009860575,3.1211063299574437
4.90199212880636,2.9287950054476264
5.104774432733726,2.7667450433615777
5.340662787871192,2.664566444455155
5.5518117634105755,2.5701140898827157
5.677010680003419,2.529614348740596
5.686408333778913,2.489793877934516
5.598149774651521,2.450834130809596
5.533181649135255,2.43709251226582
5.438741434459542,2.4796760371498747
5.389313566156322,2.541017120533001
5.44958051605201,2.625009346243676
5.537734644699636,2.6024338468882293
5.57999164503132,2.5847979366108325
5.574890409006443,2.5751028262222584
5.52698312869266,2.5715328565691813
5.365317175585062,2.6470480697160186
5.134969734581359,2.7412686293776054
4.88853153784318,2.8886224727684926
4.61338236206714,2.950655529780251
4.3456274297972275,2.939380258991447
4.0172581637064875,2.881240873778455
3.7053856527032036,2.8283911895233835
3.416451188154925,2.758318144850099
3.1540971158196163,2.671721044568573
2.8618922895146155,2.5979114209976446
2.593339694642436,2.5344009115228716
2.28739400589947,2.4814793591835493
1.9971254321341285,2.4758397400075736
1.6916330195540779,2.4839991803305947
1.4209708629280162,2.472690106861968
1.1288085449546732,2.500797065855775
0.8894110407577811,2.520083390797917
0.5956528106780636,2.520895129208934
0.3049408676858696,2.5321466551205156
0.053280803322091064,2.5101638209393125
-0.20072988125846036,2.5488879584886424
-0.5076578652869155,2.511859631289144
-0.776631257574012,2.4840708329872903
-1.0341873325120154,2.4810659333644605
-1.2887026555271182,2.4624082938366207
-1.5241452944703135,2.3719968328419707
-1.7850552154565844,2.229229851901569
-2.008034289534156,2.0334191851453776
-2.1893716223281605,1.8332105508132912
-2.3243581315220423,1.627837681903182
-2.4432668229336176,1.4995755906195187
-2.561113325060749,1.432900242315533
-2.653390879988036,1.4137590389966377
-2.6877140061456934,1.3823099310380074
-2.5966480683633275,1.3412198957103336
-2.500268085981611,1.3766260979926144
-2.4112541431206655,1.4470679866230771
-2.387211458351488,1.5545563493453773
-2.469543876838239,1.6221736629165515
-2.5789863378434754,1.5896551466314452
-2.62785910600672,1.5222161201663083


==> data/cluster/rb3/run3/robotinobase3_iteration2_pose_data.csv <==
pose_x,pose_y
5.238009036861643,5.338541333688884
5.2495073859808965,5.335260597452107
5.251572914299608,5.334663224517604
5.251572914296936,5.334663224517749
5.251586190580541,5.334662458684658
5.2515825149999795,5.33466266798364
5.25157291429224,5.334663224518006
5.251572916519239,5.334663224387684
5.251576567863472,5.334663013668929
5.251572914290454,5.334663224518104
5.251572914290147,5.3346632245181205
5.251572915926095,5.334663224422389
5.251572914289779,5.334663224518141
5.251572914289662,5.334663224518147
5.251572914289575,5.334663224518152
5.251572914289511,5.334663224518156
5.251572914289467,5.334663224518158
5.251572914289433,5.3346632245181596
5.251572914289406,5.334663224518161
5.251573032194036,5.334663217642708
5.251572914289378,5.334663224518163
5.251572914289373,5.334663224518163
5.251572914319645,5.334663224516391
5.251572914289358,5.334663224518163
5.251572914289454,5.334663224518158
5.251572914289351,5.334663224518164
5.2515729142893495,5.334663224518164
5.251572914289348,5.334663224518164
5.251572914289348,5.334663224518164
5.251572914289346,5.334663224518164
5.251572917567124,5.3346632243289935
5.251572914289346,5.334663224518165
5.251572914289351,5.334663224518164
5.251572914289344,5.334663224518165
5.251572914289346,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914496798,5.334663224506188
5.251572914438848,5.334663224509539
5.251572914376478,5.334663224513065
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914331273,5.334663224515743
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.2515729142893495,5.334663224518164
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914290614,5.33466322451809
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914290058,5.334663224518123
5.251572914289344,5.334663224518165
5.251572914289712,5.334663224518143
5.251572914289344,5.334663224518165
5.251572914289557,5.3346632245181524
5.251572914289344,5.334663224518165
5.251572914289447,5.334663224518159
5.2515729142894205,5.334663224518161
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518163
5.251572914289373,5.334663224518163
5.251572914289364,5.334663224518163
5.25157291428936,5.334663224518163
5.251572914289353,5.334663224518164
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.255889662760389,5.32911411318542
5.321845618104453,5.227997681383129
5.329799181340583,5.0361226068947555
5.254011179300072,4.7831852727227
5.107671870885497,4.61038732620014
4.892125048543342,4.499786205237294
4.623778091739481,4.452603210198612
4.320638177488487,4.456820024040159
4.025873473958004,4.465218971528329
3.730085886027432,4.47273534777647
3.450189208807296,4.451034583244892
3.201764964767942,4.469214313206958
2.9390041886941223,4.471305663934484
2.6444734790629587,4.455596903538458
2.3946643648664843,4.44936447060956
2.1013380766869068,4.411678703153452
1.846067636798871,4.427734014141518
1.5696672863123435,4.42901619889091
1.3177062853805896,4.426705631893509
1.0607146701689674,4.448144140240604
0.7622053102631554,4.453093451812914
0.4796261683021661,4.4662589892028794
0.2210815739793781,4.498757419586476
-0.06447553867916467,4.552757044705881
-0.36775588255324587,4.593344185598106
-0.6745567749663137,4.565784524000578
-1.0083887548618935,4.504163478447296
-1.3016688834649555,4.4523291678593715
-1.6020892273548228,4.411107656078438
-1.9157741533124344,4.405275389146935
-2.227782504578645,4.443994127192398
-2.5184792804852196,4.465478997948617
-2.8119222986520236,4.494573697536187
-3.108421421426228,4.50900497236321
-3.407518701762292,4.5139976079252
-3.7358453588539224,4.4934012774827625
-4.04185278659541,4.491113497960136
-4.324526860151018,4.469663721787519
-4.627074784387894,4.503770402122616
-4.9082073303545375,4.5141046286902515
-5.1877403833315965,4.48761176203611
-5.456562175689701,4.493469492278342
-5.660959578078028,4.487401638308544
-5.724621567626368,4.494898424584302
-5.689793351366763,4.568041356838195
-5.551368257666272,4.576214558291332
-5.421566911995612,4.525591615439703
-5.413984124555503,4.4219398657454745
-5.4998046909217955,4.427613739628964
-5.541788305311457,4.500684694323356
-5.541151633975437,4.499443808937485
-5.54302862971528,4.504793335104534
-5.543028629715613,4.504793335104643
-5.543028629715815,4.5047933351047105
-5.543028629715984,4.504793335104766
-5.54302862971611,4.504793335104807
-5.543028030474993,4.504793135812788
-5.543028629695224,4.504793335097846
-5.5430286297163125,4.504793335104874
-5.543028412270408,4.504793262761037
-5.466067456567808,4.506958897087503
-5.374508349228806,4.481678331949326
-5.419938542143601,4.496051265600777
-5.542062502645172,4.547551606245106
-5.578196749258347,4.556215217245991
-5.5822497853879,4.542754456253082
-5.556046686751319,4.497674404383118
-5.420000151902633,4.376460607260351
-5.1883694301414724,4.244320204329507
-4.90875126516967,4.124240119278559
-4.650856168549284,4.010405027836198
-4.400953238215637,3.8861590566497197
-4.157607252693427,3.7545003520796305
-3.889306804783074,3.634766967381057
-3.635518152820443,3.4784267797982187
-3.3405270587885196,3.410497792405277
-3.0961164684079305,3.2825629542581156
-2.819497179784497,3.12633360953337
-2.573407984571173,3.003536737449827
-2.3204035612190586,2.8328575152136204
-2.050819886149771,2.733947737581764
-1.7530256797375456,2.650571649355106
-1.5001799309387414,2.5442778523987926
-1.2370025771188518,2.3578580380324596
-0.9868409195326628,2.1514065518246426
-0.7783618187375412,1.9049475925928374
-0.6659745879409944,1.6002344392323962
-0.6130543575446894,1.409941805625861
-0.6400067900974125,1.3096967698183963
-0.651017957593703,1.335074476534952
-0.5995427125328288,1.4452711734296844
-0.5036931959040625,1.549883358735657
-0.42885598836804784,1.6372619472488608
-0.42140900645079116,1.6417008514276472
-0.39648016987762125,1.6339199239425892
-0.3858336115785579,1.6457962291440928
-0.2986239551286083,1.7585364959981042
-0.21454044914557002,1.8500063431883356
-0.029020836031683483,1.8203225738711248
0.19801351335898554,1.6643260646481557
0.4373528164904048,1.5042983330291007
0.6294297958373698,1.4567706202359463
0.8039025512836497,1.5207628354262717
0.981718289922052,1.6695192351991595
1.0864311705342309,1.837855860432986
1.139630549182551,2.0749698992312076
1.295296708370314,2.2694731491107913
1.4337473727101626,2.451904949129891


==> data/cluster/rb3/run3/robotinobase3_iteration3_pose_data.csv <==
pose_x,pose_y
-5.527648547615633,4.5948034710015495
-5.460335540554856,4.570685120133794
-5.460324943114509,4.570613630206179
-5.470273701066906,4.5572967934639825
-5.470273701066644,4.557296793462393
-5.470273701066509,4.557296793461577
-5.470273701066407,4.557296793460963
-5.4702737010663345,4.557296793460522
-5.470273701066278,4.55729679346018
-5.470273701066242,4.557296793459965
-5.470273701066214,4.557296793459787
-5.470273701066194,4.557296793459667
-5.470273701066178,4.557296793459576
-5.4702737010661675,4.5572967934595106
-5.470273701066159,4.557296793459459
-5.470273701066153,4.557296793459427
-5.47027370106615,4.557296793459402
-5.470273720079431,4.557296910627607
-5.430565351263349,4.523546405640503
-5.274515719292184,4.5402912304109995
-5.037520267806367,4.583084468857765
-4.732396258911984,4.5623649393812045
-4.472301559834633,4.507478774221818
-4.194520575515086,4.490883301339074
-3.9692585247658636,4.489244012762315
-3.674591954704218,4.555079588571888
-3.395841083292563,4.5688027964336655
-3.097376686866839,4.527630283027261
-2.825485699486893,4.56427868765142
-2.536807915619957,4.57791481439934
-2.26039198121879,4.562002533535083
-2.000027214402108,4.530798713648522
-1.714533242116333,4.531370323319427
-1.4410141146956015,4.506223470626626
-1.1567932457030778,4.488731080057175
-0.8991907958201022,4.444380854868737
-0.6050978858031879,4.4607585518751165
-0.33085662012651484,4.48143116876131
-0.062272675367061936,4.480172277340455
0.2294044803486348,4.445275867468936
0.4981186403033262,4.437119408955845
0.7699086271206705,4.454455375202184
1.0617681867391937,4.427672775444737
1.3258059435475333,4.423928860957093
1.5727831678402455,4.447882427436287
1.8628256275343458,4.472962866484959
2.1576889522028324,4.478336116221489
2.4389043002096433,4.411752851670014
2.7236590584998246,4.385093847205067
2.982450110345309,4.361231861685307
3.260159940773444,4.377707775304939
3.5282244091937733,4.408024868403486
3.7818330300671423,4.430440935445269
4.051465104368605,4.4801822664199555
4.294032182515237,4.488546248312095
4.566732554229333,4.558615951956711
4.813822197578144,4.6681359008797845
5.055414355875334,4.830822242061536
5.2173646118303445,5.097454649726059
5.360027346605586,5.329550856267296
5.43243987010145,5.4845781235785465
5.485856517227193,5.563306837313542
5.500150291789184,5.52304912038159
5.4952814102589524,5.4037318204022675
5.49032154450439,5.292766885056781
5.456600010788701,5.314026562206303
5.405038550072641,5.414660337914925
5.411776751531491,5.500704235722626
5.488997212539769,5.568378564675903
5.571199397295728,5.487606168458055
5.607167537085283,5.377829424451395
5.5331414559619665,5.285374742220569
5.445099888458879,5.250155046193421
5.440271187580503,5.2515923632000625
5.450431321345629,5.26007436935663
5.350446441561367,5.191444958932701
5.206372062738387,5.028600912583379
5.0248756413757345,4.800153887556908
4.784884077915259,4.648603595918454
4.515473599399509,4.605195015863281
4.236036040305924,4.641349115359461
3.9554010376294766,4.747512819421688
3.691672726385859,4.874190481057094
3.4241266142995483,5.005348744605211
3.18101040395359,5.150989143940432
2.934293648903213,5.291727717118046
2.718835649529976,5.454052912221414
2.5134560813169182,5.607303607396719
2.3887470980183325,5.640693612589566
2.325918821705061,5.562344996463082
2.3797365658790515,5.481040389269881
2.4520545257027164,5.525067677399037
2.5205070050244385,5.5814739431875005
2.5043609742349546,5.574281085588916
2.504364240803441,5.574277468293199
2.4512855619361726,5.559696121821395
2.346337423730173,5.430559857748819
2.245982888636185,5.170126885688642
2.1906947577828406,4.8709332596048505
2.1166342678453502,4.607311312020243
1.9140826864458087,4.454339735472305
1.6195492260817863,4.398806591562549
1.3503408732400461,4.420397717582042
1.0650657662570184,4.406030902589086
0.800624319105709,4.4923042786022185
0.5685642920442864,4.659597608507221
0.3454042579584162,4.816542767850787
0.057004868753679716,4.917769844770613
-0.2487621275873888,4.951892337898628
-0.5031724583690753,4.860113819856977
-0.716143696599739,4.7061353672640855
-0.9659179995417118,4.571634268227838
-1.2350197627649497,4.519238296099699
-1.5244444666891628,4.533358278845598
-1.7845043972523622,4.622069730869688
-2.069131159124956,4.771985466412776
-2.2457825380509195,4.981430412837241
-2.3790274676529717,5.235412175013616
-2.4842490633070784,5.468132076013643
-2.53597734483556,5.683295319108947
-2.4887838958474817,5.810366248601187
-2.5039659233549902,5.833554187365454
-2.5001355830002323,5.7408205308536235
-2.4769815100457997,5.610115541833846
-2.5212802079823335,5.495169984821033


==> data/cluster/rb3/run3/robotinobase3_iteration4_pose_data.csv <==
pose_x,pose_y
1.4093585755137688,2.6201335998419077
1.4127130395796463,2.6036117803581753
1.4089345896439451,2.601342451282135
1.4089345896441925,2.6013424512839896
1.4089345896443706,2.601342451285316
1.4089345896445007,2.6013424512862873
1.408934589644597,2.601342451287014
1.4089341203121348,2.6013390029394685
1.4089345896437186,2.6013424512806225
1.4089345896447534,2.6013424512881875
1.4089345896447805,2.6013424512883905
1.4089345896448,2.601342451288537
1.4089345896448147,2.601342451288646
1.4089345896448253,2.6013424512887253
1.4089345896448329,2.6013424512887804
1.4089345896448373,2.6013424512888217
1.408934589644843,2.6013424512888523
1.4089345896448462,2.601342451288874
1.4089345896448475,2.6013424512888905
1.4089345896448489,2.601342451288902
1.4089345896448497,2.60134245128891
1.408934589644851,2.6013424512889167
1.4089345896441148,2.6013424512835357
1.4089345886146973,2.6013424436580506
1.4089345896448529,2.601342451288927
1.4089345881470483,2.6013424402909653
1.3609039976697512,2.5742221423869234
1.202580493533091,2.497932946704987
0.9719234221876047,2.4285169990026816
0.6854169941715322,2.3499426386901416
0.4140906427036275,2.293798910041522
0.14136399013786782,2.313961377246182
-0.051661222439861376,2.4311895341150573
-0.31982054415350003,2.5292378677144103
-0.5959332533326411,2.5856814361666807
-0.8637854148207462,2.56731020109254
-1.1561856247139204,2.5219480296223455
-1.4212773875339835,2.5238330425851867
-1.6936432950098035,2.5776831093207293
-1.9546185637484788,2.62020530369173
-2.211859213086193,2.728919969575643
-2.461463778003715,2.8541501331123627
-2.727279418739528,2.943321920226698
-2.99448327945304,2.996136791792173
-3.27427061790803,3.0399063426741857
-3.518668978428523,3.059488936196912
-3.784988177600471,3.102489337024794
-4.0604137601665125,3.1042434066089704
-4.327472213765009,3.052386486810252
-4.595124263270194,2.9203656337676143
-4.845250985802353,2.7623913530454383
-5.133756535723865,2.6656461844587076
-5.4063648001161635,2.563261319622719
-5.577648437107618,2.516290487734914
-5.691995793921382,2.5189361230172524
-5.743538389019285,2.4819467314441948
-5.771358225888385,2.4857816468890706
-5.793974593989249,2.517481411697152
-5.803631006909872,2.5273600634742044
-5.805447463926919,2.58329058091654
-5.669166095373428,2.5667739714367306
-5.5098907125153875,2.520408004894693
-5.387105393100364,2.4618380790739396
-5.365662271650291,2.451447440065361
-5.391232671384265,2.5400819860129538
-5.477953156853571,2.610145569948731
-5.572177961776337,2.611518568903677
-5.623291557374274,2.564894072295975
-5.6248686812451165,2.5699154475855988
-5.614409141894627,2.564985920892211
-5.509950688165683,2.5676444072214304
-5.298960678213689,2.6377562757275417
-5.039634457221947,2.73736060368679
-4.83370282475764,2.856980421738249
-4.601969234739016,2.9779006756841415
-4.362919250544284,3.0955611423309968
-4.111494077462308,3.183882724102018
-3.89177316461152,3.261422603211719
-3.6779594999110574,3.398709110039539
-3.5080030339464434,3.5738695245373204
-3.3361187678277173,3.774445068365254
-3.1790058330494984,3.968922228659916
-3.055902037347298,4.212004371614212
-2.961858906536599,4.460331535462237
-2.9101806270725743,4.749015975146822
-2.8388872771002243,5.037311745563332
-2.822213177095721,5.378418931896183
-2.697579689407008,5.663993673175988
-2.5793455584532796,5.93204664191727
-2.4573814873602142,6.105727628594638
-2.3795648611507545,6.185718518984862
-2.379903269486512,6.183888678685944
-2.3799032694783557,6.183888678693505
-2.379903269472224,6.183888678699189
-2.379903269467885,6.183888678703211
-2.3799032694646294,6.183888678706231
-2.37991857653253,6.183874561228155
-2.3799032694605478,6.183888678710012
-2.379903269459385,6.1838886787110905
-2.3799032694584334,6.183888678711973
-2.384069678241107,6.155779800008487
-2.4319667976099706,5.998623376333285
-2.469392762420509,5.744782094960307
-2.4298343969410547,5.435444157282715
-2.4284266455177415,5.153354292152268
-2.3765716555854555,4.893190434453118
-2.272725239753835,4.652299264433051
-2.0926231740170804,4.444415689827132
-1.8388415253194863,4.369485798925184
-1.5322363962387664,4.401488782864651
-1.2727319471307106,4.423012658346347
-0.9888353652616941,4.420654383495083
-0.6997884510115386,4.45842522343787
-0.4093996335363541,4.435614070687857
-0.1481007544431696,4.433610268491719
0.17335214568410073,4.464336833108695
0.4767125635450111,4.495060093186702
0.7435881167735134,4.481118552093722
0.9904732431693692,4.423467283961514
1.2779912593309168,4.428136277146314
1.57337985135965,4.468368555395316
1.8740224022243588,4.581220133273432
2.0973636350747173,4.78353846306264
2.303607773609606,5.006013544926389
2.4255277486095883,5.272691315186815
2.487636767587788,5.513411477580767
2.5020087486730667,5.687317523210113
2.5032832466220363,5.729144378709471
2.5295389295954243,5.6184228606456275
2.596635836576719,5.509266680197482
2.622591813524694,5.502722269847539
2.6303619470318824,5.5052955378785615
2.60836016938609,5.432974196497766
2.5459133950668003,5.274317151861622
2.405406118083044,5.003380316201921
2.2471772876344316,4.8095614089834795
2.011634967666623,4.644818545518764
1.7627443704372552,4.509807445684704
1.5305321624954882,4.3788519943542505
1.282193205893278,4.256619268642185
1.0180138536972168,4.1131554181166905
0.7838635992221841,3.912738944822937
0.5917156570671831,3.712883765058434
0.33500257976253556,3.5402339785501624
0.10480450067148617,3.3253196166508667
-0.1363421263542799,3.1633149208077755
-0.378334394826906,2.9762142663523012
-0.5893468594532814,2.8057466714036794
-0.8132760319700618,2.649724257712885
-1.1068030482566908,2.5598082991005313
-1.3896677533674429,2.5184507749221057
-1.6115226579089215,2.422561444691717
-1.862882538118903,2.2295584837344684
-2.0966554199335796,2.053384344813614
-2.2827036489422547,1.8089245803583887
-2.3616032222307908,1.5280540205302833
-2.304157266514136,1.239402506873709
-2.2471161610365313,0.9805661512419221
-2.2238530367516196,0.6903308912152792
-2.299178464686679,0.4389997604018392
-2.3293961523666384,0.30881481234627817
-2.368061804600983,0.30485136391452716
-2.3941904868331316,0.3113385186908162
-2.3944349807324143,0.31112878834239854
-2.4018450623840186,0.317861286595853
-2.391721168887841,0.3017362281541991
-2.475724400002896,0.40871786317524084
-2.5309605883417543,0.5619436823008632


==> data/cluster/rb3/run3/robotinobase3_iteration5_pose_data.csv <==
pose_x,pose_y
0.48488899394910145,0.5755140100980731
0.5210661165024084,0.5637597561081069
0.5513353384155915,0.5812351788765961
0.5513353384230224,0.5812351788701542
0.5513353384286224,0.581235178865299
0.5513353384325663,0.5812351788618799
0.5513353384354946,0.5812351788593406
0.5513353384375361,0.5812351788575709
0.551335338439173,0.5812351788561512
0.5513353384403192,0.5812351788551569
0.5513353384411448,0.5812351788544405
0.5513353384417505,0.5812351788539156
0.5513353384421897,0.581235178853535
0.5513353384425055,0.5812351788532619
0.551335338442744,0.5812351788530541
0.551335338442914,0.5812351788529067
0.5513353384347703,0.581235178860017
0.5513353384431285,0.5812351788527206
0.5513353384431965,0.5812351788526637
0.551335338443244,0.5812351788526233
0.5513353384432778,0.5812351788525927
0.5513353384433031,0.58123517885257
0.5513353384433217,0.5812351788525545
0.5513353384433359,0.5812351788525425
0.5513353384433457,0.5812351788525341
0.5513353384433524,0.5812351788525278
0.5513353384433568,0.5812351788525234
0.5513353384433617,0.5812351788525194
0.5512090021972624,0.5817804240580018
0.5087769621016252,0.6498873866376931
0.40891737877583,0.8453058264828295
0.33720690818925503,1.0950919748257752
0.2872173617099474,1.4061907391621902
0.2962270540313625,1.6947184267882722
0.32605975870711923,2.0081789521632563
0.388804386425456,2.275527846786625
0.42207082808012997,2.558412228780031
0.4708336400183959,2.8135517358136983
0.4830106693454783,3.125512055541324
0.5062513666246318,3.394565879754297
0.507381868223149,3.6847567246164212
0.49713495578591793,3.9492346000979577
0.4928027424121231,4.244421643050368
0.5182203271904391,4.540302449659827
0.5531379939303029,4.844220257151346
0.5863557854027333,5.112109284854186
0.6653987016086447,5.395424259700986
0.6472016506327609,5.5791447415862905
0.661810025115555,5.597347740793093
0.5887605212329818,5.635613368623992
0.3876879436235581,5.590380816227118
0.15403265733355953,5.5052759141244625
-0.06327621787113946,5.394397099047895
-0.25567469964797596,5.222339558454562
-0.44037313413667745,5.002690133489093
-0.6716540062881409,4.81666178964247
-0.9118842665748006,4.700581897169341
-1.163046914516325,4.633311584324672
-1.4679372242490385,4.634016622594691
-1.7490228709361897,4.627001159464873
-2.0055720303770252,4.694447554324065
-2.2653617306700387,4.79346001017696
-2.496007786068012,4.886405867773458
-2.770864041031863,4.9522414535495995
-2.9937518531382086,5.076685229661943
-3.205027074523044,5.1492271832914795
-3.464264166336336,5.237531920232879
-3.61554760373963,5.3521998875243835
-3.609062466831411,5.4586081826343555
-3.504028243103918,5.525071790372805
-3.485315639595297,5.5288521532829025
-3.501626875480343,5.480721848832935
-3.622023451706029,5.495174040663642
-3.6694777332645936,5.5689261379728645
-3.6201261160227145,5.585483335822392
-3.5447012494060557,5.593899958097956
-3.5436541501790066,5.592750284350924
-3.4590851732596635,5.5484914499337314
-3.2851857465599146,5.61011636252609
-3.052928816069596,5.686715251758642
-2.7530369843772906,5.6609984683455625
-2.5048723901116947,5.565063378203265
-2.3653650912941666,5.473846004184155
-2.321188684803227,5.442166868515781
-2.386602326147312,5.442404563812694
-2.4757509508573325,5.503838561476752
-2.484190076686484,5.600844217559022
-2.4999062700500643,5.632189999615913
-2.4577412139874104,5.525818216294447
-2.482431996266185,5.400706335483736
-2.4759888726224437,5.371543703256922


==> data/cluster/rb3/run3/robotinobase3_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.58,5.58,3.5,5.5,None,C-RS2-I,1711741026.854111838000000053,1711741039.824316775000000051,
3.57,5.41,-0.5,5.5,C-RS2-I,M-CS1-I,1711741059.965022138000000060,1711741072.605262431000000038,
-0.48,5.6,5.5,2.5,M-CS1-I,C-BS-I,1711741073.397937760000000025,1711741089.868073007000000054,
5.57,2.58,-2.5,1.5,C-BS-I,M-CS2-O,1711741090.683131678000000043,1711741112.313299443000000020,
-2.52,1.41,5.5,5.5,M-CS2-O,C-RS2-O,1711741120.516003686000000032,1711741144.216181191000000013,
5.25,5.33,-5.5,4.5,C-RS2-O,M-BS-O,1711741204.496895113000000031,1711741236.517042555000000032,
-5.58,4.54,-0.5,1.5,M-BS-O,M-CS2-I,1711741237.350767768000000022,1711741250.931005722000000058,
-0.4,1.63,1.5,2.5,M-CS2-I,C-RS1-O,1711741251.785853842000000049,1711741258.566004843000000035,
1.54,2.57,-5.5,4.5,C-RS1-O,M-BS-O,1711741274.323985787000000020,1711741290.684182154000000043,
-5.47,4.56,5.5,5.5,M-BS-O,C-RS2-O,1711741299.164215233000000010,1711741326.474464551000000030,
5.44,5.25,2.5,5.5,C-RS2-O,C-CS1-O,1711741327.323063963000000020,1711741336.893357229000000056,
2.5,5.57,-2.5,5.5,C-CS1-O,M-CS1-O,1711741337.762156082000000047,1711741353.172354841000000011,
-2.52,5.42,1.5,2.5,M-CS1-O,C-RS1-O,1711741362.000425457000000000,1711741377.750628180000000047,
1.41,2.6,-5.5,2.5,C-RS1-O,M-BS-I,1711741390.255631052000000016,1711741411.115833657000000007,
-5.62,2.57,2.5,5.5,M-BS-I,C-CS1-O,1711741411.934230318000000058,1711741442.215148633000000013,
2.62,5.5,-2.5,0.5,C-CS1-O,M-DS-O,1711741443.093063771000000006,1711741461.483274104000000030,
-2.5,0.6,0.5,0.5,M-DS-O,C-DS-I,1711741466.121912727000000008,1711741476.422093894000000026,
0.55,0.58,0.5,5.5,C-DS-I,C-CS1-I,1711741490.650118835000000040,1711741499.690294311000000043,
0.65,5.58,-3.5,5.5,C-CS1-I,M-RS2-I,1711741500.546073133000000034,1711741513.796275417000000050,
-3.55,5.59,-2.5,5.5,M-RS2-I,M-CS1-O,1711741514.642556024000000040,1711741521.922814995000000057,


==> data/cluster/rb3/run4/robotinobase3_iteration1_pose_data.csv <==
pose_x,pose_y
3.40533654566008,5.541082838084497
3.4241455448708513,5.539498793566594
3.443934092921683,5.5432652816478125
3.4741386382067945,5.536885565481482
3.4741406206303393,5.536888208645242
3.474139030094294,5.536886097211529
3.474137924923373,5.536884630025154
3.4741371416569318,5.536883590669155
3.4741357359124074,5.536881721801134
3.474136130515706,5.536882248399244
3.474135382168979,5.536881253317891
3.4741355934438842,5.536881535046928
3.47413542790544,5.536881315300848
3.47413530575627,5.536881153144587
3.4741350930779764,5.536880870457491
3.4741351491851047,5.53688094529552
3.4741350393733934,5.536880799333341
3.474135072790708,5.5368808443551245
3.4741350466477874,5.536880809165867
3.4741350282283427,5.53688078471749
3.474135015276254,5.53688076753223
3.4741350045514925,5.536880753293908
3.4741349880035366,5.53688073130122
3.474134993447547,5.5368807385548955
3.4741349895891243,5.536880733432755
3.474134986872815,5.536880729826814
3.4741349820717624,5.536880723445424
3.4741349795226975,5.536880720069547
3.4741349823612553,5.536880723854852
3.4741349815723344,5.536880722791171
3.4741349802358514,5.53688072101402
3.474134980627361,5.53688072153638
3.474134980323546,5.53688072113295
3.4741349795226966,5.536880720069545
3.4741349799491608,5.536880720635823
3.4741349796706387,5.536880720265474
3.4741349796302052,5.536880720211926
3.4741349795226966,5.536880720069545
3.4741349796426633,5.536880720228845
3.4741349795226957,5.536880720069545
3.4741349795865184,5.536880720154304
3.474134979569687,5.5368807201319505
3.4741349795567262,5.5368807201147385
3.474134979547187,5.536880720102072
3.4741349795406333,5.536880720093368
3.47413497953587,5.536880720087041
3.47413497953229,5.536880720082286
3.4741349795296843,5.536880720078826
3.4741349795278142,5.5368807200763435
3.474134979526393,5.536880720074455
3.4741349795253886,5.536880720073123
3.474134979524663,5.536880720072158
3.4741349795241363,5.536880720071459
3.4741349795226952,5.536880720069546
3.474134979523058,5.536880720070025
3.4741349795226957,5.5368807200695445
3.4741349795228893,5.536880720069801
3.4741349795229843,5.536880720069928
3.4741349795227987,5.53688072006968
3.4741349795228516,5.536880720069753
3.474134979522811,5.536880720069698
3.47413497952278,5.536880720069655
3.474134979522724,5.5368807200695835
3.4741349795227396,5.536880720069604
3.4741349795227285,5.536880720069588
3.474134979522708,5.53688072006956
3.474134979522703,5.536880720069556
3.4741349795227086,5.536880720069561
3.4741349795227,5.536880720069551
3.474134979522703,5.536880720069554
3.474134979522701,5.536880720069552
3.474134979522697,5.536880720069547
3.4741349795226992,5.536880720069548
3.4741349795226983,5.536880720069547
3.4741349795226983,5.536880720069547
3.4740699142814044,5.536241033136965
3.424915671443705,5.466003067387829
3.2842790998010063,5.319094640404399
3.0542806834180083,5.1729909914482715
2.8152696978976928,5.0019747342438325
2.5842423111058817,4.820338345711759
2.355659756898534,4.682090791662451
2.104774696269594,4.609466951462593
1.8422268242224256,4.599053331978724
1.5696381358317733,4.598662249966049
1.2941806223317736,4.616387653450825
1.0066435916797918,4.671226220469823
0.7209138913796025,4.715298458530768
0.437352299894711,4.833817001064314
0.13448802566369977,4.930280120281088
-0.12296714573918877,5.076762815954555
-0.3667312470603963,5.242892987262828
-0.5804100720625636,5.380657663557796
-0.7163533379546689,5.50473288179055
-0.8260442532834218,5.5583226954467335
-0.8400355916833164,5.549034622898743
-0.8735883008475405,5.52658691902895
-0.8736567606831,5.526573879887428
-0.8736395153499865,5.526577138455357
-0.8736302511415279,5.5265789271427765
-0.8736475782479314,5.526575614941063
-0.8736567606949777,5.526573879885152
-0.8736464733005529,5.52657583922024
-0.8736533008429119,5.526574533636249
-0.8736514683040086,5.526574887437112
-0.8346809388319056,5.56004483934365
-0.690806623335039,5.564765485303919
-0.5126734023402508,5.557875251197629
-0.4216278749832383,5.527509783034343
-0.41052839073093006,5.480079019409392
-0.5093601771669145,5.419903617794297
-0.6048548096215334,5.424391455949225
-0.6145157289081666,5.435576682020786
-0.5728597459576625,5.45842204645323
-0.41103870207550974,5.427570789166032
-0.17653281311949875,5.357136856012815
0.05615843901120554,5.258565474034144
0.29387481302828755,5.123045567044972
0.5295022971728818,5.004459752600833
0.7612028061353189,4.823012700344761
0.9892004586069048,4.673593337161066
1.220555164264419,4.532126955491712
1.4789088603044478,4.470990701566913
1.7313780802153276,4.393923823614879
1.985596548287253,4.282270810992599
2.2448290145309873,4.153592758358439
2.481874727103823,3.988611001303375
2.739361484259194,3.8683766106734616
2.9524960427760125,3.717554246863992
3.2047681292542904,3.6422325633257095
3.435731751175311,3.5532338940167945
3.6898768553355548,3.4471421955993744
3.937799328875217,3.327752316676987
4.203726614913356,3.2511809562725817
4.491686810832472,3.1350438559716958
4.725948677567716,2.969614802626525
4.953905179092984,2.8021144242009965
5.198334793218239,2.6687264755904763
5.428989104909274,2.501417600217815
5.570571696253056,2.3533697921312635
5.620378156838364,2.337969110939709
5.674158219311435,2.417784237423457
5.64761468533823,2.536500074923624
5.534990493857604,2.624530454295245
5.4155224122247425,2.642218018164649
5.325497413954469,2.5648732572613553
5.305453068957261,2.532016300573738
5.320381996772912,2.548990384829372
5.314228480416652,2.5871609003458502
5.190963027760654,2.7091103298210784
4.9882991765132285,2.8660134324973687
4.747863812347962,2.9699348470694433
4.429344909669516,2.996618141406919
4.133431889283704,2.9938356772285624
3.8300867868014006,2.9203509330505932
3.5022960184820375,2.829897021099966
3.197283430017979,2.7760177617154476
2.9096148462689158,2.6837393737253867
2.6222990758224003,2.624462438186913
2.316824029224067,2.581608047362831
2.0062282051292852,2.568750471647231
1.7021926675604644,2.562816466346367
1.40818247929798,2.529528167543067
1.106190272576399,2.537479094565408
0.8179193709280916,2.5405056038046516
0.5373541203478589,2.5335253619344087
0.27574956380982085,2.5097260152678404
0.01686064579320501,2.5042061770623074
-0.26285530350638364,2.5279172153938188
-0.5224919454353931,2.524735401913079
-0.8256858817456001,2.4927813322045136
-1.125744406210936,2.482909671502018
-1.4335746509246285,2.4036810584034587
-1.711218411126255,2.2705438293759785
-1.984013739895458,2.1042831659138486
-2.207560424894716,1.8836696757180627
-2.381471524984126,1.6682031868926943
-2.5246531692357532,1.5038429603478227
-2.6538175575086287,1.4533738487641825
-2.7123565982655995,1.4850244314011332
-2.62222306214174,1.4944259687388786
-2.511686759909972,1.470681097570258
-2.419570088696882,1.517692574143363
-2.376858816321631,1.597111658751932
-2.4681379709077973,1.6313315827311117
-2.574516306922659,1.590083089282869
-2.589874746959666,1.4985963887499505
-2.4997415577838087,1.42177974311412
-2.406286615317641,1.4232853486586268


==> data/cluster/rb3/run4/robotinobase3_iteration2_pose_data.csv <==
pose_x,pose_y
5.315104347331583,5.461313177071764
5.298234848947395,5.469560797234747
5.298243694989461,5.469557265323999
5.298241300374778,5.469558221408647
5.29824437671974,5.469557006835255
5.299938652533395,5.465896564616944
5.305095625674912,5.392271064427881
5.37940241644664,5.193773885961075
5.431869271940984,4.994269278028786
5.39367467786201,4.881342126826438
5.25987996016432,4.78042967505843
5.072303105008129,4.622788266522533
4.799728522758988,4.529951120483603
4.540735479244976,4.557977558450998
4.246868410857216,4.56003716150477
3.957575045611867,4.53199444687538
3.6987085716202763,4.477615875145679
3.492757668956572,4.350886979267783
3.307023945579936,4.1261229367757135
3.1807314623362033,3.934924238867675
3.014351968044954,3.7107860528045746
2.9064735846461565,3.4941132198131317
2.8960527719624283,3.2881196991850454
2.8895428045508025,3.1093440520747846
2.804626101687716,2.902371389974684
2.739377531021952,2.658465242683008
2.763615813996827,2.40433136112624
2.824336814137196,2.137913760017073
2.7969377026616407,1.8698532215063297
2.673644819986679,1.6423945136159914
2.5864388367030156,1.3830406017076902
2.4792637225477594,1.0955721989757419
2.4165337920178223,0.8320174299356289
2.309408088966402,0.600227143664477
2.2411365058404518,0.4465567342483334
2.27976182159467,0.313281410560045
2.275527151130761,0.3181965276457617
2.2757649666894335,0.3209334139418063
2.2763041702627564,0.3213588856234151
2.2770458693507294,0.3214139071614559
2.300827947867062,0.2964173811302935
2.3149563378821805,0.30711671099023086
2.438204122417348,0.44204636315218604
2.4757640129536727,0.6760094454201266
2.4413796192697506,0.9268043937508321
2.3850585364810235,1.1971500234867216
2.37618252966253,1.458485442557901
2.3426918193342567,1.694242227826234
2.2444866780738506,1.9490681241131984
2.064637991247282,2.163682608152159
1.8165747308350504,2.342606386634815
1.5626930478976337,2.4534282253257853
1.318466061086387,2.503631776454478
1.0610575124612343,2.5500061906168856
0.7739244257580711,2.5757409372599893
0.5017084798648992,2.661412304718162
0.30344456221668104,2.7955112368590984
0.11858663806082292,2.9783050466702803
-0.04181668142369466,3.1828689236966503
-0.2086922916575329,3.3544655926276272
-0.3741011671988397,3.3571998156604543
-0.4808796049527815,3.341433999251411
-0.5676644210457527,3.4126006988797153
-0.5250365645599677,3.566254785552486
-0.4581331363536467,3.7869479706449876
-0.4054455180654726,4.051513589902221
-0.45611470747906235,4.330765287439481
-0.6402011911884506,4.551143552488859
-0.8841448099035434,4.702647789116812
-1.2155096806458916,4.749130988485003
-1.5256698570349416,4.729754667577059
-1.823609781728416,4.71670796098827
-2.10325173158283,4.626629441258251
-2.3568601089322927,4.568076314269929
-2.633652843492089,4.528800786234831
-2.8713265368431333,4.547402686482717
-3.135462326519002,4.547777098644347
-3.435642739887663,4.539952632964874
-3.7271246260058946,4.468182618207269
-4.037235060052475,4.502268408011226
-4.335263434603347,4.532487300948044
-4.6572970846112085,4.496171925712099
-4.985277031922672,4.487012986905703
-5.2464314845789435,4.5060743779799655
-5.457211524686393,4.511730199561402
-5.581693597407588,4.4482453924477126
-5.613640122313665,4.374110822557018
-5.638403665215618,4.3778797707979935
-5.6029994811826,4.38000992494375
-5.460812221381348,4.398632302395657
-5.189482727615889,4.358028454299339
-4.92590523305196,4.240567784690085
-4.723602902479991,4.0533841046007
-4.476144709190565,3.8470198857992624
-4.226980409816543,3.728527808331571
-3.9303169104439735,3.601388708325364
-3.6828682610831245,3.4909494911293955
-3.4372359316359695,3.367123702137201
-3.1467548201156474,3.2562565626485056
-2.8807152064974,3.1177924651216524
-2.63159015651555,2.998123141554357
-2.397017793266561,2.8407199340508456
-2.150720109630883,2.709511569464762
-1.8640252215127533,2.6328583486920474
-1.5862516546238559,2.5878639686517095
-1.3120549893172182,2.4430965149887633
-1.0610705542722103,2.2649840951016786
-0.8602740220082707,2.0059958072799455
-0.6859459593429862,1.731794296478638
-0.574538140521875,1.4534149515886594
-0.4536765714692321,1.3128455302080866
-0.37539372259012227,1.2193836467484278
-0.34662650951795326,1.1899660791989395
-0.3466152912153322,1.1899387637916017
-0.34659600200020835,1.1898918549399204
-0.3466016060566859,1.1899054188416396
-0.3465971588072434,1.1898945786730493
-0.3465938730088398,1.1898865781265373
-0.34659179428845777,1.1898815126731463
-0.34659006120061564,1.1898772921164547
-0.34658892894669613,1.1898745326355806
-0.3477632262205872,1.2115334387964087
-0.3529755480351753,1.351171618565643
-0.36441074608802015,1.5068774968761778
-0.4122822485729998,1.5569696158439381
-0.42251795178643015,1.5880294012956586
-0.4196257585216605,1.5497189636027109
-0.3377760875190705,1.6370947450544144
-0.14518921371760118,1.7938550658538066
0.055973352911956376,1.8914080270327722
0.3178922106676736,1.9884429690018113
0.5263150280128315,2.1286182761882246
0.7334072302700552,2.265578172143284
0.9860855917288833,2.3864154065048906
1.2545009337319684,2.440056684970453
1.4665189433233161,2.4338141867179246
1.5523072706727756,2.357287487783073
1.5206730590163802,2.3125371882260843
1.5010315953743736,2.397888009470428
1.5790229660027415,2.5249516094241913


==> data/cluster/rb3/run4/robotinobase3_iteration3_pose_data.csv <==
pose_x,pose_y
-5.477929948210406,4.438513226031131
-5.505814590688872,4.437968814397687
-5.5057380193539665,4.437952016260342
-5.5057382856446555,4.437951258078844
-5.505738771152426,4.437949872983963
-5.505738832574405,4.437949698763734
-5.505738883159744,4.437949555281053
-5.5057388107270535,4.43794976299256
-5.50573894671296,4.437949375015641
-5.505738908775779,4.437949483810845
-5.505738938226102,4.437949399956216
-5.50573896005803,4.437949337792786
-5.505738997789528,4.437949230139629
-5.5057389867783915,4.437949261731424
-5.505739007291105,4.437949203188908
-5.505739018007953,4.437949172791136
-5.505308315112635,4.438220418572737
-5.430513875896738,4.485213114030226
-5.240147846589824,4.5640938495512815
-4.976636480611353,4.5788136581083645
-4.682329255664591,4.545000178526282
-4.334144747633006,4.505648419012841
-4.065794255363151,4.485237101860822
-3.756643877698714,4.473284322520001
-3.4945427803093674,4.448270022831309
-3.166595197729725,4.43960835504878
-2.8933368231176804,4.419824127251255
-2.5761393715899716,4.380149695219756
-2.2963361051956976,4.397412482838132
-1.988373687454553,4.442522301462038
-1.7073910200544702,4.428588926033286
-1.3855805561968162,4.4369485619821605
-1.0639093041474617,4.433673354054681
-0.7576117025428561,4.477846428247772
-0.4494297247993244,4.4742204054440196
-0.16869287986328096,4.538853538668259
0.12747309697052644,4.632797540943344
0.441885166616637,4.698896662898747
0.7228378337835988,4.6179008114545
1.0385369567370049,4.543112490903227
1.3617213479249752,4.555006955294621
1.7009953371560953,4.5765341240235085
1.9841634647582502,4.553242693215331
2.293450734078187,4.550225122022164
2.5812136985514598,4.549973146325243
2.9070143871822154,4.54148554984892
3.202384484819351,4.575549110312826
3.527971790358386,4.570911846359331
3.8410173911836125,4.552979849728494
4.148205856746179,4.531395536834922
4.4495002696722645,4.586397830537314
4.756513486979687,4.708436723170636
4.993222820388459,4.8735660377209005
5.1816756932007095,5.148649650672695
5.337633763974374,5.350164644500896
5.5122578891430125,5.53688991780662
5.645870235954431,5.57705423078569
5.720990097497708,5.550078837979874
5.744913431323534,5.442844017239281
5.689286754576285,5.334959866839936
5.566978893393274,5.357099734478894
5.4449856471329525,5.4450382748640385
5.407919580053348,5.4948954730815505
5.390694910656351,5.438772598376816
5.414080509419618,5.3574424888874805
5.506116933555628,5.319213536594089
5.600642777721961,5.372327028914707
5.649894467471208,5.445316133941375
5.660444122136074,5.429420361704734
5.679608028338242,5.417223593771258
5.623650194302089,5.31451607800791
5.443161407022584,5.1031475040254195
5.244638228776594,4.909987742936899
4.990830669690311,4.7024186789894795
4.747698973494078,4.621998282724299
4.462199894944403,4.59508098498334
4.206719524173883,4.629703177518764
3.94558294645584,4.757543361955251
3.6958255468916676,4.87497781187494
3.4512454500231615,4.9930810507324255
3.219167111059356,5.116740349880184
2.9848264129562105,5.238864066352528
2.7522878738743985,5.360633892813148
2.59323129740384,5.472126593823107
2.4512548146369855,5.5143056382505184
2.2944303343767047,5.522194920356016
2.2485083492514515,5.525787120849114
2.3370992350137056,5.579410092398602
2.4104212283504705,5.6317644951496435
2.424887694732025,5.629328307183991
2.4278233217555307,5.625366786401766
2.503037638064823,5.523729667984936
2.5760308635848324,5.344869796308663
2.63028996899586,5.100184767332907
2.6227339875503892,4.934230197783638
2.5117485460587554,4.779680195011717
2.3247876711946147,4.610905594333651
2.048893618880495,4.501673419372009
1.7982106007800334,4.43522249305558
1.525571953359055,4.4080630373338625
1.251588807821761,4.378859014955532
0.9951363822632624,4.438587436467177
0.6778826769447934,4.416389951579138
0.3819738602814198,4.360498909923983
0.08476492262637514,4.433458883475655
-0.07998532852312357,4.5875103262967185
-0.17590362695486927,4.827179055992234
-0.2487945210640623,5.062565492298205
-0.2847098560781052,5.224076917986122
-0.3269729137671322,5.25953249888484
-0.3819662666431207,5.128606889026337
-0.45668702310813014,4.924389890575085
-0.6085180298120711,4.70063994294649
-0.8139872674494693,4.51482360234801
-1.0738324316494556,4.403694091041568
-1.3690565436046962,4.395778780383665
-1.6149820853799193,4.432453240395674
-1.8447376808721672,4.520684815200246
-2.0447529801258324,4.659693627532956
-2.2489434987681234,4.890617995949051
-2.370476267929528,5.135326725820718
-2.3897353081393167,5.421579054977723
-2.4435947150155113,5.629239049590883
-2.5252742351304853,5.709326363755716
-2.56568321473942,5.712140259340415
-2.560782365190158,5.722671008359944
-2.560842062322509,5.753493067698428
-2.5525786282281735,5.748800577185884


==> data/cluster/rb3/run4/robotinobase3_iteration4_pose_data.csv <==
pose_x,pose_y
1.58320301666509,2.5509862774394154
1.6003157693048404,2.576807207108434
1.613540416780792,2.587485527939325
1.6135484634312403,2.5874865221499883
1.6135553064550376,2.587487364365299
1.6135601335728,2.587487959823991
1.6135640775278035,2.587488445959125
1.6135662673818505,2.5874887162238975
1.6135708342709147,2.5874892830439875
1.6135695301229274,2.5874891186023348
1.6135706006621944,2.58748925061655
1.6135713516043797,2.5874893434066792
1.6135718481526173,2.5874894045011168
1.613573275909435,2.5874895805719076
1.6135729091984428,2.5874895358860655
1.613572729646925,2.5874895132464384
1.613573081643091,2.587489556899448
1.6135732759096855,2.5874895805719382
1.613573172348298,2.587489567952397
1.6135732759097325,2.587489580571945
1.6122105317615003,2.586395605066194
1.5355326494396286,2.5251486177124427
1.385114985363463,2.415657291051315
1.1981718417590543,2.3106575667175893
0.950058637418004,2.2465841891936678
0.6518076444671066,2.214279217121546
0.37934472530378693,2.22379011175034
0.12233446909268553,2.296504323684161
-0.11144301245973454,2.4355109979129925
-0.35528894150179147,2.539673897917614
-0.6428139188277524,2.5893777874645787
-0.9260737064724505,2.560507314764767
-1.2203316991419562,2.5331697441608263
-1.514346614392591,2.5526995827828634
-1.8012971198681915,2.5609277880625694
-2.071736672164808,2.6293298530819813
-2.3488399798449624,2.7136734582864905
-2.625182072425604,2.8108793299567116
-2.8755038614370765,2.8617434973218185
-3.1174774877430567,2.9391873950773357
-3.391285797309981,3.009302714591078
-3.6573974678333583,3.0197021589811044
-3.927425095853785,3.0454072938781866
-4.215884249250483,3.040389332060169
-4.526739703437019,2.999160104235369
-4.805504325275243,2.8540203967278797
-5.074781540384084,2.6979441542603237
-5.340789961305655,2.510661272716286
-5.583439407022571,2.4658452357454332
-5.710446029869157,2.4360041782060495
-5.774013067591778,2.380043452775784
-5.746485126327967,2.2915160708913644
-5.689282996024108,2.209124124121958
-5.632360016241006,2.127146066114388
-5.575490240281312,2.081888859389012
-5.504854599947212,2.144090755149251
-5.448655143210408,2.285409608169878
-5.389282429242497,2.454256309009052
-5.389331059724416,2.5181070493219115
-5.375605076060369,2.525092898836701
-5.281218669276541,2.6313866223182587
-5.072192217075375,2.767577217284532
-4.824030829513155,2.899795794653464
-4.580126527703806,3.007976027653158
-4.335086412401007,3.124182741514875
-4.066360073367112,3.1731260210225027
-3.7903423799086724,3.2604598847765858
-3.527995328573979,3.3560700766959415
-3.230555680224165,3.4582466789856556
-2.9561109130607335,3.5580500326143256
-2.6901513805970367,3.7013435504115764
-2.417314160924279,3.8034650624368935
-2.182475085428989,3.9342254651934065
-1.8873442568598422,4.036823209404648
-1.5973058118899617,4.082087535416927
-1.3447268319122638,4.135315600950833
-1.0510031147433296,4.210314393789488
-0.7248413571133585,4.221431966154388
-0.4671466104951114,4.302799266898972
-0.1603686094749741,4.384721489679942
0.13956138229605486,4.437293047115628
0.4243054883595381,4.469063756770737
0.7274471787197938,4.458467806989697
1.0241738484784415,4.3616354101211785
1.2972524676617505,4.326233715220747
1.5421963317158491,4.385352267510909
1.819097005220908,4.5072405218013705
2.083884173188748,4.613181959024166
2.3203513484299614,4.791780172834925
2.501222919795354,5.041489871582305
2.533328709075954,5.330297222507371
2.5183200587508936,5.552144081057159
2.507520342198879,5.657637776051876
2.493939543947361,5.64418869310216
2.5273761451541508,5.5570506370062
2.5586757081655236,5.481084994773621
2.5487638091894462,5.455838318351358
2.448782339071492,5.482319596608519
2.4055300567175704,5.560526504326173
2.4721032626014834,5.62835882730251
2.5791908142673474,5.640204639602221
2.6729184901318574,5.695373911965627
2.6476229171072743,5.6958813261031835
2.6400511849506874,5.68272209044546
2.6499557660802693,5.678886681590101
2.569629957162342,5.613045674434415
2.4580998478920244,5.4281794077205525
2.355708137801561,5.171214445282665
2.2359732443578624,4.912625012757793
2.0169827894732673,4.7030924921129404
1.8102622910404285,4.547095509602763
1.5466814527038353,4.402901645952893
1.2943408824873113,4.272852930643058
1.0833938464734256,4.097099740928893
0.8704571645062535,3.9052185525158456
0.6587071756110032,3.6886339775008214
0.3968803398896812,3.5545036575746884
0.16866006402383782,3.3354255463036644
-0.059082359127842654,3.1350887717606435
-0.29531326043079265,2.9448271983614824
-0.5886137988865379,2.811151996133449
-0.8920039585516824,2.7039249904138596
-1.1983811143386958,2.6296544725363664
-1.5135519791559695,2.586029631303852
-1.7846866539564066,2.452991298427582
-1.99982106669556,2.2494714535911884
-2.1275906616730813,2.026409568733628
-2.1924620468167255,1.7425892318803973
-2.2040366627757964,1.4458826829551805
-2.242932336241023,1.1725076132225594
-2.302511094213756,0.8946585913470373
-2.307045546399995,0.6268362285153892
-2.3600389474389196,0.4766954301637276
-2.4173174706904854,0.44295708630279496
-2.391004174715858,0.5137955063811623
-2.2480442928346998,0.5414619069435336
-2.176077583673738,0.5275559577902231


==> data/cluster/rb3/run4/robotinobase3_iteration5_pose_data.csv <==
pose_x,pose_y
0.5471840543016437,0.6238822627921601
0.5853703748653918,0.6201251628189337
0.6193595271494088,0.6351507693354419
0.6193917537535572,0.6351241110568355
0.619355264476293,0.6351542140560587
0.6193652843690218,0.6351459452039472
0.6193725643953876,0.635139940155506
0.6193777476902795,0.6351356659067235
0.6193814552210615,0.6351326060918403
0.6193842429828873,0.6351303073049013
0.6193863930231078,0.6351285336099193
0.6193898636414463,0.6351256745833123
0.6193888788632855,0.6351264825170202
0.619389626748601,0.6351258655640226
0.6193902051622673,0.6351253884517494
0.6193906358227728,0.6351250332171756
0.6193909351550402,0.635124786389401
0.619391158879457,0.6351246018206638
0.6193913306509495,0.6351244601109856
0.6193914388182993,0.6351243708752716
0.6193916438656419,0.6351242019576997
0.6193917537700724,0.6351241110432424
0.6193916314441661,0.635124211960687
0.6193917537700981,0.6351241110432211
0.6193916884662798,0.6351241649178223
0.6193917061147052,0.6351241503530489
0.6193917199087848,0.635124138977861
0.619391728457567,0.6351241319283125
0.6193917354968943,0.635124126120163
0.619391740339255,0.6351241221263266
0.6193917494254149,0.6351241146372044
0.619391746619192,0.6351241169433655
0.6193917485463105,0.6351241153527614
0.6193917499850863,0.635124114166203
0.6193917510730209,0.6351241132682635
0.6193917517437475,0.6351241127149181
0.6193917522954386,0.6351241122597915
0.6193917527040531,0.6351241119228148
0.6193917534010436,0.6351241113485084
0.6193917532222071,0.6351241114952981
0.6193917533667417,0.6351241113760384
0.5935365571947937,0.6576028766757824
0.47874385234652106,0.7640882973260008
0.33397096407603755,0.914498992583908
0.19746857641856863,1.0610806890757454
0.13229459301350222,1.2858987290946073
0.11515445058003415,1.5548603010946276
0.16295254120300973,1.8138683459621658
0.23293544809736,2.035939265482308
0.2837993961705614,2.2737324577911275
0.3257868701396158,2.5403233426884744
0.38699253652365107,2.827076230914896
0.38466114880658875,3.129453045252342
0.4056596804511643,3.4105535518918533
0.4278799739527068,3.6956262632423913
0.510405468987027,3.9794203295368855
0.5062421477016121,4.286489065219024
0.516054516183432,4.588611213167766
0.5597097855816933,4.905685169089589
0.5292094658712165,5.228784982032899
0.5054525157048277,5.517980626302346
0.5026448956384955,5.721287753274406
0.5045263102705722,5.801218297995054
0.5025974875270323,5.802489468359731
0.5022787389755647,5.796294962423749
0.4169595522631031,5.7011687593561975
0.21388051377437334,5.567775211846095
0.0014958537673632755,5.447446660278649
-0.20684060116047842,5.298908545798989
-0.402418918327641,5.094271236353256
-0.6042281546770636,4.905333421297365
-0.8459877804127958,4.752299733146737
-1.0914342756727073,4.649064784225719
-1.3441890312693343,4.602518361618583
-1.6021972150070645,4.643109354011992
-1.858746757866607,4.687979395611086
-2.1022939903159594,4.752134352281256
-2.3445598730468813,4.82639842324071
-2.6086298066190747,4.9009900063303
-2.856163665030854,4.957242400756801
-3.091398843026896,5.04516100530471
-3.3072916113124204,5.163463685343263
-3.5227134988731166,5.245755109386128
-3.638447159199293,5.331658581721073
-3.623806168119537,5.432435278495898
-3.520670188640297,5.512357024595935
-3.4771812455817424,5.541829580221897
-3.5493026756938604,5.522800881507249
-3.704190537656284,5.515984183642805
-3.7467714024853165,5.515328892669297
-3.6601480656061014,5.504804726494138
-3.5520583826190997,5.4617353898747645
-3.4572641803300592,5.471275932771473
-3.425587028616099,5.486504516430322
-3.4223733407939263,5.490515025919414
-3.3403660557236963,5.49557197079057
-3.1752982859643364,5.53521581899647
-2.9237804768146587,5.555741395724355
-2.657097520107593,5.564707322734998
-2.4696460755738485,5.502373361615168
-2.376879974805807,5.462356168645942
-2.3323554083397062,5.510675088210984
-2.3128280691716876,5.588198390139564
-2.353913101893268,5.641033385362208
-2.39474123711184,5.61803696133874
-2.5014841898587514,5.562634690488157
-2.5865123099450535,5.516455186837373
-2.6008905802288464,5.476026029017021
-2.511944274748537,5.439349877599637
-2.3981838068678525,5.431660272807733
-2.3556079064436064,5.476098623162266


==> data/cluster/rb3/run4/robotinobase3_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.48,5.39,3.5,5.5,None,C-RS2-I,1711741591.766569965000000048,1711741606.456724557000000028,
3.47,5.54,-0.5,5.5,C-RS2-I,M-CS1-I,1711741643.865497700000000054,1711741661.585737590000000036,
-0.61,5.43,5.5,2.5,M-CS1-I,C-BS-I,1711741662.408961451000000025,1711741678.929089403000000058,
5.31,2.53,-2.5,1.5,C-BS-I,M-CS2-O,1711741679.710618670000000044,1711741700.890812074000000055,
-2.39,1.54,5.5,5.5,M-CS2-O,C-RS2-O,1711741704.451782285000000028,1711741741.181959830000000011,
5.3,5.47,-5.5,4.5,C-RS2-O,M-BS-O,1711741743.691676568000000043,1711741784.091851621000000006,
-5.64,4.38,-0.5,1.5,M-BS-O,M-CS2-I,1711741784.876447711000000055,1711741803.439020221000000027,
-0.42,1.59,1.5,2.5,M-CS2-I,C-RS1-O,1711741804.245987736000000015,1711741811.126191135000000008,
1.63,2.64,-5.5,4.5,C-RS1-O,M-BS-O,1711741815.300808755000000019,1711741840.291023708000000018,
-5.51,4.44,5.5,5.5,M-BS-O,C-RS2-O,1711741848.223800100000000014,1711741873.573986203000000036,
5.66,5.43,2.5,5.5,C-RS2-O,C-CS1-O,1711741874.406102338000000025,1711741884.396241193000000025,
2.42,5.63,-2.5,5.5,C-CS1-O,M-CS1-O,1711741885.203903612000000013,1711741904.235030716000000015,
-2.43,5.68,1.5,2.5,M-CS1-O,C-RS1-O,1711741933.483746363000000030,1711741950.493922478000000031,
1.61,2.59,-5.5,2.5,C-RS1-O,M-BS-I,1711741960.299219757000000019,1711741978.749479427000000047,
-5.39,2.52,2.5,5.5,M-BS-I,C-CS1-O,1711741979.553758955000000034,1711742001.393953393000000025,
2.64,5.68,-2.5,0.5,C-CS1-O,M-DS-O,1711742002.225065853000000014,1711742019.025234811000000002,
-2.36,0.6,0.5,0.5,M-DS-O,C-DS-I,1711742023.252909236000000016,1711742033.093072307000000006,
0.62,0.64,0.5,5.5,C-DS-I,C-CS1-I,1711742053.349121937000000022,1711742064.359274062000000022,
0.5,5.8,-3.5,5.5,C-CS1-I,M-RS2-I,1711742065.166278449000000010,1711742079.406420888000000025,
-3.43,5.49,-2.5,5.5,M-RS2-I,M-CS1-O,1711742080.295545300000000018,1711742088.625742586000000039,


==> data/cluster/rb3/run5/robotinobase3_iteration1_pose_data.csv <==
pose_x,pose_y
3.6639862670362646,5.551543075421507
3.671579573273795,5.577495860318633
3.685313025046662,5.588778998388477
3.6853130250555455,5.58877899839583
3.685313025062093,5.588778998401255
3.6853130250681,5.588778998406187
3.685313025070337,5.5887789984080865
3.685313025073697,5.588778998410847
3.685313025075349,5.588778998412224
3.6853130250763555,5.588778998413075
3.6853130250773294,5.588778998413883
3.6853130250780626,5.588778998414489
3.6853130250786283,5.588778998414958
3.685313025079109,5.588778998415352
3.68531302507934,5.588778998415547
3.6853130250794828,5.588778998415666
3.685313025079638,5.588778998415795
3.68531302507976,5.588778998415894
3.68531302507983,5.588778998415953
3.6853130250798887,5.588778998416002
3.68531302507994,5.5887789984160445
3.685313025079964,5.588778998416064
3.6853130250799855,5.588778998416082
3.6853130250800032,5.588778998416096
3.6853130250800135,5.588778998416106
3.6853130250800237,5.588778998416113
3.685313025080029,5.588778998416118
3.6853130250800334,5.588778998416122
3.685313025080037,5.5887789984161245
3.6853130250800388,5.588778998416127
3.6853130250800405,5.588778998416128
3.6853130250800414,5.58877899841613
3.6853130250800423,5.58877899841613
3.685313025080045,5.588778998416131
3.685313025080045,5.588778998416132
3.685313025080046,5.588778998416132
3.685313025080046,5.588778998416132
3.685313025080046,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.685313025080047,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800463,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.685313025080047,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416133
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416133
3.6853130250800468,5.588778998416132
3.685313025080047,5.588778998416132
3.6853130250800468,5.588778998416132
3.685313025080047,5.588778998416132
3.6742447271914283,5.582275682129266
3.543706672154665,5.508248179239468
3.3334288251525988,5.402632781358796
3.0913363312693583,5.27589336715934
2.8893259880107487,5.150977818210647
2.6581554108287766,5.077811076237844
2.4208590069179596,4.939040623966393
2.2020225314034367,4.762734629605536
1.9648511387153613,4.638566639239532
1.7167122633278096,4.591803199271142
1.470479308538815,4.562452947950807
1.202181068166067,4.5832030779206265
0.9025361853493137,4.596331141667123
0.6283683742648467,4.723115644032808
0.4011818721481788,4.821046519126095
0.18716575846558836,4.9408338950280655
-0.008538637598371146,5.092774163236626
-0.19984336643843426,5.250138416816274
-0.415420957269621,5.341675242374278
-0.592389523707237,5.407406763895878
-0.7045266235976269,5.486289328075287
-0.7340552295124518,5.5460908464942555
-0.6566621754572766,5.612991014624661
-0.609856758464709,5.635641711541365
-0.553955611518441,5.6281644280000656
-0.5706308181464608,5.609961748441036
-0.568109985039158,5.617047136793798
-0.5627199183185341,5.619003752778333
-0.5011447787391541,5.637914007771942
-0.37608528158300514,5.579280812740601
-0.3599775087108026,5.484091179953168
-0.34673706988200736,5.453443105679264
-0.34730204389463326,5.443602255104749
-0.2755185935640827,5.36032480578085
-0.09662660425930802,5.251335731424351
0.12208724693657835,5.116825830445709
0.338103480221859,4.985877498390346
0.5526278112603209,4.852339328685453
0.7620873160698571,4.694097929473677
0.9856648229893827,4.538657294531632
1.239032472143069,4.446145411333637
1.5214720341970973,4.361229829437475
1.769856361878622,4.24640180847012
2.0185521276108416,4.131317365386126
2.2859943860780954,4.039357181580581
2.5648845033007293,3.936835248418666
2.8529271942689265,3.8031251622469857
3.1021321653641776,3.6190811685917392
3.315282204968323,3.4141806385926032
3.544924769691504,3.2733676868500163
3.7690595467482124,3.1846044230568835
4.008712480931343,3.099914838822462
4.2423762977288,3.0409644085274334
4.474974319340538,2.9632227965249536
4.710504583145777,2.8603911083766325
4.932571394468051,2.741138575230823
5.148639303327973,2.5947067218221465
5.177848444952765,2.5922942215264406
5.192162384858658,2.5969086515325714
5.192162384871848,2.596908651522947
5.192162384878216,2.5969086515184627
5.192162384884298,2.596908651514075
5.192162384888647,2.5969086515109376
5.192162384892084,2.596908651508455
5.1921623848942335,2.596908651506906
5.192162384896326,2.5969086515053785
5.242235294950021,2.5695285445671026
5.362166548287844,2.509395164632405
5.383399145145409,2.5044386858455665
5.383067217646126,2.5254752330257677
5.229316215300102,2.6063517988370846
4.996491446624008,2.7239041280253793
4.7709405208976134,2.884703393850877
4.548975098811436,3.0015017517981226
4.2640951672846885,3.007473730751438
3.9597739134193857,2.980646677215474
3.669418547144163,2.933995998127247
3.4041972196010284,2.849157770006011
3.0882731939184214,2.730882894191666
2.8013728098186808,2.6346552194743884
2.5058754855380183,2.5805095997039076
2.2197010822470427,2.5583227788271805
1.9340010564103198,2.569814046605674
1.6330733299266376,2.560232829419162
1.3526288271112263,2.5595861711290917
1.0701156091873552,2.569760282418281
0.8138929842423797,2.5654132177538944
0.5544332078988781,2.5521968142263534
0.3057853113813902,2.5360857384341893
0.058924571974891204,2.530384245226027
-0.22073373311242417,2.521303532881
-0.5010099160682961,2.5362195010552764
-0.8090342027729296,2.547708669560186
-1.1172866085343887,2.536753166353595
-1.4310429919551426,2.417764770485033
-1.7392192193196034,2.2985616740962636
-2.0015782630432692,2.132298043998698
-2.2374247425905063,1.9509129603826791
-2.42757376107797,1.7368601380256434
-2.59632602765934,1.5666234233657175
-2.675537826293049,1.4677574800557656
-2.622618497256653,1.3959197595732524
-2.5437431436823124,1.3393172885939375
-2.462492738944947,1.2680149522841013
-2.4017270873597814,1.2198623644780673
-2.356049626768244,1.28601779573963
-2.346758559813278,1.4327381108292676
-2.388682432869663,1.5305136830300308
-2.475185817551438,1.5909483618630147
-2.5716537904152235,1.6084578466101602
-2.636318960912131,1.5375341970390357
-2.608906849938597,1.455602554897009


==> data/cluster/rb3/run5/robotinobase3_iteration2_pose_data.csv <==
pose_x,pose_y
5.411895456890544,5.404205699108044
5.407372512054778,5.406162805945797
5.4073725120500775,5.406162805947027
5.40737251204688,5.406162805947901
5.407372512043933,5.406162805948707
5.407372512041643,5.406162805949357
5.407372512040258,5.406162805949711
5.407372512039066,5.4061628059500375
5.407372512038306,5.406162805950245
5.407372512037622,5.406162805950432
5.4073745480730775,5.406162250905949
5.4073725120369325,5.40616280595062
5.407372512036696,5.406162805950684
5.407372512036535,5.406162805950729
5.407372512036414,5.406162805950763
5.40737251203632,5.406162805950787
5.407372512036256,5.406162805950806
5.407372512036204,5.406162805950819
5.407372512036167,5.40616280595083
5.407372512036142,5.406162805950837
5.407372512036128,5.406162805950841
5.407372512036114,5.406162805950845
5.407372512036107,5.406162805950847
5.407372512036099,5.406162805950849
5.407372512036096,5.406162805950849
5.407372512036092,5.406162805950851
5.407372512036089,5.406162805950852
5.407372512036087,5.406162805950853
5.407372512036084,5.406162805950853
5.407372512036085,5.406162805950853
5.407372512036083,5.406162805950853
5.407372512036083,5.406162805950853
5.407372512036083,5.406162805950853
5.407372512036082,5.406162805950853
5.407372512036082,5.406162805950853
5.407372512036082,5.406162805950853
5.407372512036082,5.406162805950855
5.407372512036082,5.406162805950853
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036081,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036081,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.4262789072567985,5.3798457164788065
5.504892252113385,5.252534430380436
5.553461064143896,5.055908510822973
5.523417794319,4.910630758279139
5.395556798099091,4.787313660561016
5.1918035320288265,4.642406875741567
4.9298993004667455,4.567970158608198
4.638513111688424,4.512930583850613
4.350707952994434,4.507044450831028
4.054583867529699,4.574834585339982
3.821864062211756,4.732923271762308
3.5942690280978917,4.9016484776940645
3.312095618713812,4.943590844691878
3.040283357490493,4.851440626601647
2.7675985658593634,4.7878225935790315
2.4815969633301957,4.69747253038686
2.185590214862331,4.614189845301451
1.8859803487880318,4.611501308396313
1.6020431795890104,4.587318990369655
1.3182763217373799,4.575358354118486
1.0528407171909282,4.563681565578927
0.7707139648791168,4.550121164633945
0.49620566901646734,4.525795983186935
0.22301273982578929,4.500994057958344
-0.03867396628216202,4.486570639829595
-0.3021369752700611,4.477074423404015
-0.5653812510757996,4.431613395241727
-0.8295674324544509,4.41001972735302
-1.125748769333362,4.4385260305091645
-1.3846697222905797,4.5520335685149655
-1.6363334455474998,4.607143578786346
-1.9050327757050158,4.589307071787955
-2.181250350687857,4.5394701174884045
-2.454052174936043,4.5200883059426875
-2.7191084224686777,4.482832088964752
-2.975184338552439,4.501046614515214
-3.226983290764648,4.620948462835896
-3.5019665306901877,4.669125146611748
-3.7629422564681274,4.640576293235213
-4.023857383876699,4.561927849168612
-4.307814861960908,4.478416490010194
-4.567304887051939,4.496158377785022
-4.84950984999783,4.612952998931408
-5.12308607035008,4.6848627156508496
-5.409424296713839,4.6753717030111615
-5.607733201790535,4.571592330741255
-5.678774375287835,4.509024659816177
-5.680331952067295,4.495459949169525
-5.637906837588284,4.440964883666725
-5.488086102609914,4.341796203151441
-5.245279577161043,4.243292451103798
-4.957432353190937,4.162548987116627
-4.70721807001673,4.063434963477537
-4.436423026822681,4.00926153367832
-4.157625106547198,4.008345784662714
-3.90935998063493,4.037376696609315
-3.632844527794816,4.126777903919749
-3.438108202086788,4.306449982622351
-3.2559267846123965,4.50755166794894
-3.1799860918121006,4.749330190715831
-3.216115341031836,4.970701409901454
-3.305902746370803,5.074606083581502
-3.4407690743632737,5.062575174850596
-3.4914176305163758,4.939368310538257
-3.393891073061342,4.785653117141264
-3.2241344535592438,4.616799024264317
-3.0584511925458244,4.368238228192687
-2.9404958861602593,4.13623503058988
-2.823840870608349,3.9026910794142307
-2.72612125004233,3.6516310166464865
-2.6237062615854856,3.3966627947327233
-2.473133405803897,3.1720055227684214
-2.326549332848142,2.933754186866016
-2.1213200704424118,2.7715858243582234
-1.8701249581030885,2.6526365002489767
-1.573755258355808,2.5800283633844163
-1.3122754663103713,2.4945203310357975
-1.0560299093384438,2.3585140982061494
-0.8245822063829187,2.1796913254457913
-0.6829493518820695,1.9544227442268203
-0.5329296615161749,1.7201099795036123
-0.4260442991770068,1.5242661057816846
-0.38191820058378045,1.3844571297158588
-0.3242672064189436,1.3717344546880503
-0.2973349455231378,1.3703174152737256
-0.29434320901672306,1.3546523770026027
-0.29124133980537836,1.3890900548299467
-0.3419065835834201,1.4255306855503642
-0.34290777352533386,1.4268542330820244
-0.3192813634961964,1.492735463934387
-0.1711249294497761,1.6307426600334072
0.06280171713887084,1.767673445080649
0.2962566882162716,1.8838990787080614
0.5661863230498514,1.9270875175126658
0.7943531439807745,2.0459706674379676
1.0400950352029916,2.1856140892774065
1.279314695323155,2.3443572288611882
1.4953494421237137,2.496191626993302
1.6614988867592073,2.523120963084188
1.677967164726606,2.5699354944480293
1.6092417551563596,2.6402415074567376


==> data/cluster/rb3/run5/robotinobase3_iteration3_pose_data.csv <==
pose_x,pose_y
-5.519250000655383,4.389578630585849
-5.53089132979254,4.370563553061785
-5.52367729470451,4.401203325132361
-5.523677294705362,4.401203325129097
-5.52367729470671,4.401203325124007
-5.523677294706713,4.401203325123912
-5.5236772947071096,4.401203325122395
-5.523677294707392,4.401203325121313
-5.523677294707568,4.401203325120638
-5.523677294707732,4.4012033251200355
-5.523677294707841,4.401203325119589
-5.523677294707916,4.401203325119304
-5.523677294707992,4.40120332511902
-5.523677294708017,4.401203325118915
-5.523677294708048,4.4012033251187965
-5.523677294708073,4.4012033251187015
-5.523677294708089,4.401203325118638
-5.517918740439889,4.401803155538844
-5.420556561702462,4.462451371979681
-5.222790024542157,4.542719746132961
-4.941366834088967,4.561667254039285
-4.668678823235318,4.52027731802617
-4.396913909192901,4.475059286448128
-4.104218143759723,4.5043772521655345
-3.823354090994573,4.549559485372844
-3.550100790168278,4.583011289939481
-3.2908056428403283,4.56423810784667
-3.0383757367892605,4.496012839235755
-2.7589072607109433,4.503472192254909
-2.4674358367718963,4.488070622818918
-2.1763120371481315,4.523799624758187
-1.876498147231342,4.481350927921599
-1.613657026817406,4.485466415942521
-1.3230492921018433,4.501921178882691
-1.0624259576228918,4.484282535637481
-0.7815771408035386,4.48303621844837
-0.5027056051044974,4.451934994865885
-0.2244191904506656,4.483393161521211
0.062394163083929755,4.486391992046515
0.3270613743129549,4.439084774170912
0.5909190015434378,4.4321554812060775
0.8590567417179509,4.424664403634256
1.1372489428644212,4.425818982663867
1.382364534641288,4.436425934636533
1.642431080507425,4.446609073390919
1.897625597449851,4.411837594876601
2.1653104477602594,4.3800939880789
2.448589264469161,4.345489167096295
2.7297906716817875,4.344097195751983
3.002806451995016,4.376410510538116
3.2792371692965103,4.420396587899738
3.5663761078944094,4.45865080772251
3.8360157140572646,4.500269011058839
4.09685385786153,4.517659836679829
4.357335353403265,4.529855676775686
4.61010069554113,4.571520737425568
4.8632121980918015,4.697283990825114
5.084064094680619,4.919639629483483
5.2593230663248995,5.152818714972469
5.409891402751284,5.361563797562894
5.506817152800542,5.495575943560547
5.588612892697746,5.545316273668941
5.638604411534548,5.493856661773137
5.650858060337239,5.399860818672892
5.565544038513079,5.380100189071555
5.470509343140179,5.3905371719377
5.355751411609767,5.461475362609904
5.321084056571818,5.518073652773859
5.331844270836072,5.469822152057255
5.351249183261954,5.407568902606965
5.3304274492320864,5.4118944726975995
5.330427449229928,5.411894472694252
5.33042744922887,5.411894472692536
5.3304274492279635,5.411894472691113
5.33042744922667,5.4118944726890925
5.330427449226691,5.4118944726891085
5.330427449226269,5.411894472688442
5.330427449225953,5.4118944726879565
5.330427449237273,5.411894472705772
5.330427449225622,5.411894472687431
5.376330889800075,5.397574465131029
5.472750278424739,5.367481768585149
5.568384517002679,5.3372159328195155
5.661772303961136,5.30761814293751
5.699209877697281,5.33617282926359
5.668611611581173,5.354659711964819
5.668611611585404,5.354659711964059
5.633250498119399,5.387028584440737
5.48883978936849,5.357676309541896
5.298990479638738,5.221170771957533
5.150929456440446,4.992979401826787
4.947281459283563,4.796619472632542
4.681047087571401,4.706443276921662
4.397276629089324,4.665297584976057
4.103657003538907,4.707417148154096
3.8185050114476193,4.845212518698361
3.593905386467661,5.039425236719779
3.372236921210949,5.180318942889734
3.1444705441813863,5.3018718156588545
2.8997733071689353,5.4435821748106905
2.665044672422729,5.5526791123522194
2.5021808981650757,5.604597393857148
2.349888197006988,5.563768074213476
2.3221793631405587,5.468902249664105
2.3953946096414462,5.431617072039395
2.470094311379282,5.479881794034172
2.503436651370758,5.53547025181574
2.496743488451345,5.53454497868856
2.5229937308563035,5.506832041837745
2.560547241435436,5.372281475940459
2.5191426623772037,5.132680733986291
2.409543111677852,4.910113867473986
2.1901013962998244,4.7332775472094735
1.9263245253543166,4.673285401014396
1.6356121342116547,4.636914782845295
1.3615064819625529,4.621777797485169
1.0898308698670207,4.634167045134572
0.7736776582012697,4.624036712157765
0.4880253414291835,4.6039419116609155
0.16562607511262906,4.5452861422732
-0.14324123607997263,4.571620968614281
-0.463567752587148,4.586976173661189
-0.7647794365197416,4.509468655277688
-1.0904539735504821,4.481295677827933
-1.3792975656904676,4.540834443336184
-1.651118421985444,4.607542838965174
-1.8931469960760678,4.730118829026079
-2.06775280981822,4.961512635893385
-2.2039063155085246,5.176802954284283
-2.2943574195073317,5.397870919014838
-2.3570871208810162,5.552937721454823
-2.4161697334728274,5.646727094578896
-2.4735186548386503,5.662794157023274
-2.5891102874377694,5.682729733997375


==> data/cluster/rb3/run5/robotinobase3_iteration4_pose_data.csv <==
pose_x,pose_y
1.5856530231608206,2.3745629983526446
1.610860791242171,2.365622001812643
1.5963454506625783,2.3749283917897452
1.5963454506728398,2.374928391789134
1.5963454506781996,2.374928391788873
1.596345450685241,2.374928391788396
1.5963454506879144,2.3749283917882664
1.596345450690916,2.374928391788079
1.5963454506931982,2.374928391787936
1.5963454506950527,2.3749283917878095
1.5963454506958494,2.374928391787771
1.5963454506967731,2.374928391787713
1.5963454506973194,2.3749283917876793
1.5963454506978052,2.374928391787644
1.5963454506981143,2.3749283917876296
1.5963454506983514,2.374928391787615
1.5963454506985202,2.3749283917876043
1.596345450698676,2.374928391787593
1.5963454506987573,2.3749283917875887
1.5963454506988124,2.374928391787586
1.5963454506988586,2.374928391787583
1.596345450698895,2.3749283917875808
1.5963454506989216,2.374928391787579
1.5963454506989403,2.374928391787578
1.5963454506989563,2.374928391787577
1.5963454506989647,2.3749283917875763
1.5571395764968976,2.347291272253993
1.4009234889235875,2.2694123761282197
1.1608674697736912,2.275147833187098
0.875438469929577,2.3280148065512054
0.6024065358540978,2.373820789275135
0.32083334664615704,2.307182029789126
0.0567928378349869,2.2369581058966537
-0.21920514698778248,2.2236685547374107
-0.4487882425252554,2.313709706924985
-0.6762424551822188,2.4191269552257877
-0.9255257508703463,2.4506607182911364
-1.1850041445995974,2.475062133366208
-1.4405255689003398,2.4947159488543456
-1.722278083169155,2.5263630577658187
-1.9832884018523056,2.6114303688512623
-2.2496142996344224,2.6862314919698003
-2.504804295862976,2.7439320524632427
-2.760517169690943,2.825908864776358
-3.023828720425368,2.8907853286774596
-3.2726798278101326,2.936643555026769
-3.528298894414353,2.9883376964027653
-3.7864504302468265,3.0138717540261832
-4.050852389337692,3.004430525189121
-4.298346994841948,3.0031350976789057
-4.564557731572366,2.9093902176680873
-4.839578830437204,2.7494319427933447
-5.108541898676339,2.661997437677459
-5.4062372033874535,2.566705805243239
-5.629691299374916,2.5589940320599878
-5.762729560932,2.5735207908191473
-5.77489092785364,2.5880523140091163
-5.769011565152084,2.5881191598213853
-5.764602822588299,2.587753772313322
-5.764457611420967,2.5876842247595873
-5.764457611427572,2.587684224759963
-5.764457611433167,2.58768422476028
-5.764457611436365,2.587684224760462
-5.764457611438823,2.5876842247606024
-5.76445761144041,2.587684224760692
-5.764457611442102,2.5876842247607956
-5.747459899066415,2.5627261774995755
-5.691637106706356,2.481212989881995
-5.634928308920543,2.398608315140873
-5.578154245770662,2.3154554736332207
-5.529830537198974,2.2854200113218335
-5.464757845819135,2.377243836926275
-5.4119697377836795,2.501451069017012
-5.419295264437153,2.583636121333903
-5.424062714344818,2.5924458307577423
-5.390974917104785,2.6332413601596434
-5.255903630256226,2.7364917021838426
-5.02253629916595,2.8088931260601653
-4.733139134775646,2.8595484361304613
-4.521938275714666,2.978354791523426
-4.31298970014279,3.160159733606073
-4.067761822557552,3.2924262164152043
-3.769592800914146,3.3477528518643
-3.5028413443348283,3.474444923251651
-3.277064210015829,3.59217743187621
-3.0299664452129647,3.6764827532743265
-2.7638206382436734,3.7750948391157677
-2.6242348832758005,3.9392670994441104
-2.560696152427929,4.08029992725542
-2.50408196561829,4.121258677737847
-2.3938987930169917,4.054080842900828
-2.170955229335404,3.949729466792139
-1.9134516217284985,3.9248549539741275
-1.6583944571697513,4.003228209801234
-1.4037420574605304,4.095523234213462
-1.1212546479264418,4.132099646329576
-0.8275006311383697,4.178289853028446
-0.5519860046099447,4.233353048357097
-0.2858376014899586,4.295400641007954
-0.016005122371668623,4.354546458257958
0.28873242234511487,4.378926988376457
0.6137658533667532,4.403780453577311
0.9054898572370633,4.369521948599772
1.1909581733764654,4.297681934887987
1.433110129942965,4.333274596065129
1.6769812081097921,4.441377620623074
1.9264536983066844,4.522408999143807
2.1730858887976616,4.6544657526928255
2.3820508126648057,4.848266462414054
2.513711326529541,5.089098652650237
2.564862277082981,5.327324931861061
2.5645930253983504,5.515051866896035
2.5674468571420563,5.615192032956677
2.484954545057768,5.616312406892278
2.3844342157879863,5.543883369224432
2.374427337564706,5.479453789407448
2.437383283231183,5.42280117361597
2.539121845039473,5.44936891150053
2.609900393888245,5.515250850402932
2.6249916254101993,5.607552613525103
2.5395094965007146,5.641226287878693
2.4742615353885196,5.6081397732041225
2.442168620216162,5.4870059813903325
2.484366689071398,5.417704241098175
2.547274062342594,5.417038241040698
2.5472092702225355,5.417067326279786
2.5178466434908353,5.367209737602947
2.4355061216749867,5.189589088830764
2.3362131001784467,4.949202610945515
2.1993120966439985,4.735449166753741
2.0281039725099106,4.574665257334135
1.8314202436500064,4.39173253008517
1.6253072904984731,4.239664567955395
1.4095162172370825,4.101706242170699
1.1673123806300532,3.992715017717485
0.9370943001054899,3.8628161336452775
0.7154292319838493,3.715240210710941
0.4939415923491213,3.5500307643378997
0.28856369908391555,3.3517176924061767
0.08657328503697848,3.207774609398652
-0.11079197586913159,3.0408739382583088
-0.30765252256858666,2.9299817369591814
-0.5479177754811628,2.809827638012563
-0.8144390196709983,2.7259109819350478
-1.1057951900817593,2.628848504719936
-1.3865720483421282,2.5912268891481407
-1.643429083312468,2.4352427152891583
-1.8951965937990396,2.2473860573932303
-2.08533222298688,2.009033207308688
-2.1866011924986193,1.7337083158447992
-2.169955565506963,1.4488129418680682
-2.15153492162187,1.1760432208955711
-2.082131980964798,0.9118535206700216
-2.0609646822934877,0.6798308702794555
-2.1194306352396683,0.5255032189718922
-2.131180128048288,0.46798215813549904
-2.1219194123579417,0.46698214544969163
-2.1221649069369315,0.4676980557382513
-2.112952227723806,0.47194100857453325
-2.147879188439397,0.4648565911324627
-2.1961902582511277,0.4813234607321766
-2.3266596342195407,0.5013495129549326
-2.455581358598736,0.5102549672099577
-2.4962188952915163,0.6008327737594112
-2.4263773234432238,0.6983279822506758
-2.330804571970103,0.6875889273517077


==> data/cluster/rb3/run5/robotinobase3_iteration5_pose_data.csv <==
pose_x,pose_y
0.47383148354043136,0.6042496356439706
0.5304089568160917,0.5662979985362746
0.5611430034969853,0.5848779141366145
0.5611430035085139,0.5848779141270732
0.5611430035176364,0.5848779141195242
0.5611430035243163,0.584877914113993
0.5611430035291347,0.5848779141100069
0.561143003532929,0.5848779141068641
0.5611430035352081,0.5848779141049785
0.5611430035372367,0.5848779141032998
0.5611430035384695,0.5848779141022811
0.5611430035394678,0.5848779141014537
0.5611430035401872,0.5848779141008582
0.561140679260367,0.5848798351784672
0.5611430035411837,0.5848779141000295
0.5611430035414404,0.5848779140998177
0.5611430035415834,0.5848779140997018
0.5611430035417317,0.5848779140995792
0.5611430035418445,0.584877914099486
0.5611430035419236,0.5848779140994207
0.5611430035419787,0.5848779140993754
0.561143003542024,0.5848779140993381
0.561143003542055,0.5848779140993123
0.5611430035420915,0.5848779140992817
0.5339336981984841,0.6191635581101167
0.42731284395599234,0.7410188027941609
0.36618577945976893,0.9686018711067743
0.34798488700162267,1.256963439707564
0.4079494602297289,1.529331528157225
0.45871331414885663,1.7981899473573666
0.4552185182896942,2.0630888411378248
0.45275952459308977,2.334565043443166
0.47693224160583814,2.6102853659354164
0.4880494435333409,2.882848939610721
0.4530802767984832,3.1733703472989734
0.4466489713382833,3.44378512320463
0.49425843110382894,3.7301104377177747
0.5092670649947135,4.019193841658957
0.545382214610473,4.333669248099755
0.5141206902914339,4.628112829880318
0.4754285254581907,4.921278205961871
0.47559372420150803,5.191108130460838
0.4962783892825686,5.397116949311017
0.5379248522330373,5.5383461476891185
0.5777924342300755,5.647034131580829
0.5829846579799529,5.672978485051555
0.5990737720477073,5.703525817656701
0.5349341379691239,5.651541048240103
0.3792179431148397,5.499338757259754
0.15372811512889228,5.390393394034497
-0.11668323086166277,5.360444297198279
-0.2825255691312676,5.365852056000567
-0.281355205464485,5.367604779347803
-0.2870254886112926,5.360051168557013
-0.303247946400091,5.373214069649486
-0.3089805594078685,5.377528889459227
-0.308980559412686,5.377528889459162
-0.30898055941619385,5.3775288894591124
-0.3089805594187811,5.377528889459076
-0.30898055942071156,5.3775288894590485
-0.30935879975826497,5.3772018289063315
-0.37810458393534496,5.327039655109707
-0.5272272522187311,5.197766205474591
-0.7262734353415321,5.004940738004467
-0.9450023575304192,4.7664315962967825
-1.185712196225996,4.644150508278091
-1.4530902409733626,4.599020555683161
-1.7178420495411082,4.603412998913318
-1.986510881805729,4.629604079227587
-2.2562890561568434,4.675282509663813
-2.502791520350012,4.8146107980906585
-2.763921032190694,4.956788573648938
-2.954637598037296,5.146831622962512
-3.167122685230345,5.261708892078581
-3.3957391868294446,5.339488908764809
-3.603599391680926,5.418015080535143
-3.6880072376591686,5.487449255365732
-3.638563434109121,5.5616603309110015
-3.5704096285012636,5.507624044811843
-3.4925490040834717,5.500976105041111
-3.4544731450165216,5.504854576364748
-3.5541428987455728,5.560600094029838
-3.656181874889502,5.581715945264921
-3.6683468876926693,5.574585751236596
-3.6755898196598835,5.589788506938627
-3.640558868098309,5.5650925625782115
-3.5034474590436395,5.4767693355171865
-3.274678578396864,5.396475976281603
-3.0052420511216646,5.390096331221193
-2.757936634339549,5.430835290065279
-2.5310988235262575,5.4874364974263905
-2.3590991746707446,5.515034180011513
-2.275634856195143,5.51558377846507
-2.3192146895918886,5.563458121502004
-2.393681633577348,5.628759819092677
-2.449063634218583,5.628723170704027
-2.5372235757792048,5.605147799040891
-2.575084680201641,5.576171914393932
-2.5047765605229753,5.52526133940482


==> data/cluster/rb3/run5/robotinobase3_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.4,5.53,3.5,5.5,None,C-RS2-I,1711742189.168738287000000011,1711742203.148878277000000009,
3.69,5.59,-0.5,5.5,C-RS2-I,M-CS1-I,1711742239.419771438000000026,1711742254.609973632000000038,
-0.35,5.45,5.5,2.5,M-CS1-I,C-BS-I,1711742255.433602715000000027,1711742272.924312212000000058,
5.38,2.5,-2.5,1.5,C-BS-I,M-CS2-O,1711742273.779236378000000049,1711742295.519410551000000032,
-2.49,1.43,5.5,5.5,M-CS2-O,C-RS2-O,1711742299.221563807000000014,1711742320.851730159000000053,
5.41,5.41,-5.5,4.5,C-RS2-O,M-BS-O,1711742351.237479534000000015,1711742374.297674775000000019,
-5.68,4.5,-0.5,1.5,M-BS-O,M-CS2-I,1711742375.150321033000000009,1711742394.720529594000000045,
-0.34,1.43,1.5,2.5,M-CS2-I,C-RS1-O,1711742395.577491368000000036,1711742401.987748088000000062,
1.48,2.7,-5.5,4.5,C-RS1-O,M-BS-O,1711742410.536418389000000033,1711742428.646578382000000040,
-5.52,4.4,5.5,5.5,M-BS-O,C-RS2-O,1711742436.855521242000000053,1711742470.885750069000000055,
5.67,5.35,2.5,5.5,C-RS2-O,C-CS1-O,1711742471.725868756000000045,1711742481.306101383000000019,
2.5,5.53,-2.5,5.5,C-CS1-O,M-CS1-O,1711742482.134082666000000008,1711742495.414283782000000026,
-2.67,5.66,1.5,2.5,M-CS1-O,C-RS1-O,1711742498.569806494000000035,1711742511.940005506000000059,
1.6,2.37,-5.5,2.5,C-RS1-O,M-BS-I,1711742524.645595289000000040,1711742548.385759295000000024,
-5.42,2.59,2.5,5.5,M-BS-I,C-CS1-O,1711742549.195780658000000012,1711742573.795925720000000050,
2.55,5.42,-2.5,0.5,C-CS1-O,M-DS-O,1711742574.662853490000000041,1711742595.023027515000000001,
-2.28,0.51,0.5,0.5,M-DS-O,C-DS-I,1711742603.755206060000000047,1711742614.015414248000000001,
0.56,0.58,0.5,5.5,C-DS-I,C-CS1-I,1711742625.689900490000000043,1711742636.290074441000000018,
0.6,5.7,-3.5,5.5,C-CS1-I,M-RS2-I,1711742637.124113725000000008,1711742655.424309230000000026,
-3.68,5.59,-2.5,5.5,M-RS2-I,M-CS1-O,1711742656.302388911000000019,1711742663.802583677000000050,


==> data/my.csv <==
1,59.08,49.99,42.75,78.53,46.15,29.15,57.03,53.97,48.51
2,83.82,61.11,52.73,93.43,52.65,30.04,230.23,91.35,50.75
3,82.53,54.56,38.74,107.68,68.91,56.92,79.59,60.66,54.01
4,55.54,47.00,40.96,78.41,52.03,41.76,81.27,67.91,57.96
5,74.30,65.17,52.36,65.71,49.67,38.52,66.12,42.28,31.27



==> data/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5530101031245256,1.580277098381913
0.5063955571104164,1.6023253695443023
0.5108332095553749,1.5843982035658308
0.5109693798017219,1.5843935987747368
0.5112545140747276,1.5845254870071974
0.48044816159348014,1.6246624393324738
0.3523622851930104,1.7355350077308307
0.14350327769520738,1.8601175047186165
-0.09616055093302642,1.9668824874712372
-0.3262453150886234,2.1022200972933907
-0.5184545564312326,2.2258963159779386
-0.7184660246447001,2.3327454354864643
-0.9552543302965776,2.4588689357726006
-1.2008802654861188,2.6176617386190393
-1.4546385588153943,2.7053732480956474
-1.6948515269036184,2.713019271198097
-1.9563758402817277,2.7070382626274943
-2.1961991317795158,2.7919199964058934
-2.465044373484494,2.9158034750720034
-2.6649856850418026,3.0930347086642485
-2.869127263500164,3.250502159764842
-3.110358821143258,3.349121158479163
-3.3761077772485146,3.4170693389026505
-3.6529872969429142,3.547650029125732
-3.857639974793723,3.7115055047750287
-4.1044947171499615,3.8513804778861873
-4.359375587384802,3.92038297847139
-4.605554220316031,4.0232453599282545
-4.849640531528214,4.16068716086229
-5.064665748477733,4.297543261885749
-5.307761865707943,4.364521952480393
-5.472539041934659,4.450551010202209
-5.493331682088308,4.584508672466499
-5.472107946696685,4.669265899106233
-5.484654580668879,4.616618634521416
-5.53775032658888,4.503557930747327
-5.55311739289746,4.471219808440606
-5.52995273001762,4.484378701989094
-5.396552712982658,4.57230905503443
-5.1656857436440395,4.612539713424596
-4.887752404753751,4.702595555774486
-4.61249004732819,4.754957111341336
-4.3725344427837305,4.732267649200979
-4.107117836237046,4.690631113680808
-3.8340766651533063,4.738829783732244
-3.6052000255006393,4.910079784106007
-3.4104314435666407,5.088897525422193
-3.1786567725224013,5.248650345938192
-2.9122542778117957,5.3433393462334475
-2.679620086147487,5.448787377549576
-2.4934709595014404,5.4880127056613635
-2.3928437263114257,5.536416197828824
-2.380135759873042,5.579245378894515
-2.3950488807652848,5.589099614015316
-2.3922663825061856,5.580872803895008
-2.4403627214542025,5.630218606561266
-2.518505450182978,5.636708388853036
-2.497182552750552,5.535330166956163
-2.4173773339039712,5.31801779654997
-2.320907264354644,5.063038547411306
-2.1273043129865012,4.8684089113514855
-1.922784173871521,4.735122176701358
-1.6949201087723507,4.602338611592107
-1.4437435010726827,4.505283811498836
-1.1674239602618655,4.505988933069144
-0.8994225818137171,4.517776272880272
-0.6003814693931173,4.456004404848628
-0.29783659372408816,4.394873319598466
-0.014996258634317527,4.389449150772969
0.2494617689679699,4.471352747442553
0.5235134693774415,4.540878836613861
0.8061114214156124,4.523459520728106
1.064146245486189,4.552974380030967
1.3455054939409956,4.553741946018601
1.640155662206456,4.58588941421458
1.9079308568387499,4.5614677928223335
2.1703058948253298,4.552563866628838
2.472430279793205,4.5694429162992725
2.760884903201889,4.5672543470854094
3.038505810468136,4.546713218242338
3.310806014785058,4.574370875315468
3.563023715880777,4.543461599376762
3.829840789993441,4.554951425449778
4.102598887799618,4.573900837683357
4.354622324352009,4.579027353465623
4.618219831154378,4.582349206618418
4.900893518092689,4.552499047838709
5.157448332017956,4.569418322865084
5.356968972728734,4.591417391019951
5.495908591749118,4.554582140591507
5.618522478494359,4.4752960222396725


==> data/sim_cluster/rb1/run1/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5458244295770909,1.5042372547360345
0.5692166035356845,1.4776697374058598
0.5693967695639506,1.4611414472369118
0.5693967368396962,1.4611414757729564
0.5693967245381995,1.4611414845390347
0.569396719985364,1.4611414877112934
0.5693967186484601,1.46114148863996
0.5693986065048575,1.4611434320688452
0.5693967178166766,1.4611414892165975
0.5693967177598624,1.4611414892556933
0.5693967177381767,1.4611414892704457
0.5693967177321078,1.461141489274473
0.5693967177294859,1.4611414892761267
0.5693969994784265,1.4611417791568833
0.5693967177284014,1.4611414892766965
0.5693967177282531,1.4611414892767303
0.5693967177281998,1.4611414892767254
0.5693967177281714,1.4611414892767127
0.5693967177281545,1.4611414892767014
0.5693967177281429,1.4611414892766923
0.5693967177281367,1.461141489276685
0.5693967401733646,1.4611415123696294
0.4506752851504956,1.507473410614438
0.16669187496148652,1.660305581291972
-0.1134844332835172,1.9837048340879575
-0.3668243341000217,2.140089441343346
-0.5479545144408355,2.4076762194421426
-0.8548781994364125,2.604827994407454
-1.1153774815417234,2.7090923257269197
-1.3989498262705178,2.7677147830497284
-1.5570539825812517,2.8396118083056034
-1.8280616231037978,2.9654907520130775
-1.991116392127914,3.0094867778530263
-2.242326955847437,3.228985718727365
-2.4092218622661044,3.4090057148882775
-2.622539802116094,3.6691731326754713
-2.8655537726764004,3.743209254430645
-3.0275207395681667,3.8230299040077913
-3.2599507272236057,4.036720393584624
-3.5459830174619977,4.23278853164516
-3.76848585082067,4.3851956164302575
-4.027281009323912,4.466342678254485
-4.2532384441695,4.579346493855475
-4.506007007554705,4.678722353189182
-4.752467128141523,4.712450716036961
-4.988696456578381,4.736219559485428
-5.210732747286413,4.727236831701196
-5.42326487893997,4.69645595788253
-5.468352053752637,4.593493235824599
-5.475991702260275,4.537294717763083
-5.450199495813422,4.516255737093096
-5.4786164031675195,4.5088665624644495
-5.477050133144327,4.513201584955652
-5.475180950997066,4.49500992907386
-5.469417139603868,4.512381906801633
-5.3315222934744355,4.622562644842335
-5.017063531110356,4.687479921006116
-4.768855309528405,4.70462272930243
-4.556034697080743,4.714111567433799
-4.344390710845508,4.7362274846614545
-4.1858662634629855,4.748273853480008
-3.9970829213880474,4.956935436312864
-3.7026917431532027,5.0466699759507705
-3.5698955586491925,5.168643756499337
-3.4958610049662218,5.37346132482409
-3.1547430326029984,5.508432617839174
-2.8300780184281127,5.560534219868249
-2.600093096583178,5.58793660874831
-2.5143523861097785,5.496025844685406
-2.5148118614223183,5.472736899955469
-2.499706762804797,5.486513612308133
-2.5156653370284685,5.4870334267432
-2.5283930703843938,5.479668135987149
-2.5355376595647474,5.4598430413284555
-2.5447561800421106,5.309859577120215
-2.5185134432583443,5.10123652514469
-2.4580806081879416,4.88613274946073
-2.357283338441878,4.821772959230085
-2.1199805163158754,4.8320567905075755
-1.9995384864407004,4.7430392671726045
-1.9488165467695513,4.679388421399867
-1.8549910899347806,4.699677787793525
-1.6703948557069213,4.748438130438465
-1.5017546676840032,4.742337049926086
-1.2695053521125033,4.7816518845274425
-1.0839583165343685,4.787439652330886
-0.9222110801076484,4.83220572488849
-0.6925040390950334,4.80608237636939
-0.5567132774494912,4.827231271258917
-0.30114596509414326,4.89598523724023
-0.09232581775256943,4.906859968053563
0.17028007964233005,4.948074632125168
0.38194939690433927,4.945156557378186
0.6409922292935475,4.961449069085024
0.7839509224356265,4.902713442468984
0.8681485167036405,4.72937285606878
0.9548470344321283,4.7217923620142415
1.0883893297038991,4.732493996279435
1.2177042561218254,4.724466945760279
1.4821460759835543,4.757911831637303
1.6225662732522488,4.7106995517162495
1.7353333868157432,4.682359174869375
1.9941986238143756,4.723190284509849
2.1429197559672666,4.681042286684808
2.1683778835107317,4.632421452343752
2.2503025962575887,4.660637178047216
2.494988405101606,4.74140335256537
2.7743817153489765,4.800136906792765
2.9835724660026104,4.848179366972982
3.1704860416851375,4.8623771190842335
3.2963167921500025,4.833814490347426
3.5069526135513986,4.872693978822306
3.7443919279961335,4.8372473713801405
3.8707736198525495,4.758536908946398
4.066912903307753,4.756315750367637
4.322597776209024,4.738732608671256
4.504881745772101,4.763343419867998
4.707112250180559,4.750377597695449
4.822576990185773,4.7210673125394305
4.975219376487478,4.7285625224853165
5.175384018599772,4.729964561187124
5.314443854553212,4.684358368548612
5.379901262550579,4.666223929299758
5.41516354487305,4.6365281593715775
5.421454515118469,4.608038858395862
5.432307339952534,4.580573576085752
5.473512297119346,4.5395197451249585
5.470416982480743,4.551578069895891


==> data/sim_cluster/rb1/run1/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.492693829332848,5.4902476601635115
2.4462270168217115,5.501520035700232
2.4109126634599995,5.5182969300263185
2.410912689446977,5.5182968606772995
2.4109126908428373,5.518296835844457
2.4109206091900215,5.518292909515524
2.4109126910525895,5.518296826300051
2.410917005528697,5.51829468991603
2.410915875840089,5.518295248739856
2.41091269107872,5.51829682486444
2.410912691079,5.518296824832122
2.4109126910789533,5.51829682482031
2.4109126910788357,5.51829682481659
2.410913321867086,5.518296512618673
2.4109126910786243,5.518296824814879
2.410913034783847,5.518296654704425
2.4109129447884454,5.518296699245862
2.4109126910784426,5.5182968248147155
2.410912691078414,5.518296824814724
2.4109126910783916,5.518296824814734
2.410912691078377,5.51829682481474
2.4109126910783645,5.518296824814746
2.4109127281716667,5.518296806456131
2.4109126910783494,5.518296824814752
2.4109126910783445,5.518296824814755
2.410912691078342,5.518296824814756
2.410912702091215,5.518296819364146
2.4109126910783374,5.518296824814758
2.410912691078336,5.518296824814759
2.410912691078335,5.51829682481476
2.410912694033326,5.518296823352243
2.410912691078334,5.51829682481476
2.4109126926245805,5.518296824049474
2.4109126910783325,5.518296824814761
2.410912691078333,5.518296824814761
2.410912691078333,5.518296824814761
2.410912691510363,5.518296824600935
2.41091269139724,5.518296824656923
2.4109126910783325,5.518296824814761
2.4109126912520993,5.518296824728758
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126911058807,5.518296824801126
2.4109126910783325,5.518296824814761
2.410912691092175,5.518296824807909
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910803558,5.518296824813759
2.410912691079827,5.518296824814021
2.410912691079435,5.5182968248142155
2.4109126910783334,5.518296824814761
2.410912691078934,5.518296824814464
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910784204,5.518296824814717
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783334,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783334,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.4109126910783325,5.518296824814761
2.5049810738216007,5.458529926624511
2.709159233605051,5.220400917816606
2.721428019515672,4.955317521054308
2.756726086095847,4.764150935902261
2.8835019935388657,4.482660578972684
2.9091282530243654,4.239280146468714
2.968000026742379,4.057559380503193
3.0326053854585053,3.7623679131377035
3.0800896810778924,3.56719699402952
3.156118718645194,3.321906766468713
3.1693571528236837,3.147523649216164
3.228632028439139,2.9068587894285223
3.262073192688477,2.71033734621099
3.2788115716326742,2.5191576485902187
3.2972393118926426,2.3630757998809666
3.3423686793234544,2.160807544458945
3.311189097087963,1.994111072422497
3.114961534323382,1.9613979255088756
2.9838661986476764,1.8856705578805644
2.891978628220686,1.6123376645583372
2.5767518896752786,1.3934993086830412
2.3948532102407087,1.1548236608250566
2.3928151884997186,0.9038550883888893
2.3997531036304456,0.6706362269141153
2.4233978697163496,0.5276281111072545
2.4206998448262516,0.5195332325090156
2.402019454632118,0.5189721135254235
2.398459932757736,0.49600336551642393
2.380899103567067,0.5142548904605813
2.420117707484253,0.5980103281181551
2.4581864784797722,0.6882691578992437
2.5111579802221997,0.8387645080937766
2.544430175016242,1.0407707076403225
2.622519998706172,1.2341808330030837
2.6538920957105603,1.3280388781555192
2.665620053111417,1.3640285195273272
2.668448111055924,1.3901053925598843
2.679371589633928,1.4951911077998417
2.6869096784817263,1.646413786083302
2.669658659162584,1.8350927930928966
2.6198098192733386,1.9865296495501052
2.5358259456873666,2.166561062342659
2.4680019573585907,2.241875676819945
2.2758050950209863,2.212980610457011
2.1322143565970224,2.2593435279247363
2.1120559638846403,2.3663825544929784
2.028443076215889,2.3279517812871573
1.8081121326623606,2.3042319745495026
1.6933400416519238,2.321908382423042
1.604577118866847,2.312318932746013
1.511563923627366,2.3165163898043972
1.4605495491775446,2.2628979554658084
1.1117957449830929,2.1635203705148447
0.940898356772851,2.183209454143278
0.6392597080770024,1.9549879919770952
0.4096559520932779,1.7774303577489596
0.30373284070512785,1.663940513922848
0.03571183348629425,1.333277684256535
-0.16763208837868682,1.14837842651795
-0.34313238144057046,0.9559013679550024
-0.5075397132702966,0.7562421039015305
-0.5506038687387678,0.601956858773547
-0.5139821660727399,0.5551021754270332
-0.5055906728110466,0.5741706017346624
-0.48022588907553043,0.5690831647174976
-0.4701757304164449,0.5526092920468089
-0.45749682648998036,0.5445795024921372
-0.4542220502454706,0.5354691732764704
-0.4577746542664096,0.5122624666975812
-0.45777471601866804,0.5122626134033317
-0.26852685143130195,0.7375460868148368
-0.07495276180038779,1.1225314279673047
0.10677629686234091,1.5047247325192252
0.2953630463897303,1.7494734648888848
0.5376588995514666,2.1476034731486737
0.7686608187024238,2.389911694866997
1.0633121817856201,2.6060994817363308
1.353979395465558,2.721863851065927
1.5809896041709024,2.7967212445110583
1.7758813782892555,2.880486575961639
1.9318445636172559,2.993708828773427
2.0322083524715744,3.1926837047533088
2.1378328022364084,3.3600108943291183
2.2851801445636513,3.5371434123244136
2.390224139364479,3.662246208308474
2.502222234696908,3.772766540139386
2.6745846052900237,3.832934479114833
2.8840238521521946,4.092030362254236
3.0198864162240326,4.389714464762031
3.2139903641388954,4.346710300312068
3.362222264227021,4.3558803250547244
3.4544094886081655,4.402002759143494
3.4620195038955863,4.477411271350628
3.421524073671126,4.5604410685353525
3.362214502957311,4.703258294679884
3.316427663272871,4.884288057299706
3.267838482518858,5.037340961108526
3.260433904787748,5.194117001401214
3.3274984721125973,5.356212396359029
3.3809985431982685,5.4155734345040525
3.4706883564938984,5.400265067463206
3.497161501225283,5.440316458991891
3.5099579598164468,5.451146759998464
3.5374375649952983,5.444244746206065


==> data/sim_cluster/rb1/run1/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.5640527251268574,5.442742613739655
3.4896616431914858,5.48218335876812
3.409186874025191,5.5066320341012736
3.2537367378677575,5.558566159810703
3.1594239038357843,5.4910127337813925
2.936951538366668,5.414711838686311
2.746696984226153,5.467092779449325
2.624802250488624,5.427256868432819
2.540097474120118,5.471650764549047
2.4853993648569332,5.475584075869701
2.485368096033833,5.4828628086013484
2.472961887627521,5.479214500951857
2.4655807845465945,5.485388175623374
2.4744266101424177,5.481803956209423
2.4240650844526197,5.364690565951486
2.421190087449567,5.244081458868949
2.448700575227581,5.081935292178844
2.1214245345790568,4.995712837649821
1.9713159213302545,4.9036153223637085
1.6136166385933959,4.79733997696762
1.4056571522886836,4.789701749248279
1.130080454706274,4.913543033726438
0.7985913127952182,5.207396406583173
0.6511296016488215,5.380258614358255
0.5626188448232403,5.451155138471442
0.5460099626146828,5.4804032645485545
0.5413431686243033,5.487931356242609
0.5413364642981433,5.496577525700364
0.5354120005135892,5.47698129535879
0.5238284843646852,5.468923661460183
0.5272083635517797,5.46129588247567
0.5436497477327151,5.448541913118803
0.5220660342861505,5.471022752875469
0.49146466428551516,5.436065608344222
0.4345292221828494,5.326804483765549
0.5411902386270739,5.191462861644055
0.7698197102523752,5.05184021621005
0.9866117272110015,4.892018298738412
1.0976733934126477,4.802324877165418
1.0346772748032533,4.738054170589178
0.8780412655821186,4.741345279704876
0.7524318841644417,4.447823455438343
0.9394361864271348,4.382126363406614
1.1569216424983964,4.503583291541721
1.138884737331547,4.478571760201916
1.0948348112620394,4.477129821348932
1.1410228737239594,4.483713741356154
1.244208794251577,4.5549903684919295
1.6016211776903901,4.597065733802742
1.763257829127638,4.646941551404832
1.9662816453747958,4.664136553528645
2.001935332995813,4.481099750427099
2.1392768368559354,4.199469526851784
2.3565008536876166,3.916127075738065
2.556481149427195,3.62673178502491
2.6972491971412937,3.416099778871388
2.750156012681277,3.101176006871393
2.811690546014531,2.913108496569267
2.827704819331536,2.7885161252628556
2.944034345764838,2.6350252758531116
2.9577473072532654,2.4967162073166405
2.9815176746816308,2.4464857103781963
3.0636084809374644,2.2709624801536514
3.030712588961767,2.1303459006232757
2.9433266761112664,2.0621704229600315
2.966959791725977,1.8080106976503603
2.86112480183195,1.6989786169799932
2.6505415244202903,1.5210256736831738
2.673512412831943,1.142706991346258
2.552228426978817,0.7883679164268831
2.5963439185782775,0.6025977136346046
2.5219354607385784,0.5033168514529768
2.498964615604286,0.5064807224646521
2.492058037716983,0.5295014859716666
2.4980406847773082,0.5404637723882588


==> data/sim_cluster/rb1/run1/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.443445971351891,2.5711219709632003
-1.4361075083725998,2.55219457418099
-1.4422509964232786,2.567203193953083
-1.442250968730944,2.5672032008033647
-1.4422509605564242,2.567203200728911
-1.442250957912206,2.5672032006395678
-1.442250956619901,2.5672032005927354
-1.4422520806881476,2.5671999217622896
-1.4422509561534564,2.5672032005764773
-1.4422509561193424,2.567203200575528
-1.4422509561030852,2.567203200575241
-1.4422509560981798,2.5672032005752774
-1.4422509560966503,2.567203200575363
-1.4422509560960766,2.567203200575442
-1.4422509560957621,2.567203200575542
-1.4422509560956787,2.5672032005756016
-1.4422510249474971,2.5672029998016894
-1.442250956095628,2.567203200575671
-1.4422509560956174,2.567203200575697
-1.4422509811232453,2.5672031275944165
-1.4422509753332076,2.5672031444783303
-1.4422509560956023,2.567203200575735
-1.4422509560955996,2.5672032005757415
-1.4422509560955978,2.5672032005757472
-1.442250956095597,2.5672032005757504
-1.442250956095596,2.567203200575752
-1.4422509560955952,2.567203200575755
-1.4422509580893905,2.567203194761793
-1.4422509560955943,2.567203200575757
-1.4422509560955943,2.5672032005757575
-1.4422509560955943,2.5672032005757583
-1.4422509560955934,2.567203200575759
-1.4296048268409658,2.556190741703573
-1.1435707711866323,2.5463716329589654
-0.9398017767758367,2.389708361324904
-0.5726908567651083,1.999989377614942
-0.48406495846998965,1.702035713209835
-0.4427465047818373,1.436981181222733
-0.35601007234068405,1.1515696283567314
-0.3335714053330987,0.9508554739634323
-0.32326538099037894,0.7941064246447256
-0.3148516498051075,0.5943292427593289
-0.4191078765561196,0.5064703561855141
-0.4530937688800236,0.5175554758472716
-0.4650756521036419,0.49751407842649076
-0.46194098235149106,0.4909402039451526
-0.46424877836607426,0.5108449270163959
-0.4986414788838083,0.507205380412496
-0.4776996902808044,0.4936454747145522
-0.47453698139333333,0.4982173310196945
-0.43390444718417065,0.5201536330898777
-0.31650827759327793,0.5317834137419208
-0.2085519590146916,0.5366553289534745
-0.12608488621613123,0.5564901872423005
0.003949727048826013,0.5762621477901502
0.0024600878116665115,0.6246578158759589
-0.11902796161731377,0.6867871463227424
-0.32327400035930065,0.8973604846777248
-0.5118682564130763,1.0889006506523171
-0.6866741153348377,1.3479129385399558
-0.8241390997426388,1.5573664053185796
-0.9520952229977295,1.7325229836878318
-1.130455374509113,1.9437550292309789
-1.384777384884444,2.1018221568514157
-1.5988150014158276,2.0977601193096547
-1.5804830969460086,2.123042743176052
-1.5306654473058856,2.1511766878994183
-1.5097539042988863,2.1912012709401574
-1.5906040771767547,2.2297986104119767
-1.7663580190113457,2.1706005989987927
-1.9646994429709137,2.2096754079988323
-2.114919873477681,2.174940279206987
-2.114302806138107,2.0466483608266968
-2.2720217303475323,1.9480074912251442
-2.432824263811411,1.877293079738513
-2.4390278959063894,1.8343049808916918
-2.414336326587078,1.6345162717326318
-2.4651083996105854,1.5432071533122134
-2.478951067607916,1.5326330471944392
-2.4724996834178894,1.558930812631473
-2.472499041560944,1.5589303284822766
-2.4800875516304357,1.6288575381504429
-2.5003824221921276,1.8793057878888568
-2.327045054577612,2.142506935022671
-2.108034483568164,2.297510274288828
-1.8534104979865642,2.3589557265116037
-1.5423003809541207,2.4685178652223567
-1.2980206215432437,2.527114510382116
-0.9363774230553785,2.67046312479607
-0.7348472218302513,2.8702574168634163
-0.47371816649993104,3.0647105024825136
-0.2902513877192341,3.2578970454249885
-0.2279846449995926,3.3862104817759424
-0.22477663036106943,3.526145478839699
-0.15149054850392218,3.692768665320487
-0.02036864784172643,3.9107618952646175
0.1222487983480578,4.174308809709768
0.28770030448780304,4.511788738191575
0.464696443883712,4.805150038999539
0.5888172350144911,5.103103599759287
0.6454651547937615,5.309618757092939
0.5573452146938571,5.469339929999423
0.5074269812796599,5.464005746510623


==> data/sim_cluster/rb1/run1/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.532089584896479,1.4908279004755234
2.5313882070905804,1.5150756383499995
2.525689745680429,1.5042876653834445
2.52568972905129,1.5042876405377572
2.5256897221001076,1.5042876334726762
2.525689719853397,1.5042876312831575
2.52568631384821,1.504288958164825
2.525689718773019,1.50428763023382
2.525687863259236,1.5042883535779445
2.5256897186350886,1.5042876300991308
2.5249316673540525,1.5051795119050726
2.543875972598395,1.5741932124946412
2.578898544896402,1.820413353099776
2.506485152289464,2.035829712056604
2.4102427854547224,2.209358039048632
2.2815019321685868,2.260693590953408
2.0047812717009443,2.2616367626368374
1.8818316230067875,2.4268653665477173
1.6407470952614136,2.64755419106678
1.2870193266409702,2.6131337125733682
0.9789196916248484,2.7852751933552264
0.6951860367880602,3.018125852044668
0.46878696911631845,3.2479562676733047
0.29978337494229734,3.4612960275372058
0.16992714934023923,3.7853129730910964
0.08876963495036794,3.8402981132678433
0.007231913586630334,3.8403010957190644
-0.01848985413236015,3.879397157215959
0.008307037318450838,3.891076479148367
0.016756390944641986,3.8937031849279164
0.05317848856582241,3.91079801945024
0.10812473438198289,3.924116048577496
0.1565964790426424,4.0000849634701705
0.27144548048093675,4.227393976518285
0.39450467248219656,4.534217896000537
0.4016926791820561,4.733231165936232
0.5220929540172197,4.840590024944402
0.6349377710648296,4.895726637080098
0.6455287307235391,4.8943381446579215
0.5860638781948397,4.888939770371933
0.375030772755256,4.9322907668129155
0.172519873459132,5.065477282186438
0.01801160405675528,5.161554453124065
-0.2049133688110052,5.306618148465412
-0.4111429059588767,5.476867550505855
-0.5029935461080717,5.526222702117466
-0.5318308207922229,5.5126763680609425
-0.5401180016256752,5.493134053380714
-0.510385947270799,5.41961391462049
-0.5393890784308084,5.0730474025411505
-0.8233648496388177,4.867401967306689
-1.0920809208426494,4.784387337684151
-1.4418593176664096,4.72776970214682
-1.7649588464132373,4.712590167785159
-2.0917818440457223,4.635358752906887
-2.444575693456698,4.5800897020211195
-2.8302146895066294,4.627935034363412
-3.1640515799111624,4.614778668830643
-3.498099023112296,4.613257131641911
-3.8613431542636585,4.585685414818331
-4.192504592361129,4.5503842639037675
-4.505136934735363,4.578353727022249
-4.849274110092484,4.593324237117853
-5.166368964373456,4.534286355448014
-5.36128566245248,4.540002672363265
-5.4659525228722154,4.5224038221897915
-5.476910537667811,4.487476025938387
-5.4429216917848615,4.482052768009301
-5.443212526678956,4.5119884949459985
-5.4354049207888995,4.489711731826863
-5.435783608988015,4.4899071140478775
-5.333846776623747,4.532050149968648
-5.036794251020479,4.52103849296498
-4.878875579840076,4.2760212406223825
-4.593010489425024,4.041203212644158
-4.273406921645149,3.8330712435039698
-3.9154945244210104,3.713529985968509
-3.605544573419448,3.56196151253131
-3.243893087288498,3.425225492876759
-2.855334303121441,3.3120261887729963
-2.5403907276338114,3.0640685105506646
-2.2518881567412654,2.9422957444298925
-1.90982815866525,2.801875078490056
-1.572093767553083,2.6939100167132013
-1.2311291298091227,2.5222717307670344
-0.9753449064711806,2.3614917765064662
-0.6709971290540517,1.994014840630173
-0.4952907326905507,1.5812559200605156
-0.38554174069803615,1.3160961869045595
-0.29908433618954255,1.1641758659647266
-0.260181842557234,0.9907079924382356
-0.42858159944270113,0.7350066494644883
-0.5397117157291156,0.5519073953924296
-0.5440535341197901,0.5149189147606319


==> data/sim_cluster/rb1/run1/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.5,0.57,0.5,1.5,None,C-CS2-I,1711809633.594394002000000037,1711809646.894930026000000056,
0.57,1.46,-5.5,4.5,C-CS2-I,M-BS-O,1711809657.716264639000000045,1711809673.156432278000000010,
-5.48,4.5,-2.5,5.5,M-BS-O,M-CS1-O,1711809674.182688263000000011,1711809682.852883507000000053,
-2.53,5.48,5.5,4.5,M-CS1-O,C-BS-O,1711809683.886723775000000055,1711809711.836881604000000052,
5.5,4.52,2.5,5.5,C-BS-O,C-CS1-O,1711809727.086438797000000005,1711809735.906637860000000056,
2.41,5.52,2.5,0.5,C-CS1-O,C-DS-O,1711809778.025608336000000002,1711809791.415793451000000026,
2.4,0.51,-0.5,0.5,C-DS-O,M-DS-I,1711809792.434580963000000027,1711809812.614814174000000038,
-0.46,0.51,3.5,5.5,M-DS-I,C-RS2-I,1711809813.617338515000000038,1711809831.267541053000000017,
3.56,5.44,3.5,5.5,C-RS2-I,C-RS2-I,1711809871.018804838000000001,1711809871.099008708000000006,
3.56,5.44,2.5,5.5,C-RS2-I,C-CS1-O,1711809914.669232258000000042,1711809920.440481712000000027,
2.47,5.48,0.5,5.5,C-CS1-O,C-CS1-I,1711809921.495409501000000031,1711809930.025607762000000002,
0.53,5.47,2.5,0.5,C-CS1-I,C-DS-O,1711809931.039670414000000002,1711809952.619963899000000039,
2.54,0.53,-1.5,2.5,C-DS-O,M-RS1-O,1711809980.606678818000000038,1711810001.086883771000000005,
-1.44,2.57,-0.5,0.5,M-RS1-O,M-DS-I,1711810017.388187500000000024,1711810025.158363565000000010,
-0.48,0.5,-2.5,1.5,M-DS-I,M-CS2-O,1711810026.115839586000000007,1711810040.896101461000000056,
-2.47,1.56,0.5,5.5,M-CS2-O,C-CS1-I,1711810041.857455095000000053,1711810053.747671519000000047,
0.56,5.51,2.5,1.5,C-CS1-I,C-CS2-O,1711810084.399589953000000025,1711810101.229776312000000014,
2.53,1.5,-0.5,5.5,C-CS2-O,M-CS1-I,1711810106.215623839000000013,1711810124.105806490000000007,
-0.53,5.51,-5.5,4.5,M-CS1-I,M-BS-O,1711810125.120652878000000008,1711810135.850810411000000053,
-5.44,4.49,-0.5,0.5,M-BS-O,M-DS-I,1711810136.866110169000000054,1711810149.186288890000000012,


==> data/sim_cluster/rb1/run2/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5287375258528,1.5394038934727836
0.529330437559052,1.531156234413182
0.5423618555285614,1.5249134707023102
0.5423618309068674,1.5249135004114942
0.5423618219880595,1.5249135146325297
0.5423618195474811,1.524913518652267
0.5423618188719699,1.5249135197668755
0.54236181861509,1.5249135201904824
0.5423628015726933,1.5249142981347328
0.5423618184758139,1.5249135204195499
0.5423623541183877,1.5249139442298265
0.5423622138590902,1.5249138332716465
0.5423618184578762,1.5249135204484916
0.542361818457179,1.5249135204494837
0.5423618184570209,1.524913520449663
0.542361818456949,1.5249135204497195
0.5423618967716086,1.5249135824093432
0.5423618762657734,1.5249135661859174
0.5423618184568895,1.5249135204497244
0.5423618184568806,1.5249135204497186
0.5423618184568735,1.5249135204497146
0.5423618349392454,1.5249135334899422
0.5423618184568681,1.5249135204497102
0.5423618184568655,1.5249135204497088
0.5423618184568646,1.524913520449708
0.5423618184568628,1.524913520449707
0.5423618184568619,1.5249135204497062
0.5423618209661916,1.5249135224349928
0.542361818456861,1.5249135204497057
0.542361818456861,1.5249135204497053
0.542361818456861,1.5249135204497053
0.542361818456861,1.5249135204497053
0.5423618184568602,1.5249135204497049
0.5423618188388888,1.524913520751951
0.542361818756512,1.5249135206867779
0.5423618184568602,1.5249135204497049
0.5423618184568602,1.5249135204497049
0.5423618184568602,1.5249135204497049
0.5423618184568602,1.5249135204497049
0.5423618184568602,1.5249135204497049
0.5423618184568602,1.5249135204497049
0.5423618184860866,1.5249135204728277
0.5423618184568602,1.5249135204497049
0.5423618184568602,1.5249135204497049
0.5423618184568602,1.5249135204497049
0.5423618184568602,1.5249135204497049
0.5423618184568602,1.5249135204497049
0.5423618184611341,1.5249135204530853
0.5423618184568602,1.5249135204497049
0.4569029370222095,1.6141895777303925
0.21261344658164738,1.8567732789957527
-0.04151838456542567,2.1299523810247423
-0.2903727324995984,2.3312733387324114
-0.500248828654585,2.4968622112012704
-0.7598777968334351,2.6421253595344667
-0.9623455993853867,2.758719218066794
-1.1631449936380358,2.821826396498906
-1.3537897012902027,2.8762115205133574
-1.5735404985271302,2.9017777555769544
-1.719165448377706,2.958907017369809
-1.9699036995309758,3.0634630630316764
-2.082287426958106,3.17922265491398
-2.2971822388290093,3.405472626550452
-2.539878411944006,3.540540987261523
-2.7291815005790028,3.678381494770308
-2.9616237076046037,3.8097787534607352
-3.2059524905130115,3.9551903169881344
-3.434301926588991,4.061956938753139
-3.697681746742046,4.188265189913448
-3.8895074533270853,4.32987581250926
-4.166533172624187,4.427180051599157
-4.383955332860054,4.509399908514917
-4.669286357751241,4.607965551833359
-4.849827445838202,4.670919467060092
-5.094101513179255,4.673392779930359
-5.2015850740613585,4.680342721260079
-5.36595791150681,4.70878845556804
-5.440563762823694,4.595003444569769
-5.448920426227155,4.54686145633314
-5.455196096435089,4.530044646283159
-5.485136260848087,4.5384527346240935
-5.512396885062858,4.548458236444213
-5.501798423967357,4.551648986047562
-5.486451075827358,4.5390100961624755
-5.445571381420206,4.618112934707684
-5.342961643865759,4.691315975918044
-5.162492947417834,4.701879239234943
-4.956395602224625,4.614353797838676
-4.822185487978448,4.55874577258963
-4.704678784932362,4.599626132821578
-4.435183540636954,4.650700738896484
-4.20801617122102,4.716150554867883
-4.072927356179527,4.8437741778133825
-3.841408698676882,5.128862040872702
-3.6891612269012013,5.34775462926551
-3.3778884358286305,5.325549453131275
-3.1281082102534725,5.206178877990812
-2.9113346296675395,5.1926509976894195
-2.8054572561401185,5.369846388170435
-2.7609546656534842,5.418394557024453
-2.6118455246018577,5.367670539811622
-2.5276698258157166,5.364088273769688
-2.4686684494514166,5.382503708902475
-2.459314108640343,5.394726096447294
-2.4340981083027327,5.37794106315484
-2.4194196710922222,5.2621819957546885
-2.422367709439299,5.006668897726201
-2.3581291948388534,4.813745847102948
-2.1912968562808937,4.8346043453674135
-1.9542414356794442,4.823620251329587
-1.902798417880807,4.712134447661506
-1.8360645848876214,4.670876776839418
-1.5911636625291088,4.742486319821136
-1.4174494105995903,4.762334891595077
-1.2471793820727184,4.78826154101633
-0.9439825803130875,4.783729906695843
-0.6702451106825098,4.8368531794540655
-0.5221204200312863,4.820916225906647
-0.2964174366218817,4.866235216306205
-0.06891706428059052,4.87763786198555
0.10430249224356913,4.893741351706846
0.3439546483218159,4.905021076870472
0.5619301681456212,4.881342624672746
0.854757352897269,4.8995569563244326
1.0320848848564452,4.822877386570691
1.1236394981555327,4.685000914108086
1.2407543694374734,4.703403530790144
1.6011136548226856,4.734874487396725
1.8789603914033979,4.766435690524373
2.0604843051504997,4.761999198608178
2.3665750448578633,4.837222311081838
2.5816519746093194,4.807594680418301
2.74745117872268,4.8077754227750855
3.0100713548128097,4.871809532185154
3.1994971780136585,4.805327337072317
3.299332859211197,4.734148022655286
3.586315870065887,4.770106586966203
3.836496689701834,4.790754986982438
4.119431237228258,4.808809413126268
4.3112089589902585,4.770003050216736
4.504202853963029,4.730369886388792
4.764430030868173,4.758195565703095
4.977112778076671,4.771788568113052
5.21864240522433,4.7710264746898075
5.370193437969664,4.753890139977531
5.432769637635908,4.726741796187863
5.429449303859207,4.74096967518198
5.392524763503732,4.655089138730263
5.432550766341235,4.5321825970234
5.470754756389819,4.52727971767368
5.500838051195575,4.491382959880464
5.5100257134027695,4.4773269883151325


==> data/sim_cluster/rb1/run2/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.4658558052780912,5.5069369893761415
2.41278878283191,5.47919491078448
2.396445367062655,5.479247421872139
2.3964453343867014,5.479247390487304
2.3964453235637304,5.4792473830694
2.396445318754635,5.479247379914392
2.396445317047383,5.479247378802409
2.3964453163437436,5.47924737834531
2.3964453161855017,5.479247378242975
2.396445316132852,5.479247378209218
2.396445316116538,5.479247378198934
2.3964453161102215,5.479247378195082
2.396445316107437,5.479247378193499
2.3964453161067234,5.479247378193146
2.396445316106157,5.47924737819294
2.396445316106014,5.479247378192921
2.3964453161059414,5.479247378192926
2.396445316105888,5.479247378192938
2.3964453161058574,5.479247378192949
2.396445402782426,5.479247337563948
2.396445378805195,5.4792473488030975
2.396445362388064,5.479247356498506
2.396445316105805,5.479247378192974
2.396445316105798,5.4792473781929765
2.396445316105794,5.479247378192978
2.396445316105792,5.479247378192979
2.3964453161057895,5.479247378192981
2.3964453230107683,5.479247374956322
2.3964453211006527,5.479247375851674
2.396445316105786,5.479247378192983
2.396445316105785,5.479247378192983
2.3964453161057846,5.479247378192983
2.396445316105784,5.479247378192984
2.396445317317023,5.479247377625224
2.3964453169138205,5.479247377814222
2.3964453161057837,5.479247378192984
2.396445316503693,5.479247378006464
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.396445316265827,5.4792473781179645
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161374824,5.479247378178124
2.3964453161291823,5.479247378182015
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161095687,5.479247378191208
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.396445316107159,5.479247378192339
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.3964453161057833,5.479247378192984
2.396445316105932,5.4792473781929125
2.441915534403599,5.4513810804991225
2.5578818509554058,5.421844226198669
2.626791450817706,5.177022431248991
2.500929689800298,4.933746012061827
2.2878911868910023,4.527260816625728
2.2335603513359334,4.2062669059954985
2.223635186813869,4.024185607699114
2.288405283328163,3.9442393201266643
2.3872688041675736,3.863209407076422
2.305129503781801,3.728937532846097
2.238408104949224,3.4738977777172666
2.201021112418348,3.2564340636706968
2.145070789872972,3.007258310222798
2.154622623039651,2.839565456522463
2.1057978984644414,2.6724267728113804
2.1301497584300666,2.5769980579566
2.151306028844262,2.5211974062309985
2.1670213893802246,2.55472540182847
2.1708654799419658,2.5593667810748832
2.1660573602925073,2.5590349269281814
2.1624536489781123,2.5571391358554956
2.1643955058799946,2.5433635457186408
2.1631912929103443,2.526631551181707
2.1600285383203595,2.511261061736426
2.155950372706337,2.497660711990125
2.1505835758221408,2.4829072543846276
2.1536700946812113,2.4680872705105403
2.158157001553527,2.4539166319518415
2.173836717332904,2.421992388272383
2.184723459574891,2.3796572886600504
2.189144592796709,2.3492357110138293
2.192955464867012,2.328484164539288
2.1950133379198093,2.308069370152749
2.187181467502784,2.284176860710577
2.1886047966220468,2.270763458340672
2.2031465640511665,2.2498849497550872
2.226990196025062,2.219734525397695
2.242482785863231,2.1684761008802904
2.2473951028508203,2.1312401399819922
2.2539856129253897,2.100176969544566
2.2605603632209346,2.072496080179278
2.263560150284568,2.045954780222597
2.2664523842892272,2.019919622575709
2.2709153947667673,1.9928991455569618
2.2801021062909355,1.9417415828459006
2.279281919326167,1.8955693437568872
2.301237840289276,1.789686355916918
2.3045733391648486,1.5285128602399034
2.3043114445221904,1.3390296203501268
2.313762136131192,1.0461737630837251
2.4698179016799977,0.8372295960454418
2.463489774744707,0.6186176914377655
2.3830761942983814,0.5220498999635568
2.4028205267690885,0.5395545114400264
2.413653140148402,0.5555516124132418
2.4357713635301197,0.5250385907536614
2.4692313569879403,0.5183162870889395
2.44612922040401,0.5112561404286478
2.469631424150016,0.5760266996807375
2.5353961419178734,0.8056512273596383
2.5689838567033454,1.040630280236152
2.6375738989879265,1.3433435175857458
2.6359365857885586,1.5415513051771803
2.6530142972226645,1.6354614982323359
2.7235823577593097,1.7589578469504716
2.7395899457695543,1.8843462526920605
2.461585408300726,2.04346812453312
2.145718249794344,2.201104713599948
1.859388775805658,2.327551944486676
1.6124344706585187,2.4092283203215095
1.3986822561003525,2.3908915682516496
1.2787505278879392,2.2762382519425177
0.9791777695990591,2.0608615112383184
0.5660986689059362,1.7721054807414878
0.3444719036744557,1.5972054160036455
0.15820572479159978,1.36063318810767
-0.08702022505406948,1.1854723123390691
-0.32620828671682744,0.9739558487961308
-0.5339718407478768,0.7230271712439076
-0.5721100917850332,0.5880575646819692
-0.529162633177167,0.5608559759546959
-0.5264691136068711,0.5595274432018857
-0.5676015446838747,0.5946661822656105
-0.5034606778911614,0.6142842071889012
-0.37811007828749066,0.8809934430206656
-0.1968118318575085,1.1951334832931408
-0.021188278031553764,1.4199930435569341
0.1644667231742991,1.6708814393873275
0.3746801416345269,1.941987483920339
0.46625971335466243,2.181852102053182
0.42052885722120426,2.4405865125721182
0.38112134417986976,2.737061716015221
0.38538208064836343,3.2450236176529033
0.4691655968812771,3.6176227403638266
0.7228009721777022,4.003505982605424
0.8902501946619976,4.195403664635704
1.1799736121226552,4.486026958139392
1.4998978658298752,4.627784616574768
1.7673176934564543,4.737528756691718
2.0295209456741037,4.887509496422305
2.254705474177947,5.002694100449533
2.4278395246492983,5.174028980106243
2.680926050481278,5.375128103588523
2.880756498427152,5.477816230186269
3.088564064260411,5.552157949053067
3.258647144142836,5.627064540068432
3.361044388895309,5.629838519377194
3.395411637935308,5.581229371913556
3.4293371499502103,5.5501588558982595
3.447994857890377,5.51961935120467
3.483130964192492,5.518018594336662
3.495130696396249,5.509119939630652
3.553268226597695,5.4828550060919845
3.545040609391907,5.505196464097725


==> data/sim_cluster/rb1/run2/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.612173743745079,5.518497541201323
3.6121737437450783,5.518497541201323
3.612173746203711,5.518497541893633
3.6121737437450774,5.518497541201322
3.6121737450847418,5.518497541578549
3.6121737437450765,5.518497541201323
3.6121737437450765,5.518497541201323
3.6121737437450765,5.518497541201323
3.6121737437450765,5.518497541201323
3.6121737437450765,5.518497541201323
3.6121737437450765,5.518497541201323
3.612173743889655,5.518497541242033
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743802062,5.518497541217369
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.6121737437535777,5.5184975412037165
3.612173743751352,5.5184975412030886
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743746319,5.518497541201673
3.6121737437459935,5.5184975412015795
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745175,5.51849754120135
3.612173743745076,5.518497541201323
3.61217374374513,5.518497541201337
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.6121737437450916,5.5184975412013255
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745079,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.612173743745076,5.518497541201323
3.6121737437450765,5.518497541201323
3.612173743745076,5.518497541201323
3.6063909001572254,5.5092977951480275
3.5077538381257245,5.309199405083599
3.41362373512701,5.066390974401331
3.3626281397853734,5.171694305905899
3.284543821681187,5.310778391778864
3.131927994365538,5.524628293403223
2.87657422205074,5.631447415508094
2.6915498842521055,5.616981134295096
2.637106808477117,5.5851080872023475
2.5883758407523008,5.516650149790304
2.5687177173416655,5.4793470413632654
2.545589314372373,5.482540264594184
2.513089596634256,5.491207965759258
2.4994390383980125,5.493429334899632
2.4904121139347515,5.497320558050601
2.4522350975134386,5.481899937397259
2.451195441310281,5.4919173981150955
2.444594889453021,5.434979915417621
2.4249688399729283,5.2051116895963165
2.3637174058712986,5.010982089531291
2.264321095598898,4.870990869416822
2.1511486953696783,4.855608374263118
2.0233167970312538,4.729383463000123
1.9405448860766716,4.685549098526145
1.7541572060002846,4.726510523580765
1.5835637114168333,4.734974004698974
1.3651523921352995,4.760504694496038
1.188218306484913,4.8323820889078215
1.0025652814102877,5.02299011829962
0.9217993314590229,5.125530713632847
0.8328480699655731,5.246739791857673
0.7680852290735496,5.310714460678831
0.7059542526485219,5.4185182711446735
0.5773844508088377,5.4564594346732855
0.575917046318307,5.48077546888767
0.600375996684174,5.4922776026424565
0.5827518962453793,5.487525763511307
0.5918037971975645,5.502891827858878
0.6004174928020856,5.521705495197011
0.5963998895652862,5.504143819553258
0.5954940901723473,5.465004999624564
0.5412089401879259,5.240546834581465
0.5653401528530244,5.0150281880732015
0.5798164353371442,4.565424314810925
0.5421170306010739,4.128588913218915
0.5171323552207872,3.756590860961753
0.4509048588783964,3.4493900247783524
0.45198233720432857,3.272895973793243
0.4947807554062402,3.176912398246237
0.471187576296189,3.0292193560145058
0.5112028195736196,2.9566330627587445
0.6868676530870967,2.9792889985564437
0.877942630841611,2.964934743304339
1.0462345219261966,2.9416848551710033
1.0524335043748243,2.8553258572457167
1.0885012644000254,2.8106673315211737
1.1121739817435126,2.7627691118398365
1.2999222564885473,2.7952779805581556
1.5051090758997532,2.8060236884752063
1.7207528922579156,2.791203014388777
1.8765015833372605,2.7311882510899768
1.9394218994105494,2.670646607526055
1.939594951945994,2.4316692434304135
1.9821082555673475,2.3543062475159493
2.105926204322803,2.2999785346141866
2.0965107071991063,2.14674876807589
2.0916201717610057,1.9047875495150253
2.165345681643951,1.8216009777927933
2.068223702444197,1.5907377107190093
2.080045848767161,1.2742646065323926
2.0977627256945355,1.0903868730781618
2.089686293834438,0.9788938425484994
2.1039057254991707,0.7757623053189588
2.1560004455918254,0.6775778272923016
2.2443690194472525,0.6795379373976231
2.4002242719917843,0.5985278388370427
2.4494738969685734,0.5913541932487256
2.4512843664073136,0.5253375366820766
2.4629932127270218,0.523182853158312


==> data/sim_cluster/rb1/run2/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.414638822535239,2.3926423828426566
-1.4145837871869427,2.392597263083527
-1.4241992662071397,2.402280068871094
-1.4241742159079207,2.402247923283434
-1.424182517481337,2.4022586195236237
-1.4241868805459346,2.402264233249657
-1.4241901030032373,2.4022683774760756
-1.4241991916547425,2.4022800615701683
-1.4241991914734191,2.4022800615171365
-1.4241991914119971,2.402280061499541
-1.4241991913871201,2.4022800614927324
-1.424199191380727,2.402280061491145
-1.4241978624901002,2.402278353216513
-1.4241991913759655,2.402280061490399
-1.424198467289301,2.4022791306826217
-1.424198656883183,2.402279374404268
-1.4241991913758945,2.40228006149074
-1.4241989001404702,2.402279687109768
-1.4241991913759957,2.402280061490889
-1.4241991913760206,2.402280061490921
-1.4241991913760543,2.4022800614909667
-1.4241991132313165,2.402279961036481
-1.4241991913760854,2.4022800614910054
-1.4241991913760943,2.4022800614910174
-1.4241991913761014,2.4022800614910262
-1.3562923006799137,2.366044528694425
-1.0082179801630433,2.2848585707830242
-0.6590571935155305,1.980682001781858
-0.523721034630583,1.6888143449783524
-0.4000861915585734,1.4158026527898437
-0.3557026778127641,1.1722505318099397
-0.29153131904689644,0.9570101654194457
-0.267416373737964,0.764201962964205
-0.306802983638379,0.5786597643795199
-0.4024847067044437,0.5317591245315192
-0.43700621595139477,0.5494236716103521
-0.46723684129266196,0.5233947810348054
-0.49410420485757456,0.5252631068216398
-0.49133464790938586,0.5167969755121287
-0.4939012757517425,0.5009636727513727
-0.48215334578640956,0.49885073848058226
-0.4866264814148531,0.5129183670439785
-0.43219043994828343,0.7580165219480857
-0.38614572676138614,0.9610649703323577
-0.3920722693401544,1.2003130099769328
-0.6112959619623135,1.2831589783391797
-0.659724055719078,1.366751188293764
-0.5835981352312922,1.5291293859067023
-0.6803516312445801,1.7570266156559184
-0.882138155195908,1.973186309927209
-0.9705967834296256,2.0667444377054442
-0.9517318967829551,2.1186654369275932
-0.9612932491753394,2.15186293061245
-0.9545106678066988,2.1615059754525117
-0.9818651721575531,2.1738792906595337
-1.0074579507764625,2.1925184085150207
-1.0257993220609718,2.2243324085385674
-1.0518079902126107,2.2436445710121733
-1.0841453734561801,2.2778441471136697
-1.15643921652509,2.3472319077952877
-1.3005072566551066,2.367078801571243
-1.3925412607197538,2.3657796569550187
-1.4772724772409163,2.3852936420638176
-1.6545296086480228,2.4032158071536545
-1.792739192518515,2.364584989799404
-1.9011545693301368,2.2820247865935217
-1.9658359353766155,2.209257222117534
-1.990416309562498,2.051017525916107
-2.1122160392287634,1.8303955442020443
-2.262828861798366,1.7003493276286228
-2.3190776547619203,1.6750819641895516
-2.3468735515250385,1.5708470591235895
-2.447669889213259,1.4947633230446904
-2.4863214341075075,1.4919822140780723
-2.510530053257222,1.498023850066041
-2.4938530114959097,1.5034632765632754
-2.481723546034617,1.5110413212594895
-2.4782216288636656,1.4993150029296094
-2.4780645428152024,1.5194956459200597
-2.5194041273449024,1.6858275057813943
-2.527536847400845,1.8734747821305573
-2.4649212288200637,1.9529768738089164
-2.324234063682157,1.9462262709662381
-2.2315693418541835,2.1348231968422926
-1.9462788039318815,2.4422784249786837
-1.6827492983596244,2.379744036069112
-1.5434853826388348,2.313341469933785
-1.2757166097432249,2.527599789911762
-1.0781366731981405,2.6323299826709228
-0.814900897329009,2.7603443961029943
-0.46498313332422025,2.904048947264758
-0.3413897516090474,2.9989876348073397
-0.2381147961977712,3.0636683476559323
-0.011594510228043475,3.2310199772396526
0.26735718043360457,3.4538847966252635
0.24282145470750205,3.7216197839162364
0.09610612648096595,3.808174655198637
-0.013448891916027605,3.9024683236491864
-0.04431485125624768,3.9628884243952376
-0.036563008239176575,4.084022903628426
-0.00553573156245335,4.167859650343514
0.02816566484917704,4.244159903243548
0.05932325438559527,4.298181682723561
0.08740777782597586,4.375061567204394
0.10511242707919788,4.424091029524325
0.1090404562588203,4.525214133509324
0.12593949751480338,4.590002533442727
0.15071970207578822,4.656693401638119
0.1776237491262993,4.721099088421096
0.20461352648516495,4.789460113150232
0.22711215982114386,4.83614247158996
0.34237681941609477,4.921704014285635
0.5220988758636036,5.131859382718739
0.6334526821820763,5.328136260457076
0.5920007263655833,5.521602887903962
0.5348238684352307,5.524782328114309


==> data/sim_cluster/rb1/run2/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.5521717619783186,1.5414622871001038
2.518975366981704,1.540248247448368
2.530789651718778,1.5341639481015845
2.530789697583081,1.5341638903164254
2.5307847648520196,1.5341694640448045
2.530789720628566,1.5341638791103873
2.5307897226154075,1.5341638782664113
2.530789723370675,1.5341638779460736
2.530789723580179,1.5341638778571367
2.5307897236717642,1.5341638778181579
2.530789723695801,1.5341638778078621
2.5307897237050074,1.5341638778038669
2.5307897237076045,1.5341638778027094
2.5307897237086228,1.5341638778022348
2.5307895087860404,1.5341641201498357
2.5307897237092467,1.5341638778019042
2.5307897237093115,1.5341638778018591
2.53078972370934,1.5341638778018338
2.5307897237093546,1.53416387780182
2.5307897237093684,1.5341638778018047
2.530789692286851,1.5341639132339253
2.5307897237093813,1.5341638778017903
2.5307897237093853,1.5341638778017856
2.530789723709389,1.534163877801782
2.5307897237093906,1.5341638778017799
2.5307897237093924,1.5341638778017783
2.5307897237093933,1.5341638778017772
2.5307897237093946,1.5341638778017763
2.5307897212061583,1.5341638806244313
2.5307897218616033,1.5341638798853503
2.530789723709396,1.534163877801775
2.5492339069522876,1.615634271060713
2.565614085166321,1.8656032149238064
2.5228148295085417,2.0539892377895317
2.4624093681182524,2.1973708883143295
2.3366840410191267,2.2533525705447417
2.092461307941013,2.264876737697496
2.0404539881413313,2.445442660755901
1.9796312586979354,2.464094676402879
1.6779676130637404,2.4208577517275773
1.5336357282321913,2.5368705184650167
1.326183768416679,2.7509961003953376
1.0182341844352685,2.856789521542761
0.7163855790576195,3.032637608236026
0.754428019762174,3.291947933777853
0.8669308586037374,3.555264877761806
0.8664886126929776,3.7512381261799628
0.8793663064092643,3.5808468126184785
0.7642144774205013,3.589863682784586
0.8679486124071341,3.69750364769175
0.7959649854757984,3.8109294398858093
0.6585164183155152,3.8329799224467083
0.5358768284963205,3.9106646878613547
0.38077665120766646,4.00225284805549
0.31231188167061674,4.101271845337015
0.13408600111227198,4.187647883937012
-0.05764503854235947,4.364019780568615
-0.16323070119198668,4.509591783225549
-0.3106838733137529,4.690129008138296
-0.4183827544001115,4.870162699984778
-0.46261205826206897,4.986084139859235
-0.5866971378047694,5.28019210432341
-0.5517091811709758,5.413294453144461
-0.5318646143374215,5.439991537390744
-0.5610219675009827,5.438068855823847
-0.5975824397822675,5.428064445240694
-0.6289726484401159,5.365101331204144
-0.5161108848030223,5.217039447374296
-0.5990719150596018,4.983541447461108
-0.9849243984028968,4.788917094805663
-1.2953689364228502,4.7030956544446045
-1.606316096829926,4.629189276556557
-1.9122324133033803,4.577781107486481
-2.288832614738504,4.530102520096568
-2.5860553637312886,4.532121118316119
-2.854499566744744,4.537286118162581
-3.2141464383177167,4.475673441533485
-3.6053829101582977,4.410208490655496
-3.9507747644619613,4.421327353562708
-4.29023614056909,4.42877252061501
-4.62995526584831,4.388000444714227
-4.9651236318669305,4.337902588481917
-5.2537382057783875,4.378077595528943
-5.413222299085473,4.4398467466284774
-5.4498103669650195,4.51137705001822
-5.466819470136816,4.51523160980381
-5.460949691324977,4.514865749674064
-5.469625694068387,4.508713588173478
-5.483186111751734,4.503462651980027
-5.489575884483595,4.499982352512035
-5.479446771659112,4.50775581078638
-5.450498425189539,4.512273069158094
-5.2082240362307894,4.5690114697945345
-5.01893499439832,4.528395381009677
-4.942378779601318,4.477344233856051
-4.611058357245893,4.504076754888537
-4.486950284203698,4.392832370688401
-4.430770497537991,4.240880824492449
-4.338461933412978,4.36015058171897
-4.2214083537528655,4.4471446948510325
-4.137463436020148,4.4708201527776925
-3.955936777476561,4.283074986475747
-3.771518345476217,4.013820059362656
-3.4593770716634396,3.708334173353348
-3.2255229912297114,3.49244307054437
-2.9911865877830133,3.266503372877593
-2.747461654131432,3.045420631834811
-2.484835769818112,2.8536240608214944
-2.200149360414553,2.66872433011087
-1.936661559663066,2.491876211472086
-1.6733905170903984,2.3922326050146947
-1.537284750353158,2.3845723605780886
-1.408570136784598,2.392818380948895
-1.2852796929728028,2.252878218754969
-0.9201075816448405,1.9966346759071825
-0.8788746978718507,1.7915680645539074
-0.7502331188759204,1.4129309857563017
-0.7007668664440034,1.3002208580973353
-0.6590525062437065,1.2507921849581267
-0.6807137556026133,1.2212359396231984
-0.7179104579333213,1.2060653317999281
-0.7118591686253462,1.1975124970048316
-0.6497253069477313,1.066382928022512
-0.532084634469177,0.8160917815945912
-0.48588728650634216,0.6298475609232141


==> data/sim_cluster/rb1/run2/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.51,0.53,0.5,1.5,None,C-CS2-I,1711810251.868602537000000054,1711810263.579697834000000036,
0.54,1.52,-5.5,4.5,C-CS2-I,M-BS-O,1711810288.163959084000000010,1711810304.814162351000000051,
-5.49,4.54,-2.5,5.5,M-BS-O,M-CS1-O,1711810305.897244392000000056,1711810315.667428329000000042,
-2.43,5.38,5.5,4.5,M-CS1-O,C-BS-O,1711810316.638653162000000040,1711810340.828977665000000052,
5.51,4.46,2.5,5.5,C-BS-O,C-CS1-O,1711810346.838376459000000052,1711810354.958873968000000060,
2.4,5.48,2.5,0.5,C-CS1-O,C-DS-O,1711810386.195450518000000012,1711810414.745693559000000046,
2.45,0.51,-0.5,0.5,C-DS-O,M-DS-I,1711810415.702411822000000044,1711810427.582577165000000036,
-0.57,0.59,3.5,5.5,M-DS-I,C-RS2-I,1711810428.527269823000000033,1711810444.917490826000000057,
3.61,5.52,3.5,5.5,C-RS2-I,C-RS2-I,1711810457.235056651000000015,1711810457.315230925000000020,
3.61,5.52,2.5,5.5,C-RS2-I,C-CS1-O,1711810483.412438637000000026,1711810491.112634480000000007,
2.45,5.49,0.5,5.5,C-CS1-O,C-CS1-I,1711810492.075606463000000005,1711810502.845774834000000053,
0.6,5.5,2.5,0.5,C-CS1-I,C-DS-O,1711810503.884767083000000055,1711810524.234938388000000015,
2.52,0.52,-1.5,2.5,C-DS-O,M-RS1-O,1711810535.175425533000000011,1711810549.805606613000000050,
-1.42,2.4,-0.5,0.5,M-RS1-O,M-DS-I,1711810562.375845441000000023,1711810569.656016704000000041,
-0.48,0.5,-2.5,1.5,M-DS-I,M-CS2-O,1711810570.684077592000000043,1711810588.214271405000000013,
-2.48,1.5,0.5,5.5,M-CS2-O,C-CS1-I,1711810589.204329083000000013,1711810609.024529946000000002,
0.56,5.5,2.5,1.5,C-CS1-I,C-CS2-O,1711810641.657487740000000041,1711810651.697679363000000043,
2.53,1.53,-0.5,5.5,C-CS2-O,M-CS1-I,1711810666.899802581000000056,1711810683.800004539000000050,
-0.6,5.43,-5.5,4.5,M-CS1-I,M-BS-O,1711810684.792531300000000049,1711810696.542707440000000034,
-5.49,4.49,-0.5,0.5,M-BS-O,M-DS-I,1711810697.508417736000000032,1711810715.168655195000000011,


==> data/sim_cluster/rb1/run3/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5099515233049567,1.5330317547214307
0.5270917779385753,1.5522046891642873
0.5252680069135636,1.5514001247351799
0.5252588625573082,1.551386397410314
0.525258860425958,1.5513863894948203
0.5252588597891821,1.5513863868598576
0.5252613078842705,1.551390062264841
0.5252588595132677,1.551386385707462
0.5252588594913448,1.5513863856162897
0.5252598442112912,1.5513878642011896
0.5252588594779342,1.551386385561159
0.5252588594763754,1.5513863855550423
0.5252588594759882,1.5513863855536463
0.5252588594758123,1.551386385553081
0.5252588594757333,1.5513863855528653
0.5252588594756897,1.5513863855527685
0.5252589657495346,1.5513865451288698
0.5252589363511255,1.5513865009855132
0.5252588594756231,1.55138638555265
0.5252588594756142,1.551386385552635
0.5252588903957696,1.5513864319809758
0.5252588818423627,1.5513864191375584
0.5252588594755982,1.551386385552612
0.5252588594755956,1.5513863855526073
0.5252588594755947,1.551386385552606
0.5252588657249921,1.5513863949364286
0.5252588640886584,1.5513863924793785
0.5252588594755903,1.5513863855525998
0.5252588594755903,1.551386385552599
0.5252588612217064,1.5513863881744938
0.5252588594755894,1.5513863855525978
0.5252588603892745,1.5513863869245468
0.5252588594755885,1.5513863855525973
0.5252588594755885,1.5513863855525971
0.525258859882217,1.5513863861631758
0.5252588594755885,1.551386385552597
0.5252588594755885,1.551386385552597
0.5252588594755885,1.551386385552597
0.5252588594755885,1.5513863855525967
0.5252588595483756,1.5513863856618917
0.5252588595293171,1.5513863856332737
0.5252588594755894,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594971979,1.551386385585046
0.5252588594755894,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594834426,1.5513863855643923
0.5252588594755894,1.5513863855525967
0.5252588594798686,1.5513863855590238
0.5252588594787486,1.5513863855573407
0.5252588594755885,1.5513863855525967
0.5252588594773089,1.5513863855551815
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594760503,1.5513863855532903
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594757741,1.5513863855528758
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755894,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755894,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755894,1.5513863855525967
0.5252588594755894,1.5513863855525984
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525971
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.551386385552597
0.5252588594755885,1.551386385552597
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755894,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755894,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5252588594755885,1.5513863855525967
0.5089446370261905,1.5521592898703667
0.26730684473423505,1.6981312630193175
0.07948510037981649,1.8283248687983944
-0.23019054853529486,2.1031073917514456
-0.4441352373149039,2.3037632329886932
-0.7155798585377644,2.5514284220871737
-0.9683585035215669,2.7028495334646188
-1.0864410730250071,2.7685470566918706
-1.4366679653287022,2.8998884927194792
-1.6125878727407432,2.960959618008683
-1.8779993991021486,3.023966526668658
-2.111147739544319,3.1298833667543975
-2.346610289456504,3.2781773655760187
-2.6188056567997693,3.476720895635978
-2.934660656651954,3.6836888093987747
-3.1470075487196194,3.801357173496369
-3.422375827925597,3.9958711826978037
-3.675180270588415,4.156773020871295
-4.002366959849727,4.332577887529958
-4.25938175147222,4.461561756411156
-4.559599868929727,4.582297204943754
-4.836404372040851,4.676618368787118
-5.13467038590544,4.736556594661357
-5.36795279593958,4.7502623957566215
-5.483006308927268,4.648740197245521
-5.486866270921666,4.578152125386568
-5.464814943672664,4.547707490726738
-5.4718741174065855,4.531425509634389
-5.4567833649571424,4.491369434564964
-5.4617900662931325,4.490949313617221
-5.460402650721453,4.489163132882984
-5.424657174061239,4.5555319995781005
-5.115960140968011,4.678905186096717
-4.9066171879162415,4.672636392932823
-4.7568726968313495,4.699219807525478
-4.577576307348919,4.74112135460618
-4.338241186054977,4.736367456947268
-4.1027428399608485,4.844695479768532
-3.892238742573059,4.996711387705002
-3.7934907295546623,5.247232767922385
-3.654740234120969,5.385314936712691
-3.331332450467876,5.462154544418989
-3.0769840248188576,5.500754037301165
-2.952113683540081,5.608679093635061
-2.597255375785455,5.619482803754
-2.4920653058580093,5.487087320377201
-2.4698927488131,5.460754197737239
-2.455669566173884,5.458824402637861
-2.456270606260209,5.467686533861103
-2.488173912998443,5.483784808082389
-2.4725698582652775,5.4822951754665326
-2.4701660935807874,5.493590583942423
-2.4918773717719906,5.429344864620762
-2.5113610531248183,5.214746505085291
-2.4861380179437775,4.996862448498423
-2.410055777599082,4.838474003646212
-2.282229015819838,4.809393988483585
-2.056556401215902,4.820909861084871
-1.9351523778340054,4.794360441248152
-1.6942711089123028,4.791375953880708
-1.5002676689116612,4.794249795720627
-1.1674373088675765,4.816372666173463
-0.9460167960618762,4.811095255838584
-0.7880411630790185,4.782883163210041
-0.5313077693201356,4.8364724334528955
-0.3032055494290766,4.873842475590175
-0.11216406663504319,4.83533552327052
0.05053578056805996,4.812950659538229
0.3202337706148155,4.886057518624517
0.5883265974669829,4.912489677831188
0.8000381517332764,4.876023225561399
1.031721315545271,4.850633347273327
1.149995008381837,4.76527496561921
1.216445205513109,4.6562205734161966
1.4949858075412017,4.657329903543419
1.8765435039703386,4.447369179130479
2.16047168279047,4.272913034113674
2.360629712996098,4.124151015754391
2.539984078015214,4.1001697385291225
2.7358856012024697,4.118205913208467
2.9293718772630077,4.128979565706081
3.1277443017530406,4.074401862435257
3.412820526930704,3.9828113233182356
3.5877967935849244,4.003662725259435
3.8170031486707687,3.9184098620282133
4.053435323725313,3.858037562891127
4.288141175816568,3.8664567872846725
4.532016650782837,3.884321038405287
4.672637486493423,3.9166455579395985
4.874061616793092,3.9642029900896993
5.055444827306455,4.029541006741143
5.248740199387813,4.099749342324803
5.361840022486802,4.13581372000394
5.410346461173563,4.217082735504241
5.408325454960383,4.387173758681823
5.463832814125415,4.415858256005221
5.470444913366416,4.463094395019383
5.486037172833041,4.476412895033081


==> data/sim_cluster/rb1/run3/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.426959765305064,5.516134558996626
2.425935717174216,5.509333899428737
2.41618960413056,5.510430154339445
2.41618954644723,5.510430113575332
2.4161895316708804,5.510430109344922
2.4161895223253245,5.510430107178838
2.4161895198810193,5.510430106635112
2.4161964894857917,5.510431033026005
2.4161895190052483,5.510430106441041
2.4161895189294675,5.510430106424307
2.4161895189057465,5.51043010641909
2.416189518892025,5.510430106416096
2.416189518888583,5.5104301064153605
2.416189518887239,5.510430106415084
2.4161895188866724,5.510430106414975
2.416189518886393,5.5104301064149235
2.4161895188862332,5.510430106414899
2.4161898214459843,5.510430146633448
2.4161895188861027,5.510430106414881
2.4161895188860654,5.510430106414875
2.4161895188860374,5.510430106414871
2.416189600069335,5.510430117206376
2.4161895812879184,5.5104301147098065
2.416189565890459,5.510430112663056
2.4161895188859868,5.510430106414864
2.4161895188859814,5.510430106414863
2.416189518885978,5.510430106414863
2.416189518885975,5.510430106414862
2.416189518885973,5.510430106414862
2.416189518885971,5.510430106414862
2.41618952365993,5.5104301070494515
2.4161895224099212,5.510430106883293
2.416189521540398,5.510430106767706
2.4161895188859686,5.510430106414861
2.416189518885968,5.510430106414861
2.4161895188859677,5.510430106414861
2.4161895188859677,5.510430106414861
2.416189519401182,5.510430106483347
2.4161895188859677,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.416189518916264,5.510430106418889
2.4161895188859672,5.510430106414861
2.416189518902475,5.510430106417055
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188883813,5.510430106415182
2.4161895188859672,5.510430106414861
2.4161895188872826,5.510430106415035
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4161895188859672,5.510430106414861
2.4240053524619753,5.500588346881878
2.52328082677093,5.452044871600905
2.7797998739982326,5.217809396163895
2.9056498629035485,4.963553432530611
3.0447729744875387,4.6739186580092245
3.2040922084294707,4.460740234966873
3.2380923686708267,4.207712387324525
3.1628852607781295,3.9078846821986493
3.059957142374368,3.6757528411014047
2.8978670992954707,3.5206816705898225
2.8458293183318366,3.36818396880313
2.7905254201383793,3.2494883072183054
2.717089729565969,3.045779259148769
2.6596485558027587,2.9935578027408503
2.523720179846099,2.8782017574616394
2.4175431015664537,2.6700606607660005
2.360711544161098,2.497203004533348
2.289216952612481,2.298383831519044
2.2870282947214147,2.136028387085054
2.2575509223971606,2.0674557154438564
2.1784674585292088,1.8037895511137458
2.1374755595067207,1.594415287061877
2.088636961257975,1.4241872921118282
2.1090457718131708,1.2430853331230967
2.212490738313474,1.1619067846927145
2.191660615762243,1.085793798071247
2.18806982148108,0.9421927618563524
2.226509841689032,0.8699403998800135
2.2412498554666374,0.7815445271332015
2.250702049758671,0.6617151967459309
2.3653779089845046,0.5609589115463038
2.4010960443719673,0.5759791583866276
2.4274194967905633,0.5540755496236591
2.4489180923390848,0.5612906002841058
2.474505038577253,0.5598799967284649
2.4721041636751795,0.5892263120598453
2.524193058718367,0.9161687532630087
2.459079648133958,1.210715871937356
2.544510762201522,1.4335764163756155
2.6434517909190447,1.7053595874468939
2.624675762905931,1.9333751433451707
2.5815900571114594,2.088030793170377
2.483764942826031,2.2283217926920185
2.3558936890018236,2.274092785945216
2.1877559301309524,2.268373666478141
2.076602821049191,2.4162783882325836
1.9415374905713616,2.55462544458893
1.839508458616161,2.495091825005954
1.5589809488418318,2.3905518032812534
1.362617605434755,2.341945997565602
1.1698877201448497,2.2359885609096977
0.9413019685132955,2.0827554768463115
0.8615207329194208,1.9046029414478702
0.7464397071324109,1.7297470177679881
0.4773281460756529,1.373699703852448
0.35250868272850955,1.2640229260386555
0.1816629305063877,0.952835553919575
-0.08769895120600868,0.751353112630721
-0.29048446209983503,0.5904568890538185
-0.3877244745850126,0.5487168135234246
-0.44017626163827916,0.538787374210403
-0.42918623462523,0.545134134433194
-0.43669735978757185,0.546803661652982
-0.4479673219166562,0.5559144615745124
-0.43997060078058237,0.5528811426543477
-0.39875724338561813,0.8180841656408837
-0.25898703195270034,1.264888364524957
-0.2074341181290471,1.614873836153965
-0.06668805755951546,2.0752339565083124
0.08223677047671174,2.376078988168005
0.18808457960607594,2.6479207873808126
0.2446604660883187,3.052164013081657
0.369054364460629,3.4610238164476486
0.574991119558419,3.85278361890622
0.7298027863718799,4.158218572205115
0.8931899494731042,4.3291176969539915
1.2072865085858728,4.484707309678982
1.5148205478393675,4.592759803620742
1.739317924569284,4.755836785731193
1.9901532489491416,4.897414478888526
2.2184314706802146,5.02171727864169
2.4393623049097544,5.236740968231388
2.646975127745733,5.394491305447518
2.866282862809115,5.48147785739035
3.0197778963118664,5.580207690952883
3.296087912139268,5.645320846989222
3.3886410581675417,5.613145133276702
3.4435185922857268,5.51848093219578
3.4937012082297954,5.479682630310424
3.5128934289097273,5.480908350938092
3.5313829903125162,5.471176378111774


==> data/sim_cluster/rb1/run3/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.554510163151544,5.493346556217462
3.5545101630889118,5.493346556211354
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633944,5.49334655619911
3.5545101629633935,5.49334655619911
3.554510162976939,5.493346556200431
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629644726,5.4933465561992145
3.55451016296419,5.493346556199187
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.554510162963479,5.493346556199118
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629634,5.493346556199111
3.5545101629633984,5.493346556199111
3.554510162963397,5.49334655619911
3.554510162963396,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633944,5.49334655619911
3.5545101629633935,5.49334655619911
3.554510162963394,5.49334655619911
3.554510162963394,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633944,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5545101629633935,5.49334655619911
3.5551400553902717,5.493579198222559
3.5562460321374694,5.492362175464645
3.544008075616607,5.473185857652403
3.623880781511687,5.452527652871958
3.6238807930583716,5.452527664076634
3.623880836152443,5.4525277526456515
3.6238807987069386,5.452527669204577
3.62388079923408,5.452527669674482
3.623880799421197,5.452527669840861
3.623880799487597,5.452527669899825
3.6238807995142834,5.452527669923503
3.6238807995208573,5.45252766992933
3.620900011361093,5.445224024539125
3.5316326039642405,5.366060504629755
3.2226056059015162,5.254053856869215
3.026387959434083,5.19462798443003
2.7536851700431244,5.288020708228192
2.5930172273143506,5.435103504518547
2.570592498311865,5.479150075498591
2.5369323241470765,5.478336227682878
2.463135000664332,5.48051780374407
2.4602769215856872,5.4763335801099124
2.416862369915039,5.480906259786821
2.4227926090345546,5.450405168192807
2.3776854507357514,5.194476439531099
2.1316570249928617,4.8799481246340575
1.9008033015704178,4.784058639191771
1.5928314462739745,4.777578421681503
1.3168558678484041,4.706133838024213
1.113650218960938,4.858800763586576
0.9890063415489783,5.0017165382820465
0.9193024305377486,5.069901166988563
0.8106158474926888,5.236388928451065
0.6798219845216895,5.463938495384524
0.643237021061239,5.4722806584638075
0.6147548794394293,5.504037973664235
0.5717750856056503,5.4829892219979035
0.6158317172869046,5.490423206358776
0.5810627352380386,5.51100700396136
0.5827494901826906,5.492459214070211
0.5522751137524846,5.524236960281362
0.5464239195511462,5.528779313328225
0.5752600913736803,5.504750117242944
0.5758521446949301,5.319123551203809
0.6083324168243829,5.184502545726284
0.6307949093782454,5.1358878043230005
0.6812931600263887,5.016198017975727
0.8087171293931172,4.988778561913713
0.9680414771934149,4.932642445879108
1.0584636101815006,4.647321528965569
1.2440448987747121,4.4789043804738755
1.3246580717921557,4.449304855593537
1.6507913562760952,4.505537640609895
1.8997490749532755,4.48912954582345
2.0051753624174347,4.41440051118039
2.0292018749449983,4.261447666718943
2.228397990627015,4.246479243841246
2.3220174474502255,4.184317416595809
2.298027604868222,3.8771177243565345
2.3250552735627457,3.7075262336549866
2.3020658851760287,3.5948923699978654
2.2037630522711096,3.3997770392694804
2.2047915960999247,3.222481188851883
2.247655097963421,3.147287489786059
2.144101289329969,2.9054229526038693
2.2050994312203778,2.7367068692418774
2.274244997748058,2.6106092964493586
2.3201442832904635,2.374227553662726
2.3724478791690955,2.2333016211023997
2.2097806312280532,2.1235024788011465
2.1056962252509583,1.8693267308220878
2.048269702872323,1.6612757485954373
2.0187720594480902,1.4460901220683087
1.9853846311776389,1.2299086404683013
2.013326505285765,1.0563642831677527
2.167590432743148,0.9734346202298817
2.279569162198372,0.8978297607722259
2.2757269045903956,0.7752435184671613
2.291307063156856,0.7018026548807335
2.336843608307153,0.669430735615418
2.378691384261487,0.6561800631985263
2.4011545389600584,0.6156379834362065
2.4189326787672063,0.5835164063444918
2.4301847533159027,0.558357323645993
2.4632816395505617,0.5389558523385172
2.4352069653146233,0.5027380874325006


==> data/sim_cluster/rb1/run3/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.4738119086701165,2.5170599117106995
-1.458556656056011,2.5329374005332683
-1.4259719474625534,2.5034401178531405
-1.4259637996818837,2.503419393807916
-1.4244850818197952,2.5027221689846555
-1.256632471743286,2.4925766482333964
-0.9679094077512334,2.332496362214764
-0.6822951305975504,2.092640638000884
-0.528966444522708,1.794768545228392
-0.47797772462166854,1.5555781838452483
-0.4250324761990525,1.2749635298051656
-0.38189622235907006,1.0653727803854347
-0.2940452087382974,0.8310635217469655
-0.24493963613662117,0.6529209350032308
-0.38707426962744496,0.5284740444186551
-0.4037755439090569,0.5317846803495421
-0.40676144866215846,0.5070388165421852
-0.4584993110921962,0.4822068330967655
-0.4538578662755226,0.49176366871125793
-0.45026466420195543,0.49597586890935363
-0.45235111663220096,0.4989468828716916
-0.43412756667165286,0.5216099565868328
-0.3640060447724274,0.5872124389112015
-0.31851581601554724,0.7247399440378968
-0.2819082945283826,0.8336138079371305
-0.26923818807171074,0.9093788173883497
-0.20589056699037123,1.014313803014064
-0.1416440876564975,1.1633770840938702
-0.1241996196553039,1.2765226238376388
-0.12322699566280093,1.384465723595268
-0.132310917226091,1.463181169450598
-0.16224113590112132,1.6082009287378194
-0.18929952686691998,1.7139683925247982
-0.2952626949212984,1.9240577131283092
-0.4675294186954666,1.9392433855954807
-0.5919625541721407,2.0699805579387776
-0.8380274324606374,2.3838685358786282
-1.1918217015607322,2.423853119197339
-1.4860887147501751,2.410696739936726
-1.774619935146454,2.377937675008207
-1.8324332157495213,2.3612404180698716
-1.8010410604572185,2.3771711245240366
-1.8024669344614646,2.3783937011737963
-1.7811365377559065,2.4242608291684546
-1.7727282988088024,2.4113193161947652
-1.767141820401859,2.412593101072315
-1.7671392128376322,2.4125652844767576
-1.7671392149074476,2.4125652821138264
-1.7671392154687267,2.4125652814735794
-1.7671392156165755,2.4125652813043965
-1.7671392157137795,2.4125652811922453
-1.7671392157347636,2.412565281167445
-1.7671395035129747,2.412568343996667
-1.767139215744681,2.4125652811549383
-1.7996741899296493,2.381421310390715
-1.9336579028365026,2.3276458555538704
-2.0426483623903158,2.2045205644836043
-2.1183229532285193,2.230772710187651
-2.297431695772792,2.105530725502252
-2.2751649052376726,1.7623668476363512
-2.4440424393453197,1.5767400130735818
-2.4987288260793505,1.5229520571003596
-2.50879053054531,1.5276371089128273
-2.5117860755144994,1.5349348959767652
-2.5210189426516063,1.5398467147304324
-2.5092209592839847,1.5278603923696825
-2.5067993239493314,1.4999075893768903
-2.4999737958753387,1.48599013429397
-2.5116241007125906,1.5078565386126128
-2.598163159647032,1.5819839035730545
-2.642286897930238,1.6978723761528556
-2.4368032990979307,1.957923652797965
-2.2141390760313486,2.077755030884837
-1.9495209623784353,2.2021604804064254
-1.6929328293881163,2.271887427282083
-1.4689890586098713,2.4030756968057347
-1.1480602402779967,2.4465303315563727
-0.8951605850657893,2.5783958311999835
-0.6374696902543615,2.7848858605711055
-0.4499703602620624,2.9580803838585767
-0.281485836014582,3.179208444628394
-0.12213917197341928,3.3501525888663846
-0.07033525643073801,3.46023751529516
-0.054910457917761946,3.5108405857051417
-0.03681550440140935,3.548139294594545
0.05518035688990963,3.5875419273342155
0.2672286164842337,3.630147848749245
0.5654490550940494,3.8544332968742667
0.7662951462231904,4.017664840148872
1.029236774627444,4.071501755840888
1.1575990657329704,4.157497484765848
1.0584565176043954,4.156068434201722
0.9361578321528521,4.232541602578092
0.8171622256699731,4.3297640392163474
0.6793206413613513,4.398775368402868
0.6253379453638335,4.484856187997764
0.5753767838755568,4.585283759210233
0.5260766372961143,4.683055753171828
0.488645834971809,4.832373184002643
0.42106013623926675,4.901742059035872
0.3536190529451462,5.095099998567873
0.4508727009958813,5.259473562017447
0.5910394800684591,5.370722097509136
0.5505868379059669,5.418099592761952


==> data/sim_cluster/rb1/run3/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.490504038569629,1.5005191725652203
2.519915476306096,1.4964101522274296
2.517929499408649,1.4941724242103356
2.5179295133473403,1.4941724232684348
2.5179256098579064,1.4941779020499357
2.517926576596705,1.4941765494906405
2.5179273486831497,1.4941754684911697
2.517929523735377,1.4941724213281389
2.517928338789748,1.4941740816303213
2.517929523841297,1.4941724213063967
2.5179295238491806,1.4941724213046652
2.5179295238517914,1.4941724213040413
2.517929205886989,1.4941728668023972
2.5179292891431952,1.4941727501534574
2.517929523853584,1.4941724213034937
2.5179294034984916,1.4941725899317424
2.517929523853746,1.494172421303381
2.517929523853764,1.4941724213033614
2.517929523853777,1.494172421303344
2.5179295238537853,1.494172421303333
2.5179294985234244,1.494172456793414
2.5179295238537964,1.4941724213033183
2.5179295238538,1.4941724213033134
2.5179295238538018,1.4941724213033103
2.517929523853804,1.494172421303308
2.517929523853805,1.4941724213033063
2.517929523853806,1.4941724213033054
2.5179295211201067,1.4941724251334603
2.517929521835895,1.4941724241305763
2.517929523853807,1.4941724213033032
2.517929523853807,1.4941724213033027
2.5179295238538075,1.4941724213033027
2.5179295238538075,1.4941724213033023
2.5179295238538075,1.4941724213033023
2.5179295235587817,1.4941724217166596
2.5179295236360315,1.4941724216084267
2.517929523853808,1.4941724213033023
2.5172064441118347,1.5098693508495824
2.6151665606741488,1.5858242877133804
2.580835756721523,1.7845344409384942
2.473576982207043,1.9666553907606525
2.23293832106158,2.112354904277578
1.9767825962960859,2.256842665740236
1.6710919410379503,2.3831770482432533
1.358627048672152,2.476642560034885
1.0730882217426432,2.594771882833366
0.7683211803435741,2.89303882974051
0.5210925911291175,3.1100109622235528
0.34960549541630126,3.302852013686091
0.16626704101248624,3.5543519589442325
0.052912239171956976,3.7517245638805896
-0.030334330997482617,3.9125876013651744
-0.0949081820227029,4.015107026950874
-0.13282750988799208,4.118242000556718
-0.19305859696981997,4.243561389865629
-0.21930186174341237,4.356457857311761
-0.24012207526878093,4.443910587230784
-0.24902072083037297,4.525430347942469
-0.25393038222423847,4.593245168048584
-0.27616542591086723,4.644580564162195
-0.28024106877868427,4.702724614230443
-0.2785712110859686,4.7593049012572335
-0.27886269848997536,4.818486750142345
-0.2747843044282323,4.869334938560193
-0.3297149195617557,4.914170132199813
-0.49784400263989514,5.087645075642399
-0.6154912498549621,5.283140126048351
-0.6182833880847749,5.435649387052524
-0.5557286247115405,5.4764683168579795
-0.5469704977419454,5.480020354796005
-0.5595334179845208,5.506103751423369
-0.6213824019665717,5.490548184017963
-0.6305657849627808,5.446915463517207
-0.7384015712468353,5.285764728897603
-0.8493831370106308,5.147178315209228
-1.0528975880903442,5.105490882668649
-1.168204964831288,4.909185348445729
-1.0133503877476917,4.842620188691191
-0.9495093104488044,4.67500726723859
-1.1880773270382363,4.281848856699967
-1.515588783797968,4.138468698249234
-1.8800291188349219,3.966554144400294
-2.1494414891856204,3.884795590377524
-2.3773667006249948,3.885691003934312
-2.481584553453681,4.0508821093925205
-2.8029777208235345,4.2355706210077075
-3.1532514115780472,4.204642952845377
-3.663356477770286,4.397293686622874
-4.057583741803089,4.448883847903068
-4.496607713712601,4.45707023607202
-4.922526089544804,4.503445403465838
-5.316020391479608,4.47546103868066
-5.486339270802466,4.481359655922024
-5.509365076610146,4.4707782639449825
-5.489082456283887,4.457659260580357
-5.476960646168045,4.459624110127621
-5.455694230411889,4.486256295960131
-5.45798753538435,4.499633784624841
-5.473468105334853,4.480150947398827
-5.491561602429028,4.531025536008517
-5.488308583034145,4.538849196265961
-5.468120617382312,4.562260915818084
-5.479740383288732,4.541864268336095
-5.48010478891028,4.535665837716717
-5.45188653110711,4.528001203034493
-5.199073149923773,4.571967767313533
-5.015882171811986,4.480332903317875
-4.962583463328587,4.389784440180776
-4.7599655330946,4.432764447799858
-4.5278083369056805,4.310814895056785
-4.478884673169798,4.0867803046134465
-4.313996926175752,3.9408356842503465
-4.148564171144519,3.744999424731191
-4.034975417134541,3.549712508129937
-3.9339319106505046,3.4408355585529504
-3.8679242064737602,3.3464122524324464
-3.7626042744524506,3.249465852886112
-3.6450687982683947,3.1383743205888415
-3.568625550345458,3.0659571135084374
-3.461600834542594,2.9773796403893136
-3.333798982429185,2.8492037523343376
-3.2464674064356807,2.7678681779236256
-3.1458510772289197,2.7152326098576482
-3.0808386497637548,2.6801751224135795
-3.0131296024342324,2.651016570749
-2.9645325796056774,2.6631741800700555
-2.905813494989399,2.650362213608916
-2.8629824956642906,2.635228447878023
-2.819648796173478,2.6111481765265703
-2.7499818209349716,2.5846969542377076
-2.7000455652643165,2.5650119571124983
-2.6339683567107297,2.538152994004663
-2.580869041164757,2.517986394521068
-2.4909760483704737,2.490044580231034
-2.2201568751734433,2.348230886445825
-1.9620279782389822,2.2627508049476597
-1.7567707314871734,2.226192065817445
-1.664910172092668,2.223500973893569
-1.4523522018673853,2.1940126123295585
-1.2743840744235193,2.1259301808574653
-1.077356660788685,1.9745561196660804
-0.9710392174334439,1.7127182822363851
-0.8803364706561689,1.4349390523827599
-0.8387767916116626,1.0943083097364323
-0.7536927082757412,0.7685773627359619
-0.6845227882702174,0.55251253017999
-0.6256411638637083,0.5177239659196817
-0.5889762074334213,0.5375196650810734
-0.5841921703968582,0.5429043551424202
-0.5691620149481276,0.526973538892924
-0.5351815119566075,0.5019143670474535
-0.5621392674526424,0.5061961301745012


==> data/sim_cluster/rb1/run3/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
,,,,,,,1711810744.598590616000000037,
0.53,1.55,-5.5,4.5,None,M-BS-O,1711810796.822945978000000051,1711810811.043161604000000003,
-5.46,4.49,-2.5,5.5,M-BS-O,M-CS1-O,1711810812.067271329000000004,1711810821.947925463000000059,
-2.47,5.49,5.5,4.5,M-CS1-O,C-BS-O,1711810822.884161704000000055,1711810846.784372911000000049,
5.48,4.53,2.5,5.5,C-BS-O,C-CS1-O,1711810863.111451560000000007,1711810871.141666436000000009,
2.42,5.51,2.5,0.5,C-CS1-O,C-DS-O,1711810901.851477610000000053,1711810918.421640437000000026,
2.47,0.56,-0.5,0.5,C-DS-O,M-DS-I,1711810919.404468466000000025,1711810933.484669656000000030,
-0.45,0.55,3.5,5.5,M-DS-I,C-RS2-I,1711810934.438379745000000027,1711810948.308554729000000019,
3.55,5.49,3.5,5.5,C-RS2-I,C-RS2-I,1711810967.369370734000000023,1711810967.449565496000000028,
3.55,5.49,2.5,5.5,C-RS2-I,C-CS1-O,1711811000.965598948000000060,1711811012.085841253000000005,
2.43,5.47,0.5,5.5,C-CS1-O,C-CS1-I,1711811013.044094628000000003,1711811021.876461575000000055,
0.55,5.53,2.5,0.5,C-CS1-I,C-DS-O,1711811022.865784610000000054,1711811045.206010512000000013,
2.41,0.52,-1.5,2.5,C-DS-O,M-RS1-O,1711811064.935367828000000058,1711811087.875569952000000055,
-1.43,2.5,-0.5,0.5,M-RS1-O,M-DS-I,1711811089.655408802000000041,1711811097.175573623000000011,
-0.45,0.5,-2.5,1.5,M-DS-I,M-CS2-O,1711811098.190436462000000012,1711811120.877557500000000055,
-2.5,1.49,0.5,5.5,M-CS2-O,C-CS1-I,1711811121.845804347000000053,1711811140.516090155000000032,
0.57,5.44,2.5,1.5,C-CS1-I,C-CS2-O,1711811167.198944404000000012,1711811181.549200741000000034,
2.52,1.49,-0.5,5.5,C-CS2-O,M-CS1-I,1711811200.124843046000000008,1711811216.965011547000000060,
-0.58,5.5,-5.5,4.5,M-CS1-I,M-BS-O,1711811217.942008978000000059,1711811233.322223892000000020,
-5.48,4.54,-0.5,0.5,M-BS-O,M-DS-I,1711811234.276917225000000017,1711811258.947157907000000059,


==> data/sim_cluster/rb1/run4/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5384395996055664,1.48023603109839
0.5409642874689773,1.4987022824830696
0.5490007799046612,1.4991271796979067
0.5490028209749385,1.49913340970769
0.549002340615333,1.4991317483266553
0.5490019744945167,1.499130527515237
0.5490009164471417,1.4991270968933095
0.5490014847250606,1.499128927334662
0.5490009181821192,1.4991270961865477
0.5490012335675916,1.4991281141889052
0.5490009183491322,1.4991270961182226
0.5490010736277355,1.4991275974343214
0.5490010329809056,1.4991274661656588
0.5490009183788125,1.4991270961058039
0.5490009183793427,1.4991270961055403
0.5490009644745353,1.4991272449471682
0.5490009183795879,1.4991270961053784
0.5490009183796074,1.4991270961053484
0.549000918379611,1.499127096105335
0.5490009307479014,1.499127136042763
0.549000918379611,1.499127096105317
0.5490009183796092,1.4991270961053111
0.5490009233542672,1.4991271121685805
0.5490009183796065,1.4991270961053038
0.5490009183796065,1.4991270961053018
0.5490009183796056,1.4991270961053003
0.5490009183796056,1.4991270961052994
0.5490009183796056,1.4991270961052985
0.5490009183796056,1.499127096105298
0.5490009183796047,1.4991270961052976
0.5388869524839306,1.4996055794979717
0.2754486374794958,1.5574564106884163
-0.11628216895640264,1.6856346426701154
-0.26343222652321874,1.7968625340075364
-0.36431542482564705,2.0594338441910107
-0.4782968700458312,2.1957183653945704
-0.7262024432329559,2.207635000313301
-0.930905873903038,2.4343238647528107
-1.1311472638208695,2.6983954761929727
-1.423578383076829,2.8393230545174863
-1.872255173792051,2.764462505493736
-2.300430210499208,2.938105348641211
-2.593801191712201,3.1393646085135165
-2.792909661914295,3.1711604022241024
-2.9317574890054656,3.2460110118858685
-3.0032284331419357,3.4309551436073167
-3.348452055137405,3.598982845482224
-3.5357828184936544,3.731499998067839
-3.5267176159399316,3.952240195028821
-3.5851507799602382,4.113456238382096
-3.6587793167164886,4.197932218664614
-3.73257765323717,4.21750722900281
-3.883671132626688,4.167276120936242
-4.090324074582096,4.1349668622116
-4.294595588736834,4.133114786762133
-4.434300146855757,4.152369389184943
-4.656610530921157,4.126888055530406
-4.774541059529743,4.253355953917025
-4.875254345684678,4.28889896667643
-5.164631177332557,4.3439835113581715
-5.379109585331223,4.375062518136216
-5.450734273545627,4.405188873930388
-5.44907887329246,4.438392949467439
-5.4557377036959,4.437695596373213
-5.467299036328256,4.443051461716092
-5.449231127844894,4.4336905324778755
-5.298110997163516,4.409702270883699
-5.172881037790541,4.435863229150133
-5.0419832462895116,4.590824132745958
-4.738514415884588,4.576869124421905
-4.517529437241558,4.370552155081534
-4.37577644406186,4.324148835013667
-4.298752174223999,4.340017436791209
-4.205317511150989,4.43162322772098
-4.016125993824428,4.41892819920196
-3.7877523655735654,4.4399442512644995
-3.6269708972145462,4.496800424470633
-3.577102891114632,4.689473508645759
-3.468515467901252,4.9212690321810735
-3.302047829592918,4.9216721489485815
-2.9074959084176877,5.128194618963919
-2.6986339660725864,5.406472616856067
-2.513769323769779,5.51385296101491
-2.461563970056158,5.4997575723730385
-2.4661526345814764,5.496778530660757
-2.4382736985735347,5.490230591338843
-2.4218724990064455,5.495028540870881
-2.407525677280015,5.485472165082154
-2.4710323800577605,5.207886628038334
-2.4470555477815594,4.943223105387147
-2.3058955288092884,4.8922706581783535
-2.0200415090094053,4.865278686869951
-1.9182249207508688,4.6292170648264745
-1.6272821577992804,4.488502883726642
-1.1863600369294556,4.547271187422005
-0.8315623386704667,4.481062026571216
-0.4636458361642877,4.493648167487386
-0.13511721849513592,4.484346088077608
0.2652436899488988,4.514259440679657
0.6001722182066214,4.516189290822049
0.9909615588003939,4.534462829967532
1.321643593980518,4.564650048122998
1.7756196069422345,4.537586828626836
2.129884281559291,4.54143261680608
2.4023578220466355,4.564647023835446
2.767005582774255,4.56663335525322
3.2269444996293695,4.58870272833612
3.540033204829646,4.575781852014496
3.935417836315283,4.5572298555127055
4.295710629226807,4.559375333350385
4.708126941224474,4.5919197620323615
5.00393884915723,4.560830524230805
5.376591579593523,4.599435801753086
5.4913251465340185,4.605900174010668
5.518961923877108,4.517068318996749
5.513730010703945,4.467260943230464
5.52305581311251,4.480356275278765


==> data/sim_cluster/rb1/run4/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.4563066551299753,5.489226410548838
2.429337778394741,5.488737238378491
2.444077651717259,5.485200951852998
2.444059614324009,5.48519822803968
2.4440596005566433,5.48519823645492
2.4440595967799723,5.485198239083887
2.444059595445183,5.485198240022148
2.444059594971467,5.4851982403551816
2.444062333893768,5.485198656197594
2.444059594743144,5.485198240515162
2.4440595947188197,5.485198240531951
2.444059594712688,5.485198240536065
2.444059594710641,5.485198240537366
2.4440601372291653,5.485198322876486
2.444059594709524,5.48519824053797
2.4440595947093726,5.485198240538018
2.444059594709283,5.485198240538033
2.44405959470924,5.4851982405380335
2.4440595947092105,5.48519824053803
2.44405959470919,5.485198240538029
2.444059594709176,5.485198240538027
2.4440595947091657,5.485198240538026
2.4440596266118377,5.485198245379924
2.444059594709152,5.485198240538024
2.444059594709148,5.485198240538024
2.4440595947091452,5.485198240538023
2.444059594709143,5.485198240538023
2.4440595947091412,5.485198240538023
2.4440595947091404,5.485198240538022
2.4440595981521356,5.485198241060568
2.444059597250625,5.485198240923745
2.4440595965475773,5.485198240817043
2.444059594709138,5.485198240538022
2.4440595947091377,5.485198240538022
2.4440595947091377,5.485198240538022
2.4440595947091377,5.485198240538022
2.4440595947091377,5.485198240538022
2.4440595949834187,5.48519824057965
2.4440595949116015,5.485198240568749
2.444059594858588,5.485198240560704
2.4440595947091373,5.485198240538022
2.4440595947091373,5.485198240538022
2.4440595947091373,5.485198240538022
2.4440595947091373,5.485198240538022
2.4440595947091373,5.485198240538022
2.4440595947091373,5.485198240538022
2.4440595947252657,5.48519824054047
2.444059594721043,5.485198240539829
2.4440595947091373,5.485198240538022
2.4440595947091373,5.485198240538022
2.4440595947091373,5.485198240538022
2.4440595947091373,5.485198240538022
2.4440595947091373,5.485198240538022
2.4440595947108785,5.485198240538286
2.4440595947091373,5.485198240538022
2.4865293581765004,5.455987657458196
2.6408355475961653,5.15696154207712
2.694743406324352,4.964056131865387
2.7205578444178506,4.6514562261564505
2.772076211104887,4.3487489768972
2.8168843958401903,4.106649189855436
2.7937853916360393,3.923153615591958
2.8653204196292954,3.6342362580083742
2.8866372542217125,3.431496915531678
2.9640227116720816,3.0827580094042593
2.957962270394395,2.9033457122840156
3.0068673081609893,2.7559100714740725
3.0939368854845304,2.5954548163177735
3.088121138708362,2.444125642183961
3.0800218008031948,2.3831208625787235
3.0484323273873146,2.366109692992021
3.022315582254866,2.3376944490779366
2.964865192626439,2.3244775909305004
2.6444696523265763,2.08328713183984
2.5702816141681772,1.9728077494036458
2.55014454229297,1.9198391338664176
2.5586244361391466,1.8967996133864629
2.562017247925698,1.8514829841460692
2.560242258761673,1.8248754674055887
2.557951180201161,1.8032402595754222
2.5558803287128504,1.7746588601708835
2.5513990180275012,1.7623942995357484
2.543930904528585,1.7467505223650004
2.5357112956445964,1.7305972556526663
2.5262857031695822,1.7132750537580146
2.5158256473702605,1.6953641915937754
2.506948928711118,1.679646304294267
2.494323880564334,1.6652491010707589
2.460591263148245,1.6317791851749153
2.440355221124878,1.611970475395206
2.420048087426929,1.5868686622233925
2.405496813633379,1.5630387646067516
2.396837599358665,1.5418070003941577
2.385265890954809,1.518545116124654
2.3674473145304606,1.4912554817534518
2.34901465007723,1.4631228836346242
2.3385545554534697,1.4369156167047419
2.326991955600529,1.4083809581887774
2.3216639624139495,1.3829004410865204
2.322131165412691,1.3817672012904991
2.318589475335112,1.3528170425192956
2.3186120346881416,1.3389415749716396
2.316706406162427,1.3190243035646887
2.317704337518887,1.3034382716582626
2.3211216124335077,1.2909473384340049
2.32508595531775,1.2839078014752212
2.3266534429337065,1.2745911824604428
2.326460750690114,1.2601113322380195
2.3302014708234227,1.2477438466716901
2.3443579996230817,1.2343988427988397
2.3599085652574074,1.2260897715918535
2.3762951901589213,1.2204061973956772
2.458607696601797,1.075583014917549
2.4361927470035627,0.771617379658455
2.333828667242565,0.611055210650506
2.372573425133291,0.5322688857936312
2.396809087397921,0.5539638892062927
2.4119474533058507,0.5508853230545201
2.4202985847727474,0.5433094601660735
2.416752275658917,0.5241095253037759
2.425644443377552,0.48899866788893553
2.4601748861317425,0.4916706788563281
2.4771264092088088,0.4977039825409516
2.470652716299972,0.5200349868636692
2.545430168641103,0.7944982621554321
2.5540352960406496,0.9823233194066525
2.6078212440798727,1.2044029598324486
2.657099005145106,1.3065320552011341
2.606052320154371,1.5159612511976523
2.5296578995508314,1.583841071753318
2.512593906895824,1.7057979165437116
2.5377709380494298,1.8808576757819435
2.525139818724703,1.9921419082430096
2.189084403455591,2.1171798815463916
2.1098957007628725,2.265903278028145
2.0758486956591162,2.3478715233384877
2.016584449962801,2.3350266028425026
1.8917914125205217,2.3684210248798094
1.6856728471938824,2.443002991598511
1.4754382215555806,2.455052109557589
1.2415565797506458,2.3550826392127937
1.0206751634115196,2.1591050608425504
0.8482863462766392,1.9038986846968136
0.6276925749250983,1.686690690368824
0.37630690025350155,1.4134521685344659
0.13001204276295475,1.1204547240656635
-0.11836210359749,0.8158589832707154
-0.3589086925723777,0.6013125959393436
-0.448277831054547,0.5308022180159897
-0.4791421882533262,0.5041428067462003
-0.4923936128180699,0.5257202802264158
-0.5071078744581641,0.5183979744731304
-0.516978732298087,0.5230432662243619
-0.49020575831730095,0.5198880087836146
-0.42319991237114163,0.649689701914164
-0.3475887217267797,0.900946763154555
-0.17039230901050484,1.259455791256927
0.09167239705922192,1.569867431867383
0.2624571314681141,1.7859450745715977
0.5026715269716346,2.0780769207761756
0.8123331820254043,2.303999188595911
1.1183603018912587,2.4389953292190647
1.3798951712269645,2.6249667514359314
1.6455959373931561,2.7374659928788247
1.8724532684236554,2.9476418941993825
2.100798037585047,3.1364402434222027
2.2625628129812916,3.4367348573756353
2.451674282522234,3.7682489538059416
2.5743481566637345,4.111220864840992
2.712181521093858,4.301098031118627
2.831740374123222,4.642484037979997
3.0111159927749025,4.954023899469261
3.208102804798192,5.253496826806019
3.352907862816062,5.472325593729323
3.4309712836402726,5.467559279341911
3.4397807937955203,5.459199875083027
3.4580284387012155,5.466148338351367
3.5082670101078515,5.447242209482199
3.5901619792145034,5.4694618980007865
3.599594367788917,5.472874666527262
3.521671746899348,5.489174280887864


==> data/sim_cluster/rb1/run4/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.5567616985559427,5.474241074814203
3.5567616985559427,5.474241074814202
3.556761698555942,5.474241074814201
3.556761698555942,5.474241074814201
3.556761698555942,5.4742410748142
3.556761698555942,5.4742410748142
3.556761698555942,5.4742410748142
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.55676169863107,5.47424107498111
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.556761698571436,5.474241074848624
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.556761698557176,5.474241074816943
3.556761698556852,5.474241074816224
3.5567616985566137,5.474241074815694
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985560746,5.474241074814496
3.5567616985559414,5.474241074814199
3.5567616985560138,5.474241074814361
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.55676169855597,5.474241074814264
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.556761698555952,5.474241074814223
3.55676169855595,5.474241074814219
3.5567616985559414,5.474241074814199
3.5567616985559454,5.474241074814209
3.5567616985559445,5.4742410748142065
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.556761698555942,5.4742410748142
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.5567616985559414,5.474241074814199
3.556909068490146,5.474352117818152
3.5585068760683445,5.4749359714116865
3.601237490545437,5.466760182124784
3.584765638179138,5.407933294536301
3.4340916879167906,5.360090131895379
3.2335590051609486,5.474206166222843
3.0941951645997894,5.577974383448595
2.9311859759807715,5.617155896279177
2.7642291624992574,5.625657066371922
2.6566254005898653,5.588189640335844
2.584650688074464,5.53647246934064
2.570299051088484,5.509500566801338
2.5629795017905086,5.491157496836122
2.562991815791282,5.491140925413832
2.536501548224609,5.4790197634631825
2.5769563805678226,5.3050325654374415
2.55378428905009,5.109990461413522
2.37418916404752,5.049924442070222
2.30347623715965,4.849195388635842
2.0629919503699585,4.6524529729060555
1.7745665191230078,4.6756746866055465
1.5537301508195216,4.658562834920395
1.2711911216294638,4.749534766063081
0.9581706475127358,4.934100950544129
0.7020011281143237,5.1918955869403245
0.5647636395684987,5.359544055216525
0.5180254961791855,5.453964029265716
0.5192277849724372,5.468488033566048
0.491763154445259,5.47316349605545
0.4856806800451876,5.5118777040245615
0.48793792180294027,5.525960493547867
0.5332277043891915,5.486574915593938
0.5582845433579795,5.467324935721866
0.550777832771363,5.47613998997489
0.5897273145924062,5.482419682712862
0.5819713150820505,5.465905387601776
0.4425617269137794,5.2226376289324845
0.344656746189421,4.974954966062545
0.38890070136963306,4.8150958287126615
0.24570662554930411,4.524810909960042
0.1842424540125709,4.303624823281382
0.19004198378053072,4.095129618034776
0.15606344482422863,3.9049294698301487
0.16150623057847646,3.720379715757192
0.13604748745243622,3.5410375101141316
0.140504475809351,3.348713374197233
0.3204763299065361,3.3497030320299994
0.41853989716457907,3.2911268697145166
0.5463393049109468,2.923899057405821
0.6556528551327885,2.8354547321803873
0.9099163922692286,2.839057182041861
1.1112078900474431,2.8317739780390485
1.1852755690230836,2.742737528080052
1.3282855905276172,2.7515778420638046
1.5738115443644065,2.7735817365195206
1.7713292492004888,2.7757904104256053
1.9037889969127688,2.700182940791711
1.896432497274986,2.5356506524525564
1.9532292455906184,2.3409829433660843
2.1182812516436336,2.2976023601501883
2.1286825781199328,2.15290118951868
2.1675429700419135,1.845222181085846
2.3275929800258846,1.6868316301336224
2.1670772414803743,1.5012757286180254
2.053600896946704,1.2706370775393996
2.029979666880159,1.0308877493658826
2.0731339938668527,0.8565705485881788
2.1024794321560036,0.7824686743775076
2.20457230001369,0.6767613931107627
2.3633056760797446,0.6918824278785067
2.454846849263016,0.6390752506485077
2.4621427454136557,0.5790606861036993
2.4524378902674453,0.5641611172175576
2.440359166324514,0.5494382008409457
2.427497185225136,0.525150238982788


==> data/sim_cluster/rb1/run4/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.470209450912475,2.5377491813905126
-1.4504476880610673,2.5695117966061307
-1.4505552591891115,2.5837744052553266
-1.4505552375138127,2.5837745066109346
-1.450555219877847,2.5837745299312203
-1.4505552137245186,2.5837745372038605
-1.4505552118285854,2.583774539424157
-1.4505552110010491,2.5837745403938195
-1.4505552107933344,2.5837745406380543
-1.4505552107144695,2.5837745407313797
-1.4505545246224063,2.5837710797329048
-1.4505552106723592,2.5837745407822434
-1.4505552106680017,2.583774540787973
-1.4505549347269548,2.5837731487227362
-1.450555210666666,2.583774540790154
-1.4505552106665611,2.5837745407904826
-1.4505552106665398,2.5837745407906487
-1.4505552106665416,2.5837745407907673
-1.450555210666547,2.58377454079082
-1.450555210666555,2.5837745407908685
-1.450555210666562,2.5837745407909107
-1.4505552106665665,2.5837745407909356
-1.45055521066657,2.5837745407909534
-1.4505551998415598,2.5837744861807845
-1.4505552106665744,2.583774540790974
-1.4505552047682198,2.5837745110348704
-1.4505552063126386,2.5837745188261763
-1.450555210666578,2.5837745407909902
-1.450555210666578,2.5837745407909924
-1.4505552106665789,2.5837745407909947
-1.4505552106665789,2.5837745407909964
-1.4505552106665789,2.5837745407909973
-1.4505552106665798,2.583774540790998
-1.4505552106665798,2.583774540790999
-1.4505552106665798,2.583774540790999
-1.4505552106665798,2.5837745407909996
-1.4505552106665798,2.583774540791
-1.4505552106665798,2.583774540791
-1.4505552106665798,2.583774540791
-1.4505552106665798,2.583774540791
-1.4505552106665798,2.5837745407910004
-1.4505552106665798,2.5837745407910004
-1.4505552106665798,2.5837745407910004
-1.4505552106665798,2.5837745407910004
-1.4505552106665798,2.5837745407910004
-1.4505552106665798,2.5837745407910004
-1.4505552106665798,2.5837745407910004
-1.4505552106665798,2.5837745407910004
-1.4228989192171557,2.5664131168662547
-1.1215931140075428,2.5457539457816196
-0.8580632009998173,2.3175993828160397
-0.6359626289917264,2.0710756426892623
-0.5502650206613033,1.8628328165942039
-0.45629415018665664,1.5360180030444583
-0.38329644817923203,1.2731661482976313
-0.32739373742192157,1.0233709288044728
-0.29859226939047545,0.8344850447099881
-0.2694964650553162,0.7127033656807727
-0.29734515029192377,0.5529012986422714
-0.3596654739827718,0.5420416860554432
-0.4073693458378589,0.5225117384224308
-0.44837613600776915,0.5441309850090815
-0.49065621736026266,0.5265959294989431
-0.5271713585179318,0.5214411673318071
-0.5227174302755477,0.5195047719417176
-0.5176952590995691,0.5194690882581644
-0.4607996387342377,0.6378262822553452
-0.40228366074584887,0.8942112222157087
-0.3629435418270397,1.0004575381081964
-0.3112931402605472,1.0910938209602103
-0.2802221780696659,1.2420964519621032
-0.36962062789609984,1.4093322898250777
-0.4979695771061792,1.5213392142399886
-0.669071878047637,1.661322457042901
-0.9261053924967237,1.8572897602736405
-1.0940952773438575,2.0518937906566506
-1.203809847763841,2.1841499524814534
-1.3642389751164803,2.430773974980368
-1.4268394621575773,2.5097507890389505
-1.4127210030729183,2.5131846329720067
-1.4127262675548815,2.5132738649357456
-1.4127236916055805,2.513224622942081
-1.4127243778620615,2.513237469027976
-1.412726309321287,2.513273733359837
-1.412726309483439,2.5132737310795377
-1.4127263095367706,2.5132737303268304
-1.4127257361359469,2.5132629612757587
-1.4127263095601519,2.513273730000608
-1.4097272287387455,2.5121980404531454
-1.3973420571460178,2.5101062006273325
-1.383464688987397,2.508722082368397
-1.3738191899020586,2.507646068373694
-1.355874061243087,2.505987149279166
-1.3441494911532565,2.504600553804466
-1.3272757195732492,2.5039775040248635
-1.3114563812529658,2.502603894022686
-1.2972233088761227,2.5019055268766297
-1.2828909703701976,2.5012769477514447
-1.2673607884393796,2.5011555723016743
-1.2539958516278995,2.5001808851609075
-1.2394592912160034,2.4996947909197593
-1.2218070150583467,2.499642284238601
-1.2081571761967673,2.4992468141401245
-1.1907160900272702,2.4982739223405406
-1.176031533869895,2.497890192611897
-1.1601999001638958,2.497987562068098
-1.145478137609425,2.4976300064981265
-1.1308882064640091,2.496789635975483
-1.124107799604083,2.49711970945677
-1.1649851809187872,2.5208834132616187
-1.3197455489793528,2.600937919138099
-1.4804086390581839,2.6265597418305098
-1.643381462189395,2.6153118625900107
-1.7578526476870042,2.5872677177984067
-1.816014451441431,2.354873365805229
-1.8469225318274658,2.2136613231651037
-2.0932994316562956,2.1456906962045235
-2.2385107941524103,2.026375066143099
-2.1730723438510218,1.8675173030202155
-2.3109422891576408,1.7449859331094186
-2.443754176093077,1.767975317806067
-2.491364575661673,1.7185921943629696
-2.501980096413578,1.7057976877883954
-2.475994011419975,1.6577399719822625
-2.512815159719496,1.5955859294349768
-2.5194686364287673,1.5331299145191468
-2.5279369161107983,1.4965866181778011
-2.5189739919635805,1.5074804163197153
-2.536626917899955,1.5101937388583901
-2.5227001322857436,1.5370967983785886
-2.567655769557879,1.6377365176673715
-2.5869777360541732,1.9351578705417878
-2.5021618029742854,2.0629513719984693
-2.2987149892059113,2.0811725911627508
-2.2531910926389527,2.251076538569897
-2.03386237281169,2.49544150976038
-1.7041074288168128,2.5460154464125218
-1.3541553361681542,2.5531525004673923
-0.9797218406349639,2.7356875559022846
-0.6928213595820019,2.938354114013135
-0.4457656568768513,3.1913856935112133
-0.2509483064114475,3.43554589953078
-0.13056230407357816,3.616132041161004
0.030179377054441403,3.8393931491252764
0.1631570341921682,4.082204410582748
0.2664785247103012,4.301520136772971
0.4149184159118544,4.520239702650363
0.5544320115758525,4.800288458726192
0.6359297117476981,4.881786442978233
0.6809155591676124,5.2306854670447125
0.5852340177616817,5.275614319954041
0.5618259394736285,5.325937487224978
0.597851506518901,5.417280736994214
0.5898880909422699,5.45131590962112


==> data/sim_cluster/rb1/run4/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.492907635220318,1.5042559737816792
2.4672822902813984,1.4958161305532887
2.4577132753901783,1.483471495058453
2.457713279660452,1.483471523208172
2.457713281564067,1.4834715334467965
2.4577132822057566,1.483471536831848
2.457714330805836,1.4834745021307008
2.4577140563651563,1.483473726335776
2.4577132825103924,1.4834715384360706
2.445053880763157,1.4959937329035815
2.510416737024865,1.5251097453333846
2.55922236255732,1.7333679563099538
2.3518889605300957,1.954717097048796
2.190145024363876,2.0809833241097193
2.104349694678247,2.169494550724102
2.0497294880804278,2.2157479938561666
1.7980742303805126,2.2902517451083977
1.4683106943850692,2.4698191452320417
1.2239718382463725,2.59905701388604
0.980849884472355,2.792311019458922
0.8186749615087345,2.8628016415300714
0.7406290561474824,3.0067720728512386
0.7493257799597473,3.295023484201693
0.790034806115937,3.445105020982928
0.824818050908581,3.7484214525720336
0.9200490719880996,3.993663788248303
0.9929033413544852,4.203769101653268
0.9792185866695364,4.326467123118807
0.8798890449764922,4.3512707726060835
0.8113552255857082,4.40591951106444
0.7468139065630961,4.434015607040333
0.7112727714935945,4.4473188513554325
0.6828259473641527,4.460941287762873
0.6531608152184258,4.519764311081448
0.6404451187896161,4.616737161687498
0.48226865920869866,4.628863064889856
0.41855635887988196,4.862308384503298
0.41009067750698414,5.1745252892354845
0.2713180602858287,5.318232743051916
0.1848661399235052,5.33431232167649
0.10857020592170041,5.293693775836399
-0.1154768940940718,5.261633551179159
-0.2568577812568682,5.307131245885715
-0.3675683788171158,5.313419205943561
-0.42644145184106197,5.3349188871243705
-0.47046481863911627,5.3619789814431735
-0.4839668139208717,5.359252971874919
-0.49177275108553875,5.310612441198789
-0.48403078268140654,5.139057910827528
-0.5236047634808827,4.964079541737016
-0.612239584801773,4.830639837759733
-0.7211494289067124,4.75193515482354
-0.9502935594880091,4.776524741705886
-1.0607686641237555,4.684768934216657
-1.1270991254075193,4.647043680728786
-1.3490562406902544,4.634776685946723
-1.704822117823844,4.430022230420157
-2.033589006487462,4.329823855620049
-2.2777486035878063,4.238037852080411
-2.5551344355657744,4.153558362326087
-2.6836170288931918,4.108306250048088
-2.9682946798923213,4.034733795145944
-3.182838895501237,3.9737776817670656
-3.3951806380758,3.917912277608727
-3.550260055608983,3.9307750939414237
-3.7749326428986176,3.8533040750686425
-3.913087215806712,3.805279834581688
-3.9984456434488607,3.7719040728841575
-4.057560289894894,3.7758114590275094
-4.182371395039581,3.764169363418086
-4.380719402544271,3.7951430296612862
-4.477004985767195,3.899551594645193
-4.5668047516855275,3.9754359195225066
-4.704111894098352,3.959197115494803
-4.915799640982691,4.030288963483843
-5.003067837030958,4.19789238550422
-5.297218879968529,4.285744932266477
-5.364467711085781,4.420986621953645
-5.384423324912147,4.489417354709406
-5.398291598768626,4.493287688422838
-5.415614490383346,4.474627146813592
-5.433824568049773,4.494445543722289
-5.431070590609732,4.506694314257945
-5.445732783964323,4.504119838144669
-5.437702203497838,4.488947229498637
-5.43934801011195,4.483655457925333
-5.400479507803634,4.482134685949768
-5.098008170935349,4.489767845000706
-4.823656817484817,4.288423908710943
-4.64133757243235,4.136978677724099
-4.295411269791615,3.743810780320331
-3.978738812381425,3.5675022681843434
-3.799447734087087,3.4466355500106274
-3.4541805432951653,3.173034268195628
-3.3172119619147162,3.0764720135760024
-3.117391664905159,2.974393097194467
-2.879949261566602,2.8733690068057496
-2.70045349407581,2.7090895299141784
-2.4582543021605865,2.5589382374160508
-2.2357083308504304,2.4387448236521774
-1.8774284457280617,2.3445336670077084
-1.6192708413858643,2.299405242415751
-1.357256171415238,2.220938950208347
-1.1072211858466812,2.139727370259045
-1.040924122033811,2.0751406864155695
-0.875863422915967,1.5164064569006355
-0.7854100591443318,1.1935691596409113
-0.6507217343326417,0.814421302564644
-0.5522896711316134,0.5781921185704462
-0.5415634348803238,0.522006990634173
-0.5395875946591753,0.5186937689809962
-0.5491718753054524,0.5205960285549246


==> data/sim_cluster/rb1/run4/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.58,0.48,0.5,1.5,None,C-CS2-I,1711811368.444680095000000028,1711811382.794858834000000050,
0.55,1.5,-5.5,4.5,C-CS2-I,M-BS-O,1711811397.750101477000000047,1711811414.740295837000000046,
-5.45,4.43,-2.5,5.5,M-BS-O,M-CS1-O,1711811415.786046072000000049,1711811425.806278744000000050,
-2.4,5.49,5.5,4.5,M-CS1-O,C-BS-O,1711811426.775262588000000048,1711811442.285487645000000018,
5.53,4.52,2.5,5.5,C-BS-O,C-CS1-O,1711811470.614521311000000038,1711811479.235120701000000015,
2.44,5.49,2.5,0.5,C-CS1-O,C-DS-O,1711811506.822584474000000051,1711811540.542807092000000034,
2.48,0.49,-0.5,0.5,C-DS-O,M-DS-I,1711811541.518387155000000032,1711811556.148560691000000009,
-0.51,0.53,3.5,5.5,M-DS-I,C-RS2-I,1711811557.091678177000000006,1711811570.991872324000000062,
3.56,5.47,3.5,5.5,C-RS2-I,C-RS2-I,1711811583.784168762000000049,1711811583.864346062000000054,
3.56,5.47,2.5,5.5,C-RS2-I,C-CS1-O,1711811618.289483367000000018,1711811624.939705051000000059,
2.56,5.49,0.5,5.5,C-CS1-O,C-CS1-I,1711811625.929680364000000058,1711811635.509857170000000032,
0.59,5.48,2.5,0.5,C-CS1-I,C-DS-O,1711811636.577192731000000036,1711811656.917719740000000057,
2.46,0.52,-1.5,2.5,C-DS-O,M-RS1-O,1711811688.140872131000000009,1711811702.071047973000000004,
-1.45,2.58,-0.5,0.5,M-RS1-O,M-DS-I,1711811726.157646767000000010,1711811733.977814373000000061,
-0.52,0.52,-2.5,1.5,M-DS-I,M-CS2-O,1711811734.995755879000000062,1711811766.185964268000000012,
-2.54,1.51,0.5,5.5,M-CS2-O,C-CS1-I,1711811767.166846828000000010,1711811779.997030120000000062,
0.61,5.46,2.5,1.5,C-CS1-I,C-CS2-O,1711811795.505327328000000031,1711811811.945521845000000059,
2.46,1.48,-0.5,5.5,C-CS2-O,M-CS1-I,1711811816.546853042000000034,1711811834.887024260000000055,
-0.48,5.36,-5.5,4.5,M-CS1-I,M-BS-O,1711811835.882565137000000055,1711811854.602868861000000038,
-5.44,4.5,-0.5,0.5,M-BS-O,M-DS-I,1711811855.531533130000000033,1711811869.241711089000000015,


==> data/sim_cluster/rb1/run5/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.46622530618959335,1.509138345670555
0.4662212136157864,1.5091454112638432
0.47623085000961307,1.508180224722715
0.47621863975786294,1.5081727270889804
0.47621863009854337,1.508172727475554
0.4762186268381976,1.5081727275445835
0.47622188754526373,1.50817474447159
0.4762210329888825,1.50817421637843
0.47621862490724,1.508172727580378
0.4762199106084726,1.5081735225491169
0.476218624847065,1.508172727581195
0.47621862484159294,1.5081727275811982
0.47621862483978994,1.5081727275811634
0.4762189768848568,1.5081729452494639
0.47621891238003755,1.5081729053665232
0.47621881281876544,1.5081728438083088
0.47621876643529326,1.5081728151296279
0.4762186248386202,1.5081727275810317
0.4762186248385998,1.5081727275810208
0.47621867843516075,1.5081727607195405
0.4762186248385767,1.5081727275810082
0.475856589967421,1.5080490702415008
0.2406195155934796,1.6420400719963397
-0.05734076440183511,1.8415327012622733
-0.35308809818950504,2.154218158959421
-0.6432694303786413,2.34688707876359
-0.9304507021966,2.520301680607721
-1.2013108860338066,2.6530633938157373
-1.4475774985583785,2.7603568836786363
-1.6879384450534332,2.8369868029752663
-1.8807017664086843,2.938646173570486
-2.0788924018185826,3.094775070064992
-2.359019654281397,3.239582747222077
-2.7102769287615898,3.4902656400754357
-2.961347129389817,3.5987080869858437
-3.252058909800901,3.6583964060519847
-3.490972119297984,3.7644316763990298
-3.738272625048473,3.927041034017375
-4.033442612779677,4.07652654721245
-4.255834209142335,4.213961555979096
-4.557756925910432,4.393166374299835
-4.84307292583933,4.52891655052169
-5.076008093044857,4.568251170990739
-5.416824112462239,4.630340627734083
-5.499096611371582,4.59052038884928
-5.503588606355331,4.545675680022597
-5.491038582671449,4.559557569442567
-5.503918305491731,4.5408965894471045
-5.51100857683883,4.523896179053397
-5.52438457359291,4.531327550160921
-5.518154622356093,4.533684112941846
-5.407984009113113,4.663519606583428
-5.228492284869809,4.71284414426159
-5.107519070041986,4.6742231146668285
-4.934025025424129,4.542694988210404
-4.822234580571804,4.444148199005953
-4.65138052145064,4.4126969337179
-4.5639605139272375,4.461979947575476
-4.456290327318506,4.508425792646496
-4.408879562657521,4.490654242628356
-4.387366327227768,4.457411307709356
-4.319618832768586,4.447751107700111
-4.279026834667561,4.4481628874111605
-4.124514613205951,4.458126206956478
-3.843398418774969,4.467049162652957
-3.677259684108341,4.476532285455256
-3.491696178029275,4.55184029088985
-3.493066823921052,4.75142846499678
-3.4719170922917177,4.895327249001989
-3.209971579862736,4.940586402237205
-2.943919552346949,5.062481244732213
-2.8163019862555503,5.130285805597767
-2.7768575368454593,5.414895845367483
-2.7335531580854235,5.403431401987043
-2.6372201203945815,5.375527753331772
-2.5412648972498646,5.374017009981031
-2.4979075182692787,5.395221728772462
-2.4973728339669714,5.395650100253454
-2.485797747380307,5.383587718031326
-2.4588179424828596,5.274916663132746
-2.371033452329897,5.170008205839081
-2.2250661624112817,5.068476886848705
-2.2105178438066657,4.787463982187129
-1.9603008163655966,4.52170588452892
-1.624763968569627,4.512259841756018
-1.2368158605394628,4.60952132957152
-0.8790102779270148,4.5483051450823595
-0.5338807029200767,4.584767820753847
-0.09241595167582428,4.5933706234098155
0.1178710177264648,4.584421642673513
0.5929214836494614,4.613691384917857
0.9825177275475072,4.631900158858891
1.3726492767357188,4.670419551202767
1.7227435762647576,4.640750837154098
2.0688213155385253,4.6795399224208145
2.440997101246141,4.65413859760341
2.662713505243232,4.667880294880308
2.8928977769460946,4.706392316820683
3.1434692726118336,4.729672176545363
3.4814801701305864,4.732748873211562
3.82179676402976,4.733966045431674
4.0906755361119345,4.715016707250539
4.252320423689685,4.679099665947221
4.385571519060371,4.6933390104138155
4.504691286792937,4.644773858094136
4.6332443933790355,4.461085316304055
4.7919623056467575,4.5294406637896705
4.989773052377067,4.645799924363225
5.3279207568446445,4.70291219159184


==> data/sim_cluster/rb1/run5/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.6298779129915926,5.332739428280209
2.6190473289588265,5.325105590501411
2.603363072289214,5.310095735797075
2.603363447946461,5.3100957102203346
2.603363484227087,5.310095690114807
2.6033800913426615,5.31009436781489
2.6033634999419943,5.31009567862559
2.6033635013502816,5.3100956775640915
2.6033635017556103,5.310095677257899
2.6033635019040813,5.310095677145336
2.6033635019528005,5.310095677108101
2.603363501968066,5.310095677096234
2.603365292900746,5.310095535353377
2.6033648239681666,5.310095572464678
2.603363501975484,5.310095677089999
2.6033635019755343,5.3100956770898575
2.6033635019755006,5.310095677089816
2.603363501975431,5.310095677089799
2.603363501975376,5.310095677089799
2.603363501975332,5.310095677089801
2.603363644647236,5.310095665798393
2.6033636072901807,5.310095668754923
2.603363579714648,5.310095670937318
2.6033635019752515,5.310095677089805
2.6033635019752395,5.310095677089806
2.6033635019752333,5.310095677089805
2.603363501975228,5.310095677089806
2.6033635019752244,5.310095677089806
2.6033635019752217,5.310095677089806
2.60336350197522,5.310095677089807
2.6033635081682283,5.310095676599676
2.6033635019752173,5.310095677089807
2.603363505349677,5.310095676822742
2.603363501975216,5.310095677089807
2.6033635019752155,5.310095677089807
2.6033635019752155,5.310095677089807
2.603363501975215,5.310095677089807
2.603363502643577,5.3100956770369105
2.6033635024586883,5.310095677051543
2.6033635023393935,5.3100956770609855
2.6033635019752146,5.310095677089807
2.6033635019752146,5.310095677089807
2.6033635021130617,5.310095677078898
2.6033635019752146,5.310095677089807
2.6033635019752146,5.310095677089807
2.6033635020284596,5.310095677085593
2.6033635019752146,5.310095677089807
2.6033635019752146,5.310095677089807
2.6033635019752146,5.310095677089807
2.629178404531755,5.222869809356819
2.6825227460390373,4.974305560384577
2.7402946551098704,4.7483226879268505
2.7933551495502273,4.505297413592618
2.8140318406576634,4.210923030695778
2.8548883055696943,3.939211069024975
2.9223180167463143,3.785019565186392
3.0177216063745456,3.617331286932551
3.043720084186489,3.4538069212814313
3.0622849624442683,3.2634311443982065
3.146615967004969,3.0876071935572442
3.1726419273636117,2.9059844323596256
3.1778775415646883,2.795142557059533
3.2303581907952363,2.5632401505511315
3.196313401569867,2.37732585546856
3.1782152156970107,2.151832919678859
2.9898950500083137,2.027770028893273
2.9010630813728895,1.953257737440198
2.895823073535714,1.725847062498977
2.642322714079243,1.409842945630899
2.4056918061273005,1.0398625589650328
2.2843660161271266,0.7566036846735276
2.250357307623587,0.563318382698502
2.3175876657149144,0.5401253095085521
2.339559260942558,0.5259500207539433
2.3304251673740435,0.523704557931508
2.350831856855209,0.4949048033465545
2.3546445877938957,0.568990916975104
2.4844885499790004,0.7122933279080803
2.465823404701475,0.9859088624604403
2.468344565793993,1.1919062883648264
2.5326067505427776,1.3482472503897813
2.6296890711921352,1.6557807271040343
2.600974239652305,1.8072396460019855
2.514078591814411,2.0957743761272427
2.3786382449519987,2.188225362937442
2.0047929444130594,2.2641314254135145
1.9255082232130363,2.3126997382258048
1.7709813475873348,2.4514326921710947
1.6788779888270478,2.3796189102652656
1.4536278843767607,2.317620688022754
1.2755100316741883,2.282807528890859
1.1474727337344346,2.0974575384447802
0.912005684816763,1.885609348437537
0.7988306959246767,1.5854540465218048
0.5480250316416635,1.318479481873583
0.291304061779595,1.0478897371716935
0.08007220042999741,0.7951458183795916
-0.13445491336955673,0.5569403426593146
-0.3473779616421453,0.4903151822446098
-0.4089660161877955,0.4741927166432038
-0.46207453231571094,0.5091664266765062
-0.5105371486362378,0.5271643925544398
-0.5124101380330384,0.531801845003404
-0.5124066965216123,0.5318024257145212
-0.5373620796252103,0.525894814097419
-0.3649903487584769,0.7407609827184857
-0.15721817026641993,1.0708840346512143
-0.023676520504237075,1.42079174759426
0.1730223091846419,1.7096018485094986
0.3303978788879318,2.0144602863271506
0.5429602403836311,2.2302372289340187
0.7793115138522229,2.445415440512384
0.9874024889471853,2.6264507686738554
1.2315178926145682,2.7649308917944015
1.4015588555730707,2.852170822887723
1.658259586316023,2.869104535437526
1.8401994898955545,2.9499376572321796
2.0010577755087082,3.130707746694342
2.1913454802306864,3.4505283954205326
2.324553068725126,3.7596321308129146
2.490429948279628,4.052322699548265
2.5575409558955786,4.363220114102737
2.7251337447884816,4.6744349675006305
2.9650313930480188,4.9488215097128245
3.123372214787256,5.246255617225504
3.2971339332619163,5.40634219753621
3.443797735896772,5.494438377794727
3.4956930806867437,5.487858981118032
3.4946102367248337,5.485165359484564
3.4996966354641543,5.481407989185841
3.542694644668101,5.513234444099266
3.529877858128039,5.512308944312487
3.507971819713781,5.514054646035889
3.5372324348669433,5.502571914064111


==> data/sim_cluster/rb1/run5/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.520906688732616,5.496197678535795
3.5209066887326155,5.496197678535795
3.5209066887326155,5.496197678535795
3.520906688732615,5.496197678535795
3.520906688732615,5.496197678535793
3.520906688732615,5.496197678535793
3.520906688732615,5.496197678535793
3.5209066889945464,5.4961976787700895
3.520906688732614,5.496197678535793
3.5209066888696743,5.496197678658392
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.5209066887326133,5.496197678535793
3.5209066887709097,5.496197678570047
3.5209066887603164,5.496197678560572
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688736747,5.49619767853949
3.520906688732614,5.496197678535793
3.5209066887348666,5.496197678537808
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.5209066887332185,5.496197678536332
3.520906688732614,5.496197678535793
3.5209066887329437,5.496197678536086
3.5209066887328575,5.49619767853601
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.5209066887326346,5.496197678535809
3.5209066887326284,5.496197678535804
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.5209066887326173,5.496197678535797
3.520906688732617,5.496197678535795
3.5209066887326164,5.496197678535795
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.520906688732614,5.496197678535793
3.5209066887326133,5.496197678535793
3.5209066887326133,5.496197678535793
3.520906688732614,5.496197678535793
3.5209066887326133,5.496197678535793
3.5192588042014075,5.495842282613369
3.492366615298531,5.494187851791109
3.467229878273762,5.492127319966725
3.437226801947646,5.489268095316929
3.4140437204898353,5.486724251955417
3.3910267217013947,5.4838753962741045
3.3665969174300767,5.480019337057154
3.3408291739261076,5.476338648206822
3.3123367761602323,5.471329322321891
3.2911358961382877,5.467876120134449
3.268064662538283,5.464481725868856
3.246052246410624,5.4616160654134305
3.224603245601283,5.444430067589781
3.2105744682625597,5.436397832149802
3.181408756366939,5.366818310135137
3.0478906265719097,5.276646970097024
2.784872310923564,5.411961498185643
2.736043633669091,5.519973375437242
2.665841026342695,5.558233199101409
2.629093862358214,5.546419615976775
2.5925719505810223,5.505222788142067
2.552546597379558,5.4796703892228615
2.531079914255712,5.482720605905914
2.5233616642859205,5.494659805489443
2.537567756217163,5.503928123210078
2.4549298057834776,5.502091365836591
2.444552551785548,5.491315535167544
2.3991991456040695,5.478156122277287
2.45362543420078,5.421639878572138
2.4266062510883097,5.197378394935974
2.1516186813783467,4.982558032631093
1.981348977341634,4.928858565698329
1.6640105105728042,4.835249617582515
1.3580797734345476,4.84051999291059
1.0367477518432802,4.9794513827901
0.9111818508265799,5.182778271064107
0.726347106813213,5.271490898995154
0.5925079978105074,5.4370928153485245
0.6028823140147566,5.520582672364753
0.6029247762611849,5.505675652743851
0.5815688597066586,5.4577824726584225
0.5801405813455709,5.463073915672731
0.5264269493742999,5.447822484831237
0.551549426787239,5.4464993655646605
0.5358631713860804,5.446140386199615
0.48139304873765276,5.4023066404949445
0.3112691856980119,5.207379665161735
0.2260327993913709,4.909845886026481
0.16803422455027572,4.687111041187075
0.060416956032751656,4.513524646370653
-0.007929291922619264,4.271821750988826
-0.021272899105332144,4.070031928412317
-0.0030244108130670355,3.8692799632173545
0.02208142024274906,3.697667351750723
0.048341118627067914,3.437622951189108
0.19912907878446173,3.373335062751656
0.39681206932857993,3.2869511224848655
0.5128541036858287,2.9522170561174166
0.9064376269399537,2.7284683943062262
1.2206529290491126,2.6993071533904436
1.545591195400747,2.69401716645228
1.8245857264129381,2.5712074561320084
2.1785998556323922,2.317025888961167
2.381653082035455,2.0381208886068394
2.4622857505387423,1.8652401090117858
2.477859907704677,1.777320810358508
2.459748070146465,1.7152953874169086
2.42367704354802,1.6966959730223845
2.3759352496679074,1.6848816160024436
2.3369658650223486,1.6384378265406614
2.3005841147909676,1.5139931008114733
2.344035630946995,1.3246163677101914
2.3505382517942484,1.2091304829160585
2.3268953438285496,1.176044094934833
2.31636459027688,1.1940083740150214
2.3025907360076108,1.210961559226295
2.27316326134286,1.2164608967057138
2.253262344857221,1.2222728427829703
2.294115740465784,1.1519356286822768
2.2379169630280242,0.8683153573279423
2.226269423933382,0.6309169913907324
2.264847644631787,0.5761588145055373
2.2879317201104317,0.5552273184139787
2.2968215856599254,0.5351793035475523
2.3546929012719153,0.5072109791020426
2.380631904300384,0.5187845184293226


==> data/sim_cluster/rb1/run5/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.457929227212996,2.5136749296447722
-1.4715876162453085,2.488892667120237
-1.47798310398061,2.4907570514731154
-1.4779831138183956,2.4907571502265045
-1.4779831006027084,2.490757170388769
-1.4779830964890142,2.490757175520654
-1.4779830949811013,2.4907571773735646
-1.4779814322732792,2.4907499469487497
-1.4779818672523604,2.490751840646221
-1.4779821884084816,2.4907532383980495
-1.4779830939551468,2.49075717863577
-1.4374336923126698,2.5005523451858402
-1.1628969650903604,2.542802280585953
-0.9384620423600003,2.3523374307236393
-0.7442442021724007,2.1102251002531913
-0.5250790356474111,1.7544519232510618
-0.44876457170576867,1.5373099696390544
-0.4037793715437168,1.4029935413792485
-0.32624183100256765,1.0863144693222493
-0.30482772407548175,0.854646911342456
-0.28974695510020876,0.6959714650066331
-0.2986619426894883,0.5599255903293109
-0.4037811650873344,0.5087966431553999
-0.44246791306501354,0.49050497174216845
-0.4524100121928658,0.5236824156219894
-0.4784383433190609,0.5162297735809378
-0.49126944170934017,0.5224283858937896
-0.47359123856118845,0.5065194460658557
-0.4864948642286464,0.5058091909710247
-0.4652145492887847,0.6098288261342644
-0.41520394427256857,0.8367505509433281
-0.41589717726856,0.9802186605622232
-0.36942063927120916,1.1671720814858593
-0.3555253119199753,1.3966504287309223
-0.3500038497035378,1.5949829765428936
-0.3859473350100995,1.732240660473443
-0.3051335375000779,1.8144425039090282
-0.29212944615001124,2.099845017290753
-0.5262980807653266,2.282464906545327
-0.7841286062216479,2.384401940723524
-1.051940550536587,2.4661798670753865
-1.2702680037318306,2.537907181285261
-1.6081686344022712,2.5669842770815845
-1.8730762865267776,2.5543694723363117
-1.8545600796399277,2.567922927033432
-1.8503932397871319,2.565440007763533
-1.8380305100084495,2.585137846317399
-1.849560590876357,2.5856941720030657
-1.8409123362791,2.586583389923256
-1.8409115855226945,2.586608338356817
-1.8409123554452833,2.58658337185846
-1.840911941258387,2.5865969712347963
-1.8409120805671018,2.58659244297408
-1.840912358113819,2.5865833694102784
-1.8409123581778601,2.586583369350925
-1.8409122466558978,2.58658701874841
-1.8409122758734693,2.586586063179263
-1.8409122974373489,2.5865853578180706
-1.87131022607465,2.5563350542304013
-1.9370403237869374,2.5454606053570017
-2.0135210586206895,2.5164007017058436
-2.009527296493279,2.4204987299550167
-2.038892429431338,2.2698691298066214
-2.2210284782980496,2.200088571532262
-2.2356273119928654,2.0479783884693235
-2.230238105716084,1.7966377879965902
-2.367515495399145,1.7148889289904852
-2.4202645585175855,1.6929422376530794
-2.4758649555532593,1.6228776844501036
-2.464683726159133,1.5774775115543627
-2.495927727590394,1.5516307090627242
-2.545529263419839,1.5278701028086523
-2.548162136524784,1.5171513110324115
-2.5421573270105444,1.5451738531682888
-2.6004718651660568,1.7334964591142203
-2.5718442352586512,1.980838281557185
-2.5222846317320062,2.1628508639870745
-2.4652776213885623,2.2675528232445137
-2.312016106626194,2.256603908025292
-2.1144741856236715,2.2671567052754877
-2.036727080189407,2.454607078267972
-1.9540465409158037,2.4432641930213794
-1.6003656085672082,2.4857148705736796
-1.4996247278445525,2.6459391488731816
-1.426407265794703,2.66270884749391
-1.1899610231573012,2.6205495221025106
-1.1167244576919968,2.787799548108503
-1.1030099629303516,2.8521426283649816
-0.8382720103547516,2.861015957089712
-0.7754916190421426,3.016342880351485
-0.7572493714065995,3.3105242326629227
-0.7381364488000504,3.458952510095639
-0.5193229268785915,3.591406232195382
-0.3837830470394721,3.8375957898655124
-0.32826715739781775,3.9659992664426253
-0.3091165112819638,4.250030130474768
-0.12490224893270341,4.579478736515814
0.10630365110517381,4.7395220667881865
0.2895164082935313,4.9380955223144065
0.4105099683660898,5.133915626200844
0.5218648313776049,5.313010192707056
0.5678942544857781,5.481834848385261


==> data/sim_cluster/rb1/run5/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.5098964205736722,1.48898485191604
2.492521110009867,1.4826291464829633
2.505257992354894,1.4734588404068145
2.5052579303203717,1.4734588482285507
2.5052579141828404,1.4734588556999093
2.505255102259936,1.4734647494823914
2.505257906588161,1.4734588595070301
2.5052563768741565,1.4734620697184166
2.5052579056169075,1.4734588599965863
2.505257905534433,1.4734588600379348
2.505257905511639,1.4734588600492609
2.5052579055020345,1.4734588600539449
2.5052579054994064,1.4734588600551717
2.5052579054983926,1.473458860055603
2.50525790549804,1.4734588600557181
2.5052577836936822,1.4734591157641177
2.5052579054979156,1.4734588600557008
2.489031361862105,1.5244544593324685
2.549784330094722,1.5526535499537646
2.4982922579585525,1.7277537630146806
2.3175201821571747,1.8975731932599778
2.150514674040075,2.0049893931584344
1.9560574550836085,2.146385482650381
1.6744435827400381,2.2354454346930295
1.4115115015809518,2.337834717622002
1.2367381798263182,2.412895064955678
0.9791741930644617,2.575473810717229
0.7160214187856591,2.7505068809596183
0.5518338151986555,3.0060668105890356
0.37150489957231336,3.2058815924606763
0.2119858356329214,3.3928102687475685
-0.00948469549633213,3.6371284215596327
-0.16300786196211892,3.871600345453304
-0.2962186084235263,4.071761913052994
-0.4340429800989982,4.2980412712446885
-0.5266571326055187,4.356045396537405
-0.645649622896884,4.3817185907611025
-0.7874482438880293,4.292091914323293
-1.0744958987054423,4.171293896995132
-1.3517836937605692,4.027922366051649
-1.6889154101161727,3.9502277066251734
-1.9480329176883382,3.8984274708466287
-1.9394881416418635,3.78918661985188
-1.9353854515656668,3.802006733686838
-1.939999285732303,3.798506787330636
-1.943572135908136,3.7952990652143104
-1.9464587843158547,3.7922064050212008
-1.9495286538034415,3.7890547446649396
-1.9519053934656299,3.786731981667355
-1.953980300561958,3.7840481546124902
-1.9556818406309784,3.781922745273806
-1.95722485241701,3.7798701773952414
-1.9586524197668966,3.7780341770107313
-1.9516301885656047,3.804282393364111
-1.9525148520299025,3.802886866605355
-1.9532626443916623,3.8014661407996324
-1.953924997874827,3.8002707757477654
-1.9544428961311802,3.7994179357550495
-1.9548514674373658,3.7988062381874808
-1.9552629929754577,3.7979823007136577
-1.955630196675001,3.7972000893545044
-1.9557281567113458,3.797049469623843
-1.98379582947707,3.795925199955767
-1.9888246514085397,3.7934608538209944
-1.9707244882057458,3.8492135210863103
-1.9643358237120063,3.848978268104092
-1.9643411913985265,3.84898366542992
-1.964346451580398,3.848988960429804
-1.9643513559535428,3.8489949373403536
-1.9643560535252806,3.848998617190831
-1.9643616568478564,3.84900425119735
-1.9643662382635227,3.8490088576183594
-1.964371035438699,3.849013681001425
-1.9643754513847025,3.84901812113375
-1.9643800786261503,3.849022773798485
-1.9588142789687089,3.854590928268293
-1.9499580299663286,3.8596141578758276
-1.940869927530331,3.865498684864985
-1.9314334418282044,3.8716638674136847
-1.9192254262717743,3.8793485589512913
-1.907328406554134,3.88582565666394
-1.8934545253709576,3.892242441987083
-1.8793192235312919,3.8976294018495086
-1.8785924244746468,3.893889761882581
-1.8619790407439494,3.8974419676180063
-1.8457493265604104,3.9018269277797293
-1.8261817404692167,3.902751458821865
-1.8057341043553432,3.901863660462909
-1.7839760984066535,3.9005977651602826
-1.7622970546196752,3.899757353674415
-1.7406450822928852,3.8989266143011756
-1.7203692942889202,3.89815550789151
-1.7028139997256062,3.8974928322307
-1.6812281474530746,3.8966838717629475
-1.6623676561242506,3.8959877709239565
-1.662356054527419,3.896030685087906
-1.6630732775340284,3.881589661957032
-1.6627087715311166,3.8831588167349618
-1.673309883912789,3.8994809823237815
-1.6774633872773208,3.8846119427709236
-1.6774623780962958,3.8846121620733602
-1.6774632707127726,3.88461530157485
-1.677462724212929,3.8846163893536816
-1.6774628083945773,3.884618321103974
-1.6774630691115755,3.8846206722674057
-1.6774629903935203,3.8846227555554265
-1.6774629335398217,3.8846242597635117
-1.677462865803176,3.884626051853029
-1.67746281390105,3.88462743207428
-1.6774627534759237,3.884629023877336
-1.6774627348563698,3.884630506134316
-1.677185188531121,3.8916521232865877
-1.6763889893454573,3.910621174304843
-1.6757414910219737,3.9265495009742737
-1.6761516713262195,3.9380130029076725
-1.674502736712384,3.9583313673785816
-1.6748194412794586,3.9727374042368186
-1.673427618036654,3.987071027192944
-1.6729564056540678,3.999940177358639
-1.6722414790037394,4.019725684239641
-1.6716766756262373,4.035544696252973
-1.6711518298848178,4.050368892971954
-1.6705960808764413,4.066175995028374
-1.6709150017313865,4.081512278668265
-1.66956290733566,4.095802667257374
-1.669886144051226,4.111132375601988
-1.6685381917050606,4.125418221329335
-1.668830442527109,4.141730319350008
-1.6674176437537076,4.157986605282558
-1.680826135070678,4.161767238757615
-1.6795291288012502,4.179019449519893
-1.660520789234698,4.211523439554829
-1.4138059858934149,4.445722783680484
-1.1722279229479096,4.640089081026908
-0.9278603946943251,4.854711093748283
-0.8564162949803267,5.169915104424342
-0.6884340804795182,5.434092322029551
-0.5705917846658641,5.47555988871282
-0.5366467590336885,5.4448605468947076
-0.5494397370174191,5.4501428081001215
-0.534113111942994,5.456175064827172
-0.5172549494803942,5.476066543837588
-0.5027543875172267,5.47708558273958
-0.49988887736707355,5.499119847237465
-0.4942511511878598,5.512011299980655
-0.49943113133382155,5.502037793517125
-0.49933528803013694,5.500099014792714
-0.49554321083155717,5.387802963433833
-0.4903002564254715,5.181578554267393
-0.5475443820849106,5.048989812638245
-0.673423123648238,5.013178966698126
-0.7765517619261537,4.942909833006843
-0.9565761170116929,4.63083330044216
-1.2664992290116777,4.593538392314055
-1.6216555691558785,4.593544109063408
-2.017217099007425,4.601323792055112
-2.2942981296277996,4.576197457377484
-2.7007346636465943,4.630277260810112
-3.052172910479827,4.626651776450455
-3.3915738027317985,4.623744278809197
-3.808945924260196,4.65002151357249
-4.179739024284738,4.63550402815068
-4.516891570032538,4.6471991575006015
-4.8473631234017995,4.6569439969121635
-5.224065810837195,4.62185768416828
-5.374583692679,4.579464033632441
-5.446252252336126,4.563626056377115
-5.456744309050784,4.549076819663326
-5.459760513021644,4.4965750189115
-5.460213263251618,4.4817060019080115
-5.472307598106237,4.488801376417575
-5.458990838958331,4.477002867168624
-5.24912921497804,4.534342796749012
-5.042028068819238,4.521304610211257
-4.950413832478426,4.374568564593541
-4.648608985481426,4.353572492367199
-4.458958414162802,4.254396891817977
-4.3072283671674105,4.020088973983292
-4.097765757796541,3.8517532613580316
-3.9044761344995473,3.8878024587813593
-3.6147565477525063,3.7593274566245882
-3.4155337352381796,3.5141788511959287
-3.195673055143378,3.286975613264689
-2.9381799686925714,3.06790968726124
-2.650778493660235,2.7974451496950983
-2.338393007481157,2.6236994401682083
-2.157617352943241,2.500634246755172
-1.8070255032814746,2.378144603181023
-1.4934854469045682,2.3223226454439603
-1.3367202806539291,2.350494428179348
-1.1838418370313963,2.1882216407050885
-0.9503885602964344,1.955412447496483
-0.9722076906238435,1.6919830764195138
-0.8582852339414302,1.4029265655718977
-0.7774307141480428,1.1203206785981583
-0.7366457577688701,0.8148265713402898
-0.578531049370981,0.5630294027663882
-0.5124738450469692,0.47743064173503946
-0.48980500356926804,0.49151823917280446
-0.4839091821406232,0.5037471768669428
-0.5118734031678844,0.5033597589589108
-0.5200743606604696,0.4998729578810688


==> data/sim_cluster/rb1/run5/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
,,,,,,,1711811898.437219724000000027,
0.48,1.51,-5.5,4.5,None,M-BS-O,1711811909.257028197000000016,1711811922.807198303000000050,
-5.52,4.53,-2.5,5.5,M-BS-O,M-CS1-O,1711811923.858327552000000053,1711811937.288539210000000018,
-2.49,5.38,5.5,4.5,M-CS1-O,C-BS-O,1711811938.216817697000000014,1711811953.937036251000000058,
5.38,4.68,2.5,5.5,C-BS-O,C-CS1-O,1711811980.670544267000000042,1711811988.741040141000000046,
2.6,5.31,2.5,0.5,C-CS1-O,C-DS-O,1711812013.136931789000000009,1711812025.767578931000000048,
2.35,0.5,-0.5,0.5,C-DS-O,M-DS-I,1711812026.761136697000000047,1711812040.401420255000000025,
-0.51,0.53,3.5,5.5,M-DS-I,C-RS2-I,1711812041.369518632000000023,1711812056.669687676000000042,
3.52,5.5,3.5,5.5,C-RS2-I,C-RS2-I,1711812070.026384848000000002,1711812070.096631697000000006,
3.52,5.5,2.5,5.5,C-RS2-I,C-CS1-O,1711812098.632967380000000039,1711812111.483176077000000030,
2.43,5.49,0.5,5.5,C-CS1-O,C-CS1-I,1711812112.462826020000000029,1711812120.293024999000000018,
0.56,5.44,2.5,0.5,C-CS1-I,C-DS-O,1711812121.268369707000000017,1711812142.578537258000000036,
2.41,0.5,-1.5,2.5,C-DS-O,M-RS1-O,1711812166.371049596000000023,1711812188.048882691000000003,
-1.48,2.49,-0.5,0.5,M-RS1-O,M-DS-I,1711812193.269391216000000017,1711812201.289587998000000018,
-0.49,0.51,-2.5,1.5,M-DS-I,M-CS2-O,1711812202.271538634000000017,1711812223.881767852000000055,
-2.55,1.52,0.5,5.5,M-CS2-O,C-CS1-I,1711812224.871199835000000054,1711812240.058240583000000004,
0.56,5.5,2.5,1.5,C-CS1-I,C-CS2-O,1711812272.040764222000000003,1711812285.590969053000000037,
2.51,1.47,-0.5,5.5,C-CS2-O,M-CS1-I,1711812293.760311981000000047,1711812358.890036811000000055,
-1.68,3.88,-0.5,5.5,C-CS2-O,M-CS1-I,1711812336.259857078000000016,1711812371.279974995000000017,
-0.5,5.5,-5.5,4.5,M-CS1-I,M-BS-O,1711812359.819801777000000051,1711812388.148918681000000009,
-5.47,4.49,-0.5,0.5,M-BS-O,M-DS-I,1711812372.178739726000000011,,


==> data/sim_cluster/rb2/run1/robotinobase2_iteration1_pose_data.csv <==
pose_x,pose_y
5.51600913334451,2.5164375516282904
5.522276542694467,2.520830719093649
5.526003495502138,2.5092840041672075
5.52600339545092,2.5092839727387264
5.526003371051695,2.509283951293374
5.526003364818964,2.509283945236531
5.5260033627650715,2.5092839432243337
5.525999311197798,2.509288897381461
5.526003361877935,2.5092839423521407
5.526001154543667,2.5092866420502253
5.5156827216155575,2.473115894582912
5.4214102651274185,2.2073085571185067
5.205530451987718,1.8988157203892175
4.85134599194694,1.9074995026934256
4.4432826775472165,1.9158046316922208
4.069507216679491,1.855354236992263
3.782195437045424,1.9174997486628707
3.279595678930122,2.043374907231299
2.9105336229577876,2.112704976521687
2.4632448678422074,2.167978306884577
2.067375652901075,2.291793710569755
1.7098945656681979,2.3459626189814275
1.285869011797077,2.3385205308984744
0.9313473495408031,2.3731348616159837
0.4332633812797333,2.3645214884395895
0.043512887160439995,2.3850930051443955
-0.2928151782884223,2.368188935274076
-0.7600373329181318,2.3949322781694473
-1.173497609532565,2.4249258984563395
-1.4006498876917357,2.5190602129652064
-1.5103766245747474,2.5017064174874726
-1.5184579394146276,2.4899051544360233
-1.5076978449944773,2.4932596605214776
-1.5003622839102126,2.465080773483054
-1.482214310443073,2.4299549011496655
-1.304180735828906,2.2585486493365545
-0.996236760477557,2.1135675736904727
-0.9194024790778395,1.9232773131395458
-0.8187155940820663,1.8132661886854073
-0.7223284976075703,1.716524755061933
-0.6771140829087035,1.6633672513843907
-0.6396751136327712,1.5920513203211226
-0.6164558914434499,1.5257441886570065
-0.6166758445390483,1.4860469527914981
-0.6099067784505934,1.4806306397963347
-0.5838985948874855,1.498595637010244
-0.524953610102826,1.5170054397312212
-0.497723681236125,1.5213480565411133
-0.4978869380427602,1.517996265634015
-0.5060989845164539,1.506283130628551
-0.37953537022100914,1.4954463933598756
-0.1499493178289928,1.5718043661058898
0.14618486291489408,1.6726950675479664
0.31088474037265623,1.683038847065113
0.3728872800540888,1.632575333453917
0.40460009162154,1.5839507275912514
0.44090050647320034,1.5550914124877295
0.5134023030651234,1.545002663975362
0.5229273548498918,1.53168166686892


==> data/sim_cluster/rb2/run1/robotinobase2_iteration2_pose_data.csv <==
pose_x,pose_y
-2.388083841437788,0.558419184858888
-2.3878508309441404,0.5633217063464763
-2.406367645436589,0.5731712535826113
-2.406363541506737,0.5731779193275129
-2.40635203210514,0.5731965807409815
-2.4063520283538926,0.5731965856419431
-2.406352027372037,0.5731965869183464
-2.406352027010505,0.5731965873881948
-2.4063520268993264,0.5731965875327446
-2.406352026851982,0.573196587594372
-2.406352026838169,0.5731965876124001
-2.4063520268331624,0.5731965876189699
-2.406352026831306,0.5731965876214302
-2.4063520268305876,0.5731965876223986
-2.40635239531135,0.5731959901034804
-2.4063520268301346,0.5731965876230365
-2.4063522276088216,0.5731962620455201
-2.4063520268300262,0.5731965876232017
-2.4063521257014084,0.5731964272959347
-2.4063520998130317,0.573196469275854
-2.406352026829971,0.5731965876232923
-2.4063520268299614,0.573196587623306
-2.406352026829956,0.5731965876233155
-2.4063520268299508,0.5731965876233241
-2.4063520268299463,0.57319658762333
-2.4063520268299436,0.5731965876233343
-2.4063520268299428,0.5731965876233373
-2.406352032644042,0.5731965781953426
-2.406352031121684,0.5731965806639585
-2.406352026829939,0.5731965876233422
-2.406352026829939,0.573196587623343
-2.4063520268299383,0.5731965876233436
-2.4063520268299383,0.573196587623344
-2.4063520268299383,0.5731965876233444
-2.406352027457406,0.5731965866058579
-2.4063520268299374,0.5731965876233448
-2.4063520271718337,0.5731965870689346
-2.4063520268299374,0.573196587623345
-2.4063520268299374,0.573196587623345
-2.4063520268299374,0.5731965876233451
-2.4063520268299374,0.5731965876233451
-2.4063520269004526,0.5731965875090002
-2.4063520268299374,0.5731965876233452
-2.406352026866835,0.5731965875635123
-2.406352026857175,0.573196587579179
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268320637,0.5731965876198974
-2.406352026831538,0.5731965876207482
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.406352026830281,0.5731965876227876
-2.406352026830172,0.5731965876229657
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.406352026829956,0.5731965876233152
-2.4063520268299374,0.5731965876233452
-2.406352026829947,0.5731965876233289
-2.4063520268299436,0.5731965876233335
-2.4063520268299374,0.5731965876233452
-2.4063520268299374,0.5731965876233452
-2.4199508003139965,0.6172475928374653
-2.4914983979703242,0.8034041663868682
-2.557302443950686,1.0575886747031746
-2.57932118577423,1.2628126734507015
-2.611846978643089,1.3432281552118683
-2.604664792403799,1.3203806354218588
-2.6046613512110195,1.32037802438756
-2.6551268064878517,1.4429568829238295
-2.873682690244787,1.6599737580794622
-3.209502693497666,1.832853583605441
-3.4303943028958255,1.932262944869498
-3.663444928326099,1.9972444632629176
-3.892715977955338,2.0158001419779468
-4.159828898834394,1.9972427788524543
-4.376075264796912,1.945762176592551
-4.589583086785422,1.9687727600792801
-4.8436293744280885,2.016044097671741
-5.132558199832703,2.166931743816247
-5.211275655422471,2.332647188779361
-5.299350159429563,2.5629321269880556
-5.406378083030961,2.6181125294678997
-5.430909335006078,2.6009411064882286
-5.4270527690918655,2.602098265561871
-5.423855254008613,2.610569287427056
-5.43356649043512,2.653939704253043
-5.383119139508464,2.676642273150188
-5.215900171133704,2.813523626339691
-5.111540948192806,3.0011105975908303
-4.765879542743466,3.2276099284931936
-4.654829561667465,3.3354393823581474
-4.576721121841968,3.529810402953723
-4.472881388032489,3.5843940534056586
-4.3759080601503175,3.6836722296776454
-4.263474864728693,3.781055589548348
-4.146376916724014,3.8744519722472637
-4.065869320195608,3.919113625936211
-3.9652099195896415,4.011836770591711
-3.8956001276091756,4.089054020721219
-3.782481378005193,4.211585106423497
-3.681995108213214,4.313802316067139
-3.596224265562329,4.412561534411234
-3.478967652236781,4.546394191656624
-3.39415285037056,4.6607744494989625
-3.29167124732221,4.774225973717906
-3.212102067561853,4.8660966404815
-3.089926213041564,5.017213802039129
-2.993774218041046,5.140631934267734
-2.9480966727802276,5.254573672795198
-2.874271542331,5.375871694825667
-2.8187405027456895,5.427162098858207
-2.72353689534848,5.537478217672075
-2.6476244796278525,5.574114924619215
-2.6021374184162767,5.561291687914287
-2.5725109635978534,5.535884935688863
-2.560846042659387,5.516715073870576
-2.5539289778334595,5.507692571879745
-2.5434079112537766,5.49291993986571
-2.539458314234313,5.48349544527502
-2.534984809758596,5.4767487461128015


==> data/sim_cluster/rb2/run1/robotinobase2_iteration3_pose_data.csv <==
pose_x,pose_y
2.527292326617917,5.440077931637609
2.4973147788395487,5.443269028420451
2.5114914921867046,5.447142665410289
2.5057003528869495,5.445298464198973
2.505704351841886,5.4453007409129475
2.505716579764932,5.44530774361269
2.5057165783846367,5.445307740451502
2.5057165780237445,5.445307739625828
2.5057165778960795,5.445307739333162
2.5057165778494337,5.445307739225709
2.505714789598773,5.445306714321999
2.5057165778297015,5.4453077391794755
2.505716577827865,5.4453077391748455
2.505716577827513,5.445307739173826
2.505716577827387,5.445307739173293
2.505716577827405,5.445307739173192
2.505716577827446,5.445307739173174
2.505716384837855,5.44530762856765
2.505716420198965,5.445307648833681
2.505716472670939,5.445307678906229
2.505716577827553,5.4453077391732165
2.5057165205296164,5.445307706334823
2.505716535532446,5.445307714933191
2.5057165778275827,5.445307739173232
2.505716552838372,5.445307724851503
2.5057165624533173,5.445307730361989
2.505716577827594,5.44530773917324
2.5057165778275956,5.4453077391732405
2.505716577827597,5.445307739173241
2.5057165778275983,5.445307739173241
2.505716577827599,5.445307739173242
2.505716575390281,5.445307737776375
2.5057165778276005,5.445307739173242
2.505716576602828,5.445307738471307
2.505716577827601,5.445307739173243
2.505716577173615,5.445307738798434
2.5057165773448546,5.445307738896574
2.505716577827601,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.505716577730031,5.445307739117325
2.5057165777555785,5.445307739131965
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778217474,5.445307739169887
2.505716577823366,5.445307739170816
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778258277,5.445307739172227
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5057165778276014,5.445307739173243
2.5086537958775326,5.346549135897777
2.5072761167293582,5.221846706846368
2.4647902977143694,4.941885684409833
2.3798854047049636,4.853709388300338
2.173284810863294,4.825387282044229
2.1189062804910797,4.649611271672478
2.040533026503048,4.589523436419239
1.9261921925343333,4.61772866369142
1.6631642685827042,4.569205058897464
1.4725387944182726,4.589231821175631
1.31114700434861,4.571403031771904
1.1803865432474296,4.434230268773043
1.0785162420649614,4.359619280574591
0.8330589950824754,4.3140160503121745
0.7787198503800434,4.180780752163882
0.768369970511781,4.004721933710687
0.7215251027863365,3.9258165357624866
0.5605770063560813,3.9009579923648734
0.44403981395790293,3.815421897909101
0.32674761249061834,3.5631883161718756
0.02647360683763722,3.4173080237780775
-0.18517237819868182,3.2576270405495693
-0.42912667818811734,3.1874961842148446
-0.7321699361761684,2.996937785917117
-1.0684497273641975,2.879342474658426
-1.3312074992438374,2.7708763090831656
-1.6929766848601915,2.6577132884895263
-1.9125068368578981,2.484776935141533
-2.1300719843416607,2.291606154157539
-2.315410406209894,2.0748187129622617
-2.47039562381837,1.8592288761924354
-2.521661117956448,1.6852271334333886
-2.540119685091806,1.6070153670635041
-2.50970636530493,1.5787184182957228
-2.4517636479228564,1.5610262081974002
-2.43167645174906,1.521453622645863
-2.4343788844412035,1.5073891193644713
-2.481589740425493,1.4981477464958626
-2.504855978437531,1.5036549433384554
-2.4783431537846603,1.5012532438131
-2.4715281950699497,1.536208515610128
-2.4934954299937617,1.5670494117097509
-2.6920008813234375,1.9211359439751476
-2.7531528549874826,2.172906111535285
-2.774557218678538,2.3794272812163872
-2.8278631832069223,2.5874650730653226
-2.8526267568924455,2.835049776442105
-2.88598511031271,2.9606143631205057
-2.927074151130415,3.186089259438627
-2.8884024233859007,3.357243958679005
-2.8956532481537414,3.553953653311375
-2.8015802528834044,3.692741515966539
-2.629834483348744,3.742219592875168
-2.5772561510923975,3.907479250421584
-2.4410132241423677,4.048620986730878
-2.182507409399048,4.111889994270588
-1.9870849706184792,4.199180273638044
-1.833445388037588,4.443913471898014
-1.7530425288373586,4.4386925349197535
-1.4082139852129592,4.454257177148052
-1.170524881701664,4.639398056748612
-0.9835806216630569,4.9695178120853685
-0.88315965212775,5.301383875242944
-0.7095694205204923,5.538438640520004
-0.6519591954790789,5.594207068486407
-0.6021827159498709,5.568844282274793
-0.5899028043399817,5.486625936618856
-0.5524601287050066,5.492111360442748
-0.4916722719276265,5.499221017975842
-0.46891175946232977,5.493141361537819
-0.4799328806825214,5.49888174061935
-0.473184002425179,5.495277583116043
-0.3364537407558146,5.2444089685130315
-0.2673730782022732,4.955293054965256
-0.22539701838715231,4.665708171418287
-0.15974048162110588,4.440940937972919
-0.12692505247083208,4.209751608996202
-0.14730204800219493,3.9770042832655568
-0.11565254605718156,3.7155080206390187
-0.14247611303447183,3.5378398673581595
-0.1621622692307234,3.3402079903745525
-0.24289767877444302,3.2536462772089143
-0.4870118695343981,3.198804885712695
-0.5462477990601133,2.949199756359662
-0.676088629377511,2.8948933120565377
-1.0169777176942008,2.744726463236255
-1.363880018756487,2.555105584555421
-1.6427603582064183,2.3894441594261453
-1.7878636194912465,2.176716542850979
-1.9895601065694475,1.9486686585427722
-2.039495620591026,1.6235123313866406
-2.147285398171383,1.214954199233847
-2.226493173117169,0.8518959722571626
-2.3981278993194204,0.6444063661198498
-2.3882128194966903,0.5565528313832326
-2.3852149465663537,0.5474099006761679
-2.387346009242493,0.5522300853037916
-2.385541337211216,0.5538758204534792
-2.3934287593905523,0.5596393254600613
-2.3936717383490036,0.5842154239932089


==> data/sim_cluster/rb2/run1/robotinobase2_iteration4_pose_data.csv <==
pose_x,pose_y
2.4990913753222177,5.507738668429648
2.4885260344976436,5.51366309533163
2.492959652612199,5.519523350682968
2.4929766476544835,5.519532864669964
2.4929766432525566,5.519532874822288
2.492976641678335,5.519532878415339
2.492976641080213,5.519532879780356
2.4929732032852727,5.519530963772913
2.4929766408496183,5.519532880308814
2.492976640828569,5.519532880357775
2.4929752858731007,5.519532125022804
2.492976640815713,5.519532880388856
2.4929766408151024,5.519532880390665
2.4929761067604286,5.519532582664512
2.4929766408149,5.519532880391679
2.4929766408149328,5.5195328803918375
2.49297644271713,5.519532769955481
2.492976640814995,5.519532880391915
2.4929766408150202,5.519532880391934
2.492976640815038,5.519532880391946
2.4929766408150513,5.519532880391953
2.4929765946826796,5.519532854673885
2.492976640815071,5.519532880391964
2.4929766408150753,5.519532880391967
2.4929766250338665,5.519532871594191
2.4929766408150815,5.519532880391972
2.4929766408150837,5.5195328803919725
2.492976640815085,5.519532880391973
2.492976640815086,5.519532880391973
2.492976640815087,5.519532880391974
2.4929766408150873,5.519532880391974
2.492976639111951,5.519532879442503
2.4929766395578974,5.519532879691111
2.4929766398870794,5.519532879874625
2.4929766408150886,5.519532880391975
2.492976640309433,5.519532880110079
2.476519483431008,5.498625640008436
2.5384924020309803,5.347886508044789
2.532643263016565,5.116828820086494
2.3933268752253625,5.0305507554266145
2.2932246983251665,4.88731014926733
2.1274022682658527,4.648941405941456
1.7419187286782534,4.56836304913329
1.3966971159782626,4.444568968631026
1.0897781623504796,4.2869083381418776
0.7946410691023553,4.121085195890617
0.6069577677920837,3.9215494431290567
0.4407308109514867,3.7330446740000833
0.23061701143058944,3.531088004405273
0.11832308410941916,3.4805936968890436
0.057192463478771494,3.355263810337065
-0.10518194642616674,3.186987960563079
-0.29940122554524606,2.99684536914243
-0.5571969690190599,2.826911109589087
-0.7951431096384942,2.672875551891505
-1.0107856984826569,2.541584534162105
-1.2572316596826871,2.4107003607460618
-1.5342524581543282,2.3166719379284206
-1.7499455971730757,2.2160886721476163
-1.855789402826356,2.0383480593169203
-2.0299254513890723,1.7340677272306917
-2.280935630950247,1.539459802062585
-2.4792326547017334,1.554461353016341
-2.5071118455307104,1.5424370875721103
-2.4919890593586036,1.5296996978458863
-2.4974900407554133,1.5271711256016434
-2.492163279193872,1.5250836570438646
-2.5121387577659995,1.509311785402692
-2.5182610595843054,1.4886303634086038
-2.51019443175623,1.486985194951947
-2.4469562097449185,1.6806648877404695
-2.3691790844640668,2.0839327475706955
-2.416599883253947,2.482912154755042
-2.458266915697112,2.849608272630624
-2.461980783937501,3.352933564953106
-2.4775171920195866,3.810588621918044
-2.4895650275362984,4.134562286992918
-2.530193140423549,4.642006798801246
-2.501956745740891,5.070444586046629
-2.4595296300990874,5.387400045564329
-2.5140599078706787,5.523291182071792
-2.5585434382904095,5.5305153838066206
-2.58011179547037,5.514869913880632
-2.5720307548600143,5.453333519001124
-2.571332744485674,5.28727631486203
-2.5496504221632907,5.107577053994873
-2.4698895010494404,4.920277748549626
-2.389029181715417,4.82138395885089
-2.2426607653774635,4.828609193268437
-2.1246652820677268,4.838890628736184
-2.067193638594131,4.717766196652789
-1.962912422755207,4.683734953655847
-1.7417915877328225,4.749042474974729
-1.4260555257608596,4.818507551175878
-1.2619133490131995,4.8806489157614
-1.0206414783536433,5.063044061839081
-0.8891985843309955,5.338936872740037
-0.6716306506295266,5.534122490803628
-0.5404955779352845,5.543167105706758
-0.5577147471470898,5.5193742512743285
-0.5660092883900028,5.51733663801137
-0.5563772546525865,5.530851327740662
-0.5449528710756715,5.522414467767508
-0.5219916343980513,5.504884045100122


==> data/sim_cluster/rb2/run1/robotinobase2_iteration5_pose_data.csv <==
pose_x,pose_y
-2.4545522814654506,1.491706954340462
-2.436751436615144,1.4987287088326595
-2.422937015638361,1.498392075816469
-2.422937016168789,1.498392028681483
-2.422937015089196,1.4983920165292193
-2.4229370145472853,1.4983920109568127
-2.422934119813231,1.4983869819560636
-2.422937014304238,1.498392008483385
-2.4229370142865863,1.4983920083019657
-2.4229358500599174,1.4983899862416714
-2.4229370142783706,1.4983920082152418
-2.42293701427766,1.4983920082067996
-2.4229370142775046,1.4983920082043731
-2.4229370142774904,1.4983920082036883
-2.422937014277516,1.4983920082034503
-2.422936844064221,1.4983917125790893
-2.4229370142775677,1.4983920082034308
-2.4205653558689173,1.515591905682479
-2.512876740167094,1.6940724676722376
-2.4879886974842647,1.9527985012182434
-2.3954456192982487,2.1947216941847794
-2.327620400098297,2.3204571074767193
-2.0938994879300425,2.3192247777261916
-1.9029051213853858,2.3298339593262694
-1.8102584823727694,2.487975966582745
-1.6828226773487813,2.470191149017407
-1.4994906423601275,2.4636636239107927
-1.3220096255261078,2.4407624580747207
-1.2257481990008738,2.5195003128712044
-1.1357016795435797,2.6112974857588096
-1.0516868618526756,2.694128905921317
-1.0265903141278478,2.6933076000783327
-0.9551598116485032,2.6465960715713273
-0.6857560452313676,2.6413265992171864
-0.5862217872418647,2.5557860309963027
-0.5407506194935854,2.6946228974267528
-0.3898030976284339,2.9163109500961437
-0.16798106559371728,3.1221970136758825
0.04090992225592238,3.3320265152015276
0.22673114998290966,3.5219833863776646
0.38869078950934455,3.7471309214292865
0.5709682534266998,3.9848570876864424
0.7881443664963843,4.240081244372786
1.0411683085205126,4.386348907865382
1.3096288260954534,4.513046267477181
1.4937531757138514,4.644325371120697
1.718150179561634,4.719353423308933
1.9133831612162102,4.769036650264315
2.0615493898458976,4.9477024286172355
2.262833514402768,5.080923629191738
2.4290244637813165,5.18711299431963
2.571788712410252,5.312916043998855
2.756191192602735,5.4232605408296
3.0204336977046338,5.566928918523098
3.1973057674986274,5.640246314762686
3.3563081667818313,5.6243362304375895
3.37849580803782,5.610067825220894
3.3925499884411883,5.6191780706342
3.3767756751319853,5.611800644970319
3.1652071936435835,5.421110790117909
2.918686658785775,5.170177849983047
2.685886908342582,4.937581387010338
2.430729721271612,4.743632916997595
2.1683740616482132,4.5864147570298766
1.908116086925573,4.431138225589921
1.6740806386074163,4.3202142737355995
1.464737014560996,4.2534170938635745
1.3279524325822556,4.1502969298132735
1.0434339163959114,3.9958294749468326
0.8899274248662659,3.909104629571622
0.6616874537285327,3.739700347412405
0.47843672553274175,3.6105569926321466
0.32674125688448896,3.2727729238693124
0.2949295134814278,2.894150352327094
0.2185796766725705,2.5839674350370228
0.12109451431860663,2.330601071665377
0.03350590798284525,2.0225019198582923
0.020519553792646583,1.7050858423126403
-0.07292853397532717,1.4088477814780611
-0.07999570015644153,1.191566998301009
-0.11793587262159377,0.9956759622473471
-0.05723745575759054,0.7895044166178737
0.08712509314954175,0.7826549385408866
0.2229852586760055,0.7358661756896495
0.33224017007331685,0.7041550913750803
0.3909165344756209,0.687608118194259
0.40853148421097085,0.6756604360005034
0.4084725221351029,0.6756912705825745
0.4184356123889401,0.6925428129242561
0.2901732477088519,0.7855646359059811
0.2263756176250009,0.8883891978198459
0.21677973316920696,0.9921588929539487
0.42551732640873574,1.1902500962482678
0.552474462657095,1.3355360948670805


==> data/sim_cluster/rb2/run1/robotinobase2_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
0.56,1.49,5.5,2.5,None,C-BS-I,1711809634.135501576000000008,1711809653.555680882000000035,
5.53,2.51,-1.5,2.5,C-BS-I,M-RS1-O,1711809658.275580673000000017,1711809669.376609121000000023,
-1.5,2.47,-0.5,1.5,M-RS1-O,M-CS2-I,1711809670.362718792000000023,1711809677.483929932000000030,
-0.51,1.51,0.5,1.5,M-CS2-I,C-CS2-I,1711809678.528737559000000033,1711809683.448930238000000028,
0.56,1.56,-2.5,0.5,C-CS2-I,M-DS-O,1711809727.656796581000000041,1711809741.606969134000000038,
-2.41,0.57,-2.5,1.5,M-DS-O,M-CS2-O,1711809778.720502232000000045,1711809781.090708582000000006,
-2.6,1.32,-5.5,2.5,M-CS2-O,M-BS-I,1711809782.083095498000000005,1711809790.443291926000000028,
-5.43,2.66,-2.5,5.5,M-BS-I,M-CS1-O,1711809791.454485437000000028,1711809808.924740690000000058,
-2.51,5.47,2.5,5.5,M-CS1-O,C-CS1-O,1711809870.530877176000000033,1711809884.771083572000000048,
2.51,5.45,-2.5,1.5,C-CS1-O,M-CS2-O,1711809914.229757953000000014,1711809933.719968417000000045,
-2.48,1.51,-0.5,5.5,M-CS2-O,M-CS1-I,1711809934.766800724000000048,1711809949.466966964000000029,
-0.48,5.5,-2.5,0.5,M-CS1-I,M-DS-O,1711809950.512725384000000032,1711809965.484096872000000030,
-2.39,0.56,2.5,5.5,M-DS-O,C-CS1-O,1711809980.049209495000000003,1711809998.769387450000000048,
2.49,5.52,-2.5,1.5,C-CS1-O,M-CS2-O,1711810016.968886382000000060,1711810033.029101588000000002,
-2.52,1.49,-2.5,5.5,M-CS2-O,M-CS1-O,1711810034.041709170000000003,1711810039.961883277000000060,
-2.58,5.51,-0.5,5.5,M-CS1-O,M-CS1-I,1711810040.971798133000000061,1711810051.742002512000000046,
-0.51,5.51,-2.5,1.5,M-CS1-I,M-CS2-O,1711810085.159812048000000010,1711810098.420017959000000026,
-2.42,1.5,3.5,5.5,M-CS2-O,C-RS2-I,1711810106.881395057000000055,1711810127.031577330000000002,
3.39,5.62,0.5,0.5,C-RS2-I,C-DS-I,1711810128.049199853000000003,1711810142.139404435000000009,
0.41,0.68,0.5,1.5,C-DS-I,C-CS2-I,1711810143.162728600000000010,1711810146.682931420000000043,


==> data/sim_cluster/rb2/run2/robotinobase2_iteration1_pose_data.csv <==
pose_x,pose_y
5.523296498979206,2.521963541309269
5.535338189778652,2.5033402575343935
5.53821358257192,2.5072845868642277
5.538219984165661,2.5072744304477315
5.538219985906601,2.5072744081595677
5.538217514876268,2.5072783031113937
5.5382199867219875,2.507274399361202
5.538219986792949,2.50727439860516
5.5382199868200495,2.5072743983176955
5.5382192380685495,2.5072755802989537
5.538219986830817,2.507274398205059
5.538219986831878,2.5072743981945003
5.538219709095322,2.507274836651837
5.538219986832476,2.5072743981891707
5.538219986832544,2.507274398188742
5.538219875123783,2.5072745745424827
5.538219986832598,2.5072743981885055
5.538219986832616,2.507274398188453
5.538219986832627,2.507274398188432
5.538219986832633,2.5072743981884216
5.5382199868326385,2.5072743981884122
5.538219986832642,2.507274398188407
5.538219986832644,2.5072743981884016
5.5382199868326465,2.507274398188399
5.538219986832647,2.5072743981883963
5.538219986832648,2.5072743981883945
5.532065475374692,2.4917952797613236
5.320305058653282,2.2690259550747744
5.026863055223441,2.0844357303964305
4.693903480773942,1.9719080047591717
4.372227722328811,1.897093049888732
3.9007237292158727,1.8838185459483388
3.5301713974590667,1.9721037031486008
3.1228196643979373,2.076027653024354
2.8053778748963025,2.15769734078357
2.359052553621574,2.3067006491114372
1.9836190665475462,2.402832798857116
1.520642870341245,2.481226711812404
1.2171050678819926,2.449746389334017
0.5821708024078589,2.4309816161166826
0.12370476836423094,2.4524066634562827
-0.3035488764347667,2.4555352325879474
-0.7033963746283058,2.472726851759921
-1.1348769419650724,2.48588050434871
-1.4323238723692775,2.46937022056716
-1.480175355062455,2.485895568462483
-1.5142444353834144,2.497356833576266
-1.514268452103778,2.497244348354658
-1.5016489701763875,2.5053006668643287
-1.4035739336987785,2.4037502077229593
-1.1855130274576178,2.2551590685589002
-0.9949721471433248,2.0780054637066017
-0.9306753878407568,1.7834725361633903
-0.6216243323314625,1.5371135189928031
-0.5027378168399839,1.4642675044240043
-0.46627349434584886,1.4777573992845152
-0.5044092711134303,1.547085601473999
-0.539382823525302,1.5232583469843721
-0.5551896739189885,1.508818532838988
-0.5583805154836137,1.5092900070934125
-0.5618871905706699,1.5101714145414413
-0.5712055882293283,1.5125847221441286
-0.36067243066249866,1.5537218708667115
-0.04478760304244478,1.6765747770172441
0.16614912566091888,1.7170909282291191
0.29966955419229,1.7153743529572298
0.3560567222563531,1.6667302382320792
0.39835226208923036,1.609227320032955
0.4080770859219758,1.5482218353324546
0.47937656356824565,1.5310178865465476
0.5121018894165754,1.5319515803617574
0.5507315722258985,1.5118154209234473


==> data/sim_cluster/rb2/run2/robotinobase2_iteration2_pose_data.csv <==
pose_x,pose_y
-2.4281815821115185,0.531401435100251
-2.4217832806537363,0.5250741307258073
-2.42178180033366,0.5250784448004108
-2.42177833955735,0.5250901006227472
-2.42178021834496,0.5250838011401459
-2.4217783388125778,0.5250901242525456
-2.4217783387612917,0.5250901263536427
-2.421778338744918,0.5250901270248824
-2.4217783387392906,0.5250901272538262
-2.4217783387367797,0.5250901273539211
-2.42177833873612,0.5250901273791647
-2.421778338735848,0.5250901273888323
-2.421778338735761,0.5250901273916087
-2.4217783387356597,0.5250901273942402
-2.4217783387356278,0.525090127394765
-2.421778393150393,0.5250899445382432
-2.421778338735603,0.5250901273949988
-2.421778338735596,0.5250901273950395
-2.4217783606218086,0.5250900538481071
-2.421778338735586,0.5250901273950741
-2.421778338735585,0.5250901273950804
-2.4217783387355833,0.5250901273950906
-2.4217783387355816,0.5250901273950961
-2.4217783387355807,0.5250901273951001
-2.42177833873558,0.5250901273951026
-2.421778338735579,0.5250901273951044
-2.421778340479114,0.5250901215360809
-2.421778338735578,0.5250901273951067
-2.421778338735578,0.5250901273951074
-2.421778338735578,0.525090127395108
-2.421778338735577,0.5250901273951083
-2.421778338735577,0.5250901273951086
-2.421778338735577,0.5250901273951087
-2.421778338735578,0.525090127395109
-2.421778338735577,0.5250901273951091
-2.421778338838105,0.5250901270505709
-2.421778338735577,0.5250901273951092
-2.4217783387914418,0.5250901272073765
-2.421778338735577,0.5250901273951093
-2.421778338735577,0.5250901273951093
-2.4217783387558836,0.5250901273268684
-2.421778338735577,0.5250901273951093
-2.421778338746643,0.5250901273579259
-2.415854633124881,0.5363233117492714
-2.408356805415984,0.623592871119361
-2.5562221190401964,0.9338427875982537
-2.6003364297853695,1.1635764945306004
-2.636205968058449,1.366938596600182
-2.6127562111588674,1.3552896036236184
-2.627240086036207,1.3919044782973327
-2.8611507565809564,1.6362834708494172
-3.146474552370152,1.7915779709510284
-3.397943775644759,1.9043072473924982
-3.6225213788456747,1.9287934334891084
-3.807997624858655,1.9436116256768394
-4.004891616354164,1.972482183954806
-4.2072401092822185,1.9481740005328587
-4.397820108375934,1.9161223950705693
-4.627868536375021,2.0087289778586133
-4.78295108788699,2.0566839519275337
-5.079738953877331,2.1694495641657503
-5.18524535398473,2.30594026637087
-5.237408622964725,2.425621290775209
-5.251051187294935,2.4893894471759697
-5.27800394999399,2.532179048116258
-5.294098938039491,2.538542140076691
-5.301367074390802,2.528261650494228
-5.331519883618871,2.494402541943435
-5.405071378876263,2.468694060610213
-5.426096055757433,2.489219206716494
-5.43595873792332,2.532669770522254
-5.4343994081766605,2.5488627776060793
-5.3021603488815225,2.681928293641407
-5.188832612800344,2.835695418060643
-4.97778286143516,2.989383647664979
-4.652095474212764,3.2474649126940394
-4.577487538456841,3.4541432842937616
-4.3547943038092205,3.748466997216908
-4.150158845003452,3.87695719040534
-4.039666813786527,3.9159491753501863
-3.987281709817556,3.9366122468518143
-3.989418204835551,3.9482953503337623
-3.9504753431652633,4.003279688800695
-3.710876377690849,4.318842751180821
-3.5431298424205053,4.5782153359624465
-3.3195654738703713,4.829002187988538
-3.061466008622963,5.234047727536728
-2.828434073305317,5.399100806458689
-2.6029937353978028,5.540239743180012
-2.5375592794204636,5.552414548098239


==> data/sim_cluster/rb2/run2/robotinobase2_iteration3_pose_data.csv <==
pose_x,pose_y
2.4753365932620826,5.493353419002787
2.457794700300388,5.498434908310886
2.4387098024587246,5.491719179133214
2.438697820162341,5.491716763840513
2.438709729286344,5.491719196602272
2.4387097239831657,5.491719196675523
2.438709720986776,5.491719196706329
2.438709720202439,5.491719196713992
2.4387097199976884,5.491719196716038
2.438707790856795,5.491718803202806
2.4387097198987804,5.49171919671712
2.438709719890762,5.491719196717236
2.438709719887361,5.491719196717308
2.4387097198865346,5.491719196717337
2.4387097198862753,5.49171919671736
2.4387097198862238,5.491719196717373
2.4467488073597496,5.436219850594781
2.484113709433723,5.198740136129234
2.431193685644873,5.061772879130633
2.2099258131175263,4.977915293884083
2.1006420964185013,4.756020247150641
1.8084860009987267,4.552056420700699
1.5032211101679387,4.485673059181049
1.18108712988528,4.370269763085349
0.9165773054675324,4.1168137040412365
0.6338250120074393,3.9036865232952724
0.48752930815355633,3.771737070298617
0.24141840857958297,3.5050624649060675
0.036797570282664616,3.308074171602234
-0.17119442177610456,3.0281649972278997
-0.3448546487385684,2.855469875401785
-0.5659804855812123,2.757048203524645
-0.8679368843267126,2.657715272589486
-1.2011006439442724,2.6963512620560777
-1.4601350346828328,2.6070994628045154
-1.8489258724854158,2.476853221073092
-2.1217130248523874,2.210438468837576
-2.4069842103118946,2.005879646927217
-2.540898793587636,1.7811417994545669
-2.573513090291395,1.655740952006012
-2.568361007659499,1.6101610680470198
-2.5470526922005945,1.5907084944096572
-2.49897095586003,1.5535418888229473
-2.483716591812046,1.5112459951279782
-2.4707730991220815,1.4969761609630245
-2.485690162446504,1.489929149710425
-2.4911738084926824,1.4856278572504436
-2.484963817538416,1.5065346446425796
-2.4920049375531406,1.5353875242252466
-2.423638873034826,1.7623433983302368
-2.3169845491420222,2.081877665808395
-2.344166929888866,2.4068490489426213
-2.3266072634971424,2.83021373048862
-2.352403111021763,3.220410106187496
-2.3580285761453688,3.655724821461001
-2.125091925189892,3.907632435375978
-2.0414710803368274,4.013624444707543
-1.8865324023676475,4.258854582131982
-1.6415422623815639,4.243605952487028
-1.3448268630880982,4.255703046065397
-1.0768272070153726,4.400640235642067
-0.8235797922916444,4.519202982964464
-0.659619485479209,4.665564129064312
-0.5264078824208953,4.828294368869401
-0.40763659317751966,4.964257023374076
-0.3379921118432634,5.129699746351342
-0.32754185810666137,5.291190292135594
-0.3511548803097977,5.371263934304728
-0.3881457083946831,5.381988091978034
-0.4508548374444352,5.417845905557977
-0.47715487637089815,5.469050984721529
-0.5235044921941743,5.483560097081092
-0.5187970949918483,5.512150623076092
-0.5419842906187169,5.513625232143962
-0.5265107064359293,5.519259466407167
-0.5295187103543935,5.450271347232317
-0.48124766718068557,5.372660974754055
-0.2976453310095204,5.033008791562471
-0.15630494040492326,4.728699731532091
-0.10492034646855242,4.441552552338627
-0.054202365629085314,4.19401881322559
-0.1230580898784801,3.9995141298832597
-0.1800223567587329,3.8976687553213645
-0.19728515136571811,3.608057133305469
-0.4104721806764786,3.2530083174272812
-0.5836154078022755,3.1557413778639356
-0.574355415677072,3.163781758923868
-0.6520221691412935,3.1211589159602653
-0.9985527157528855,2.8905086852269646
-1.2921455570786309,2.8050532405082564
-1.6188109710359786,2.746457072359945
-1.948045091758071,2.567054533228212
-2.209345023883998,2.3102768642003695
-2.447130080238309,2.003685875662303
-2.5097880058777022,1.8306697313077576
-2.4827135968289262,1.7135607693469743
-2.488188903258467,1.4793119689609702
-2.496986783558728,1.2305221290958008
-2.543201242716534,0.9187713020616155


==> data/sim_cluster/rb2/run2/robotinobase2_iteration4_pose_data.csv <==
pose_x,pose_y
2.438006565857978,5.490341453118908
2.4409621013653116,5.479906604446166
2.440961949162521,5.479906809765433
2.44095282637505,5.479904580028066
2.4409557116726845,5.479905300530134
2.4354257850470358,5.473896803154706
2.477089549595494,5.357427538564371
2.4795488110150776,5.142447983013283
2.306267026790936,4.907195275053429
2.0214218578648064,4.746138632799224
1.7423605291077964,4.66815477374956
1.3974594778662088,4.538344841332111
1.096714549547773,4.394991880167636
0.8130074804767764,4.268199646131494
0.4475756479118598,4.1038238381576075
0.16268042357068868,3.9979171014545165
-0.14249768841925015,3.871817583349285
-0.43743590436459456,3.7040673667660955
-0.6374175640534379,3.389157875405509
-0.8196972743345698,3.121117910135204
-0.9201235860643431,3.0752571733469156
-1.0169207836307796,3.0301926355463813
-1.047958850206621,3.0371317712533847
-1.0059858793920435,3.0173963561939634
-0.9390870374130849,3.038971324105187
-0.9529044960877426,3.047216269972963
-0.930094175302882,3.0771093824689197
-0.8175260070294739,2.979801780732537
-0.7922242903838699,2.9629041290389013
-0.7818055544394955,2.952265009466062
-0.8301677810071704,3.016929248118204
-1.0195096940827817,3.0041822970962437
-1.1909378768337584,2.9728600993309118
-1.316101391392145,3.146938455431879
-1.4439081955628756,3.1601856186623927
-1.4509017061007166,3.152175512471461
-1.445190258554513,3.1614435039759687
-1.4452169593750233,3.1614421592400412
-1.4451901716379778,3.1614434439602035
-1.4451901677593737,3.161443442096597
-1.4452005074444436,3.161442942408881
-1.4451901660742097,3.1614434412933385
-1.4451954685113222,3.161443185277768
-1.4451940800377763,3.1614432522708382
-1.4466914879780681,3.1617280481338037
-1.473483937194061,3.167295544242892
-1.496029283486858,3.1705898842603446
-1.5173488940133906,3.1735564666029665
-1.5352170531599079,3.1735431847314235
-1.5524114071388198,3.172416528271634
-1.5711035325122813,3.173531690811688
-1.5879090294501506,3.173797069290019
-1.608160551521646,3.1742889519301816
-1.6258928163803708,3.1742748778229535
-1.6482099049200247,3.1737741732300986
-1.6485764762196675,3.1838677019438446
-1.6662191524821912,3.183764717291759
-1.6850104795334033,3.183656670387408
-1.7027062511751039,3.184034500804852
-1.7213378365826957,3.1834546738952705
-1.7378138198158686,3.183845195623475
-1.7517373476449425,3.1832829873160495
-1.7517305146409523,3.183258265918689
-1.7515098017330795,3.179151505132685
-1.7529829506441637,3.16450985883362
-1.6713799703514791,3.2166737101026532
-1.6445057745907334,3.237523648006571
-1.6445048503646218,3.237518682381018
-1.644505186486927,3.2375157300960744
-1.6445059005220806,3.2375131415910356
-1.6445059412288083,3.2375099922715904
-1.644505830675774,3.2375062273011945
-1.644506023473447,3.237503665894417
-1.6445060622331935,3.237500690319661
-1.6445061387506428,3.2374971363707092
-1.6422831716749755,3.2303840348490467
-1.6399066062758312,3.220613761723815
-1.6377108107671257,3.208706808167638
-1.6365035518241324,3.2004584759795773
-1.6350983608476222,3.181077322660215
-1.6331796156744556,3.1665390092501484
-1.6325320920555555,3.15659464278687
-1.6315826644062765,3.1382106097024045
-1.630992407918356,3.123275723042836
-1.6313981389653458,3.110510559401691
-1.630142440711202,3.0929564784219985
-1.6298580646368244,3.0785880309352107
-1.6296016648095053,3.0622129158713967
-1.6294227536897203,3.0476987987496393
-1.6292800024942267,3.0331345057648957
-1.6291945607584495,3.0224272698750148
-1.6299139029105687,3.0024131917522205
-1.6290065709324146,2.988241920527544
-1.6289650776452191,2.976489178724366
-1.6289215125561194,2.9598181859456343
-1.654669658877605,2.9196328505413836
-1.7380819722699945,2.8638957712083855
-2.027135402073183,2.729111416250408
-2.26448578819525,2.3505403978072312
-2.467767021076451,2.0941004320525565
-2.569225399580075,1.8674096578548571
-2.636464287469927,1.6322613830572712
-2.5714821704831827,1.5282737815938237
-2.5488539427517516,1.5310227109385754
-2.5355807852215664,1.5029711447935568
-2.5365550993278942,1.4904542385976163
-2.5129071854920833,1.4967392350521762
-2.4906930810375103,1.5129572753981786
-2.4829615379676966,1.5106940312375714
-2.511501834452101,1.5272072163074848
-2.6472380631032184,1.7874414207482663
-2.7499919656531713,2.086357666274184
-2.8428851671643036,2.34128885513746
-2.890309024630577,2.6280184379897373
-2.9116627308644683,2.860125125542516
-2.9440538920234953,3.022281564226725
-3.0430815611180106,3.1802374306503407
-3.1118734937536834,3.473828734531434
-3.1420156417625282,3.6640540622550803
-3.1405163492423904,3.923389947132466
-3.182698495117176,4.133540696704308
-3.181280138700517,4.34035465844754
-3.1761502854567327,4.570851978537801
-3.129360895114277,4.724823035522324
-3.1000417775348046,4.896814409639914
-3.074243323646943,5.01675501156757
-2.772353710188715,5.14204235661791
-2.7442546816578695,5.3387357983843335
-2.7389935701992094,5.412038339414648
-2.6804941933207242,5.38829176218451
-2.60137866547847,5.387889175756403
-2.558734125372659,5.392287570902797
-2.5347962446344336,5.409844113994518
-2.523792744724064,5.428091157174093
-2.520205934905655,5.435641939656167
-2.5128600451599885,5.432155569104054
-2.490022812945284,5.220387343155945
-2.4564737483194214,4.990829971944535
-2.3463022448511888,4.824162667262893
-2.2080636704054184,4.807726778900962
-1.963499555358795,4.8458142960831845
-1.7535633910804922,4.847886084894607
-1.4827391726250854,4.899254463094822
-1.2759169336691762,4.936704740373743
-1.0473946735596327,5.046239527075454
-0.9375775245172981,5.2488896824493745
-0.7747303215237693,5.447558550108143
-0.5987430680878694,5.5592385071770565
-0.5677548708396527,5.520442469623406
-0.578130695044754,5.514381956539058
-0.5702517951641282,5.524487466944572
-0.5282214209279292,5.534968283539843
-0.5222097166881321,5.51468957990358


==> data/sim_cluster/rb2/run2/robotinobase2_iteration5_pose_data.csv <==
pose_x,pose_y
-2.4947667879878637,1.4998580143160538
-2.5057309592863852,1.4989146862120957
-2.5057319699512464,1.4989090960465483
-2.505730657649872,1.4989146610833561
-2.505730648179986,1.4989146516076401
-2.5057306451929415,1.4989146485734444
-2.505730642348783,1.498914645677591
-2.5057306419239254,1.4989146452450122
-2.5057306417968297,1.4989146451157387
-2.505730641759534,1.4989146450778783
-2.50573075425617,1.4989141519333522
-2.5057307167943046,1.4989143160794307
-2.505730641734732,1.4989146450529076
-2.505730641734165,1.4989146450523756
-2.505730641733952,1.4989146450521957
-2.505730641733881,1.498914645052149
-2.5057306417338534,1.4989146450521404
-2.505730652707503,1.4989145969547293
-2.505730649834172,1.4989146095484984
-2.5057306477131895,1.4989146188447329
-2.511361941855961,1.5966502915146943
-2.515281292170841,1.7384230385308421
-2.4881758337141813,1.9468556827031103
-2.3134239724116483,1.9982640372257525
-2.24415428302206,2.1619877877019347
-2.0619984377696605,2.386773901241394
-1.7555512814579695,2.5098800417346023
-1.5311078529121938,2.535530887989258
-1.0500318721528004,2.6430816844106126
-0.7483436208565521,2.8217417435384595
-0.4305279495946115,2.981160709189953
-0.21081677669756704,3.2623117764364693
-0.17604039571487284,3.565236942645237
-0.04464724149406152,3.675071232103595
-0.08707726743381006,3.9909575525967824
0.0409721776663039,4.2828500494420165
-0.04699810109048386,4.685673336750693
0.038657831540413135,4.92835682044989
0.18166669799863033,5.241050813695228
0.2647584739280271,5.425425576197418
0.2147324609157817,5.452698861607223
0.34474535149629393,5.232269175147644
0.44363336093350103,5.12230906037566
0.7420138605383375,4.905888440203109
1.0669532739031533,4.853613811092317
1.4558978580579218,4.718852213901152
1.6504362493679103,4.706279246965681
1.9861994151943145,4.820746598403362
2.2257298010173887,4.9818624729701355
2.3811398287306567,5.108030342946227
2.4959434387708033,5.05998716330282
2.7030732647357523,5.054914499705395
2.9035174922038296,5.034927430071105
3.0890458425992757,5.063059697628849
3.2573000600219357,5.137869571065868
3.316890368368099,5.21712467861711
3.333904582599121,5.344385541369037
3.3481273932042974,5.359840282478286
3.3481128124774595,5.359828967940534
3.300742043172313,5.30725975477481
3.166636853772666,5.250354843652326
2.9155637299849277,5.008585979985961
2.6928009954921572,4.642462802553883
2.520741991900837,4.424175719994791
2.345485250781388,4.126857576439101
2.2750610752670055,3.8295651974317955
2.192828750545909,3.5889351850546176
2.1065568839727784,3.3438665553701403
1.973427572377064,3.1448041361123042
1.7331344471130308,3.0531686166841085
1.3404123746671397,2.8730715825130937
1.0292929115720386,2.7334371642361464
0.8353638119144842,2.582214065453106
0.5365359543841048,2.1697194118534227
0.40579727407469246,1.8381222421113048
0.30163725414952935,1.536000743116495
0.2542469749607692,1.2961624226407256
0.18908782450713701,0.9201606549073068
0.18959296252987912,0.6542006907152988
0.21440845075248927,0.5747832646149255
0.26958475616139665,0.6189888937902561
0.3127188385882933,0.6281542567529281
0.3561146548131413,0.6164152196015932
0.3894744992661474,0.6003265320792099
0.4134466457713133,0.5807313288043503
0.4257946932873127,0.5647016024249792
0.4352065663826865,0.5438451866541799
0.43254147077990446,0.5188077920175383
0.44298049812308804,0.5108106233444312
0.442976039415627,0.5108100329698378
0.43175031013562837,0.5268801631082871
0.32046279785625753,0.7390538290372737
0.23431378648162848,1.0378760898985644
0.2171894131355696,1.2686050120554597
0.26496512668281635,1.4385955524837617
0.28470211110377086,1.45501625662771
0.33834454727097807,1.429411372354005
0.3993015754944942,1.4440760314642924
0.4275638331305922,1.4567008080429864
0.44350631699222376,1.4744687520476956
0.4521277425442056,1.4960203017943814


==> data/sim_cluster/rb2/run2/robotinobase2_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
0.52,1.44,5.5,2.5,None,C-BS-I,1711810251.344772228000000021,1711810274.764951217000000048,
5.54,2.51,-1.5,2.5,C-BS-I,M-RS1-O,1711810287.741146777000000046,1711810298.045904276000000003,
-1.51,2.5,-0.5,1.5,M-RS1-O,M-CS2-I,1711810299.039357244000000002,1711810304.660636142000000041,
-0.57,1.51,0.5,1.5,M-CS2-I,C-CS2-I,1711810305.718509116000000045,1711810311.538736052000000034,
0.61,1.54,-2.5,0.5,C-CS2-I,M-DS-O,1711810347.332044107000000021,1711810365.212356500000000013,
-2.42,0.53,-2.5,1.5,M-DS-O,M-CS2-O,1711810386.849655732000000053,1711810388.929850020000000058,
-2.61,1.36,-5.5,2.5,M-CS2-O,M-BS-I,1711810389.916477473000000057,1711810400.196893681000000012,
-5.44,2.54,-2.5,5.5,M-BS-I,M-CS1-O,1711810401.216559018000000013,1711810410.846751874000000053,
-2.47,5.56,2.5,5.5,M-CS1-O,C-CS1-O,1711810456.748890049000000047,1711810474.889132245000000055,
2.44,5.49,-2.5,1.5,C-CS1-O,M-CS2-O,1711810482.649947839000000040,1711810498.220149857000000014,
-2.48,1.51,-0.5,5.5,M-CS2-O,M-CS1-I,1711810499.238712713000000015,1711810511.729151788000000045,
-0.53,5.52,-2.5,0.5,M-CS1-I,M-DS-O,1711810512.730686702000000046,1711810525.366104246000000023,
-2.57,0.64,2.5,5.5,M-DS-O,C-CS1-O,1711810534.719540477000000045,1711810559.159748672000000010,
2.44,5.48,-2.5,1.5,C-CS1-O,M-CS2-O,1711810561.834602671000000052,1711810613.674801062000000042,
-2.48,1.51,-2.5,5.5,M-CS2-O,M-CS1-O,1711810614.646617838000000040,1711810627.086830613000000005,
-2.52,5.44,-0.5,5.5,M-CS1-O,M-CS1-I,1711810628.026643837000000002,1711810636.996808336000000062,
-0.56,5.53,-2.5,1.5,M-CS1-I,M-CS2-O,1711810642.219051898000000014,1711810657.419255135000000026,
-2.51,1.5,3.5,5.5,M-CS2-O,C-RS2-I,1711810667.419004312000000026,1711810686.269200365000000017,
3.35,5.36,0.5,0.5,C-RS2-I,C-DS-I,1711810687.258314193000000016,1711810702.208772691000000013,
0.44,0.51,0.5,1.5,C-DS-I,C-CS2-I,1711810703.191355715000000012,1711810709.121546878000000008,


==> data/sim_cluster/rb2/run3/robotinobase2_iteration1_pose_data.csv <==
pose_x,pose_y
5.464538803540986,2.5313576260255695
5.458983727324414,2.5301836566592035
5.458975794758968,2.5302267398428824
5.458983695762575,2.530183905672407
5.458983686535914,2.530183915662134
5.458983684206494,2.530183918150256
5.458983683250828,2.5301839191688664
5.458982112348221,2.53019240928567
5.458982523482091,2.530190186436088
5.458983682800992,2.5301839196458387
5.45898305107339,2.530187334340876
5.45898368278065,2.5301839196663374
5.458983682779421,2.5301839196673397
5.45898344366573,2.530185212177682
5.458983682778882,2.5301839196675044
5.458983557658929,2.530184595994374
5.458983682778859,2.530183919667317
5.458983682778869,2.5301839196672278
5.458983682778879,2.5301839196671687
5.458983682778886,2.5301839196671247
5.458983682778891,2.5301839196670963
5.458983682778896,2.530183919667073
5.458983682778899,2.5301839196670572
5.458983682778902,2.5301839196670435
5.4589836755686845,2.530183958641367
5.458983677347781,2.5301839490245848
5.458983682778906,2.5301839196670235
5.458983682778907,2.5301839196670204
5.458983682778907,2.530183919667018
5.458983682778908,2.5301839196670164
5.458983682778908,2.530183919667014
5.458983681984859,2.5301839239591937
5.4589836821927715,2.5301839228353344
5.458983682778909,2.530183919667012
5.458983682778909,2.530183919667012
5.458983682778909,2.5301839196670115
5.458983682778909,2.530183919667011
5.458983682778909,2.530183919667011
5.458983682778909,2.530183919667011
5.458983682778909,2.530183919667011
5.4589836827302864,2.5301839199298373
5.458983682778909,2.5301839196670106
5.458983682753976,2.5301839198017833
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682775337,2.5301839196863205
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778507,2.5301839196691804
5.458983682778624,2.530183919668549
5.458983682778909,2.5301839196670106
5.458983682778747,2.5301839196678833
5.458983682778792,2.5301839196676417
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778877,2.530183919667183
5.458983682778909,2.5301839196670106
5.458983682778891,2.5301839196671043
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778904,2.530183919667037
5.458983682778909,2.5301839196670106
5.458983682778906,2.530183919667024
5.458983682778907,2.5301839196670204
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.530183919667011
5.458983682778909,2.530183919667011
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.5301839196670106
5.458983682778909,2.53018391966701
5.458983682778909,2.53018391966701
5.40360799802809,2.286293912026963
5.285876722112461,1.9566720920439902
5.033580354632373,1.7628107632157628
4.860697999559953,1.8198634766890691
4.253526228492922,1.8472281851492143
3.9005676547421513,1.8773878958163992
3.5033448147091075,2.0009223216784022
3.095605636171589,2.10648259296919
2.709345629450994,2.1964646828957175
2.3004707521472487,2.3043051337874667
1.885938541833418,2.3362379997929716
1.4609408548412244,2.449207730868416
1.0155892587382906,2.4496665093774532
0.5936484716611483,2.4740841602831356
0.22276392611546392,2.4672069350022214
-0.17468508377306513,2.5147351825664757
-0.58790729178018,2.495863318848761
-1.0976322151500515,2.422649986829733
-1.4048177072148782,2.3909101168303657
-1.5099294273424455,2.439969807184453
-1.518865871375633,2.4498019106052187
-1.5100367688158371,2.471258907466408
-1.5100602383919899,2.4712638563952076
-1.5069224750876637,2.4679192096016402
-1.4336153810525243,2.3506426305314774
-1.1439696161834707,2.2253173083510545
-1.0185709104551792,1.996329356186173
-0.8343859075941094,1.8238952324093622
-0.6363576760641134,1.539229526752959
-0.6339595011522441,1.4724100643383862
-0.6438975013332904,1.4366312329799984
-0.6283621903862757,1.4382604381563782
-0.598859944204241,1.473538210094255
-0.5338376746069882,1.4735565328576972
-0.5070252289858139,1.4782178230754732
-0.5188232820700707,1.4809246332364623
-0.5515630690314932,1.458794137399145
-0.4384909161677957,1.4737525896430181
-0.13706951540076773,1.5369568525109774
0.09187144428343696,1.6383069145786222
0.29000394821548525,1.7036923157774404
0.40205106798570966,1.6755094658298435
0.4207231370887854,1.6064987938708324
0.45036103670003325,1.513408633467515
0.4921695748423627,1.5169484659466486
0.504548798472543,1.5022710336179865
0.5048960827576563,1.4925370115055576


==> data/sim_cluster/rb2/run3/robotinobase2_iteration2_pose_data.csv <==
pose_x,pose_y
-2.3705736622430376,0.5408458513914172
-2.391359113106689,0.5376635424636071
-2.39743275952938,0.5189854370473659
-2.3974367384489677,0.5189762592381606
-2.3974327753795093,0.5189854914418467
-2.39743277711191,0.5189854953036338
-2.3974327777282207,0.5189854966735422
-2.397432777946846,0.5189854971597925
-2.3974327780271585,0.5189854973388577
-2.3974327780469453,0.5189854973831732
-2.397432778062093,0.5189854974174217
-2.3974330943048967,0.5189847632626627
-2.3974330115020965,0.5189849554972216
-2.3974327780664373,0.5189854974278132
-2.397432778066519,0.518985497428118
-2.3974327780665394,0.5189854974282555
-2.3974327780665385,0.5189854974283172
-2.3974328243019487,0.5189853900913153
-2.3974327780665234,0.5189854974283759
-2.397432778066519,0.5189854974283887
-2.397432796662903,0.5189854542562745
-2.3974327780665137,0.5189854974284044
-2.39743277806651,0.5189854974284116
-2.3974327780665092,0.5189854974284152
-2.3974327780665083,0.5189854974284179
-2.3974327780665075,0.5189854974284198
-2.3974327780665066,0.5189854974284211
-2.3974327780665066,0.5189854974284224
-2.3974327780665057,0.5189854974284231
-2.3974327780665057,0.5189854974284236
-2.3974327780665057,0.518985497428424
-2.397432778066505,0.5189854974284244
-2.397432778066505,0.5189854974284246
-2.397432778066505,0.5189854974284247
-2.397432778066505,0.5189854974284248
-2.397432778066505,0.5189854974284249
-2.397432778066505,0.5189854974284249
-2.397432778066505,0.518985497428425
-2.397432778066505,0.518985497428425
-2.397432778066505,0.5189854974284251
-2.397432778066505,0.5189854974284251
-2.397432778066505,0.5189854974284251
-2.397432778066505,0.5189854974284251
-2.3974327780792413,0.5189854973988564
-2.397432778066505,0.5189854974284251
-2.397432778066505,0.5189854974284251
-2.397432778066505,0.5189854974284251
-2.3802058467851763,0.5458371978579963
-2.3984246626011148,0.5975529185730384
-2.5464276064877662,0.9111304099363715
-2.5875383536852095,1.1460777807834879
-2.6245715090858273,1.323209325964652
-2.631347879681835,1.36185702022921
-2.6313332313072495,1.3618461193175913
-2.6541129242243544,1.4031774299890836
-2.998269954513658,1.6830470640791346
-3.2630885262289606,1.822829702753116
-3.450800532374342,1.9117289248830542
-3.655913912543575,1.9626218235651363
-3.824613052055799,1.9264515172847907
-4.066093976337707,1.9469243489650307
-4.240569614098127,1.952163661296522
-4.474240605992307,1.9701547638039525
-4.69493301072566,2.007051038018157
-4.8439895908878405,2.048277151549699
-5.168532585750868,2.077531016696098
-5.299340326943614,2.3254963371788646
-5.346787380804687,2.492492478668773
-5.392978043158221,2.5510252439943173
-5.423068988385181,2.557279663353208
-5.447710507208856,2.561023954217218
-5.460860975989111,2.552991885930123
-5.485202486371979,2.569013553853898
-5.447827773690517,2.5761338452578584
-5.33884013034949,2.7112226720813837
-5.295536425441404,2.862384952175486
-5.038878520455401,3.0533625680614462
-4.779009320127322,3.290703126893944
-4.61429505446414,3.576113535829435
-4.371381599259154,3.794737526528255
-4.193057394728851,4.0100553485212
-4.0126561823055935,4.247505698273098
-3.8567759306220806,4.506526358498664
-3.664269780460833,4.731600709373172
-3.5167091454458177,4.9858760694065065
-3.282076032878674,5.157796511519061
-3.094239119323837,5.318477032429865
-2.8240106929048894,5.547712381575228
-2.6734686221219057,5.627213541717951
-2.575319654247,5.606465988948832


==> data/sim_cluster/rb2/run3/robotinobase2_iteration3_pose_data.csv <==
pose_x,pose_y
2.537995854270245,5.498635204319523
2.5071437506104317,5.505045043497641
2.4934850675749796,5.502719307652308
2.4934849828075776,5.50271923565284
2.4934776972440336,5.502712212375502
2.493484971740907,5.502719215343003
2.493484970854524,5.502719213661714
2.4934849704914153,5.502719212972315
2.4934830175545706,5.50271733188537
2.4934835577223406,5.502717852112252
2.493484970318562,5.502719212643385
2.4934849703147917,5.502719212636079
2.493484970313517,5.502719212633547
2.493484542339917,5.5027188004299665
2.493484684804968,5.502718937645084
2.4934849703129878,5.502719212632355
2.4934849703129967,5.502719212632344
2.4934849703130246,5.50271921263236
2.4934849703130415,5.502719212632374
2.49348497031305,5.502719212632381
2.493484970313064,5.502719212632394
2.4934849703130717,5.5027192126324005
2.493484970313076,5.502719212632405
2.493484953523871,5.502719196461865
2.49348495816825,5.502719200935101
2.4934849615278596,5.502719204170913
2.4934849636955843,5.502719206258759
2.4934849703130886,5.502719212632416
2.4934849703130895,5.5027192126324165
2.49348497031309,5.5027192126324165
2.4934849703130904,5.502719212632417
2.4749336258437515,5.475154077223695
2.5332542634945994,5.272773644278358
2.4797719284958295,5.040782690081555
2.286735486555441,4.956775767464505
2.277064492397219,4.861639690886226
2.0459927856803053,4.656681834725161
1.816488610104639,4.6240465238531705
1.6321646194315398,4.598971483786739
1.3959038634716388,4.529854294581142
1.1292856785690657,4.395026095631971
0.8073794971102668,4.20103385676782
0.594171222362375,4.064868043789568
0.2516053619805634,3.8212327216654964
-0.05440215337429599,3.61834697291145
-0.3349308805059854,3.374533749328368
-0.5362666423052502,3.2379736509322967
-0.7369814398726806,3.0429467609587553
-1.0508905555346804,2.958125196354084
-1.380708116211073,2.8394203551043558
-1.673920071681052,2.7261001649922587
-1.8942578779604533,2.559608903310691
-2.082006457595858,2.3947846469812335
-2.299787226965357,2.161867099287964
-2.4226820574138266,1.9636269927390138
-2.5048261882324665,1.7789585704827675
-2.539718954796575,1.704355211845816
-2.5352065378479383,1.6388049030982121
-2.5124204515910735,1.6387390632133627
-2.4661366354111935,1.6051334418463994
-2.498161345232563,1.5548433621424964
-2.4954182615218787,1.4991783519118982
-2.4941347217756595,1.5105038156558552
-2.5080986268122585,1.4887653005341601
-2.5108211926345954,1.4703789149028006
-2.4994458016553507,1.4833812790943939
-2.551654744316579,1.6453649746547185
-2.553347514944143,1.8942658510920367
-2.533885612776805,2.0720410229243993
-2.4233844452719033,2.155945811865452
-2.159080189698365,2.18025464825139
-2.0781047306237,2.4005104683358947
-1.9983923215990904,2.4904769071518067
-1.7178943507047952,2.4468532906808744
-1.5213860478551817,2.482598145953051
-1.2954633071874166,2.463627550398097
-1.1469477055245916,2.525981331728043
-1.0915296199021087,2.709771157966297
-0.8862316990490253,2.7358019993909433
-0.7344677695689121,2.803295756362166
-0.7596759035783176,3.0594217323584534
-0.7747768167641373,3.304518747101677
-0.7645628079680789,3.51248632884508
-0.7554716049291219,3.6847088974434423
-0.7960778388685563,3.8674927707939455
-0.8149436001349564,4.068598216411611
-0.8939148364944662,4.264006336163839
-0.9288092920089204,4.4847025679717945
-0.9111351469464424,4.625193361620014
-0.9691749907078062,4.906335956487839
-0.9379203846513366,5.123507724553413
-0.8771836651697607,5.267899534683126
-0.8096785778923801,5.379412076273287
-0.688451065477703,5.3640768046392076
-0.5197578522404553,5.420476938835042
-0.49403303927239417,5.475094570539537
-0.4897811900149067,5.463303049624914
-0.4700806839524452,5.4628379105248674
-0.48254309534011597,5.456977759437869
-0.49897712728285626,5.466760565043389
-0.4959343623119059,5.474372502276187
-0.5090169670354623,5.455324608176041
-0.3800611308051769,5.252630752461983
-0.3131889894154476,4.9535605719976585
-0.25932953097330635,4.69916863811163
-0.2104299153238074,4.4436013193574935
-0.16122992438762385,4.273701784067581
-0.15815228975165407,3.9506702918785384
-0.1774000424097233,3.826589531489914
-0.11449342212342728,3.5937673399600527
-0.2385731023430111,3.427927182280822
-0.3337773803918136,3.3476631082311763
-0.42882133952403656,3.0753547984729206
-0.5427120024331487,2.9111124353573468
-0.812555701909158,2.8923337088139704
-1.0109750656947396,2.763499757436304
-1.3162268397651768,2.658567722618081
-1.5240372029829148,2.665687879466865
-1.6976897078524198,2.673595850093812
-1.7751481915139307,2.622720573378227
-1.8007397979073172,2.492723272166092
-1.9588716932516244,2.3575877063774646
-2.007511035663363,2.2046601344379475
-2.0178960481581187,1.9877263432831775
-2.065706740395626,1.926962788645589
-2.0211947911232864,1.77737580804335
-2.0289274651065723,1.6291601141014136
-1.9959894507400007,1.4041900613491234
-2.0417163514315835,1.262286004136822
-2.0471783534511117,1.0706440357649356
-2.198995566794185,0.9062759273371779
-2.4104264514430973,0.7752050640958785
-2.407872124709658,0.670345259713363
-2.416038320596094,0.6612124824879957
-2.4046378185778803,0.6040486855869968
-2.392877127149993,0.5552222981181152
-2.3843365264647964,0.5404474550976882
-2.399858920723273,0.540377453645744


==> data/sim_cluster/rb2/run3/robotinobase2_iteration4_pose_data.csv <==
pose_x,pose_y
2.5179371800390715,5.4488524241819265
2.5214592754283665,5.46580483951595
2.493539720127922,5.464380083956264
2.4935398329931284,5.464380114486881
2.493539857225273,5.46438013733238
2.4935359723603057,5.464375202706988
2.4935368746088837,5.464376347993235
2.493537830595132,5.464377561691766
2.4935383640694493,5.464378239035904
2.4821596290232955,5.455016608573466
2.5134011905956837,5.34305121977866
2.5113799377814563,5.072417996461003
2.2525476096196946,4.968523126697749
2.060483695205422,4.855931319069998
1.870006703908067,4.563086507266316
1.5824150622781419,4.503181399033805
1.285031459508815,4.476299844871982
0.9627956129970467,4.303492545484944
0.7031799416780382,4.2086767292972915
0.3693055190047865,4.041797658772108
0.02481870735524172,3.860180307145842
-0.2646289182570474,3.703031763891194
-0.550408393959553,3.518891273826574
-0.7677771308459924,3.3243974464884563
-0.869015744907089,3.150327162608491
-0.8962017847351111,3.070789106379384
-0.9668969109576668,2.9464443285326074
-1.0471398023880472,2.7846973600402167
-1.1806791498951679,2.6738233154117523
-1.342704983770692,2.5516263490996707
-1.4338932743695638,2.4080324939659605
-1.5023069382299115,2.3458561925455244
-1.6289138108781112,2.3340359249556117
-1.7882486507063762,2.227932290038948
-1.9942778264429348,2.1229878896342376
-2.0027829772499173,1.9048571526481293
-2.1246041636286233,1.6285206989775562
-2.3189939286320387,1.4891674691321917
-2.420705489794975,1.433426244489453
-2.439438811427287,1.4365409980467134
-2.427067187988505,1.468905575820971
-2.438746725158775,1.5040636823159763
-2.459048577665185,1.5028550191581607
-2.4494551791286936,1.4886378822238515
-2.4312678621857637,1.499336790255887
-2.434049007081537,1.5907212034665585
-2.451581797837262,1.7048206841434475
-2.6615097654594253,1.9136672313471697
-2.7099313803873386,2.248928341729149
-2.7814260740007066,2.4023442230636083
-2.833222441464719,2.537237462016905
-2.8541068802296534,2.6361684923555004
-2.892605090691796,2.6609716356441058
-2.875931317947268,2.6767828807210137
-2.8839802172098343,2.677914505709089
-2.873019018041748,2.7121463747049317
-2.7549775659651887,2.8134392811474784
-2.6337464291498707,3.0386752622957425
-2.4399416737906323,3.3235597825431302
-2.309427998378646,3.59829319766503
-2.2482739416937862,3.915291380002444
-2.1594601717952955,4.1403411154365415
-2.15519173848236,4.34223927261186
-2.1880504440211705,4.400041091560473
-2.1685229829916235,4.405589159618486
-2.1497256633822683,4.410895972881015
-2.1437663870906496,4.4348816902614425
-2.144584606064762,4.453216124595988
-2.136813257727745,4.458420938383167
-2.1251599268801433,4.467741702221161
-2.121296840416262,4.493028321841022
-2.113557422357766,4.498770514430115
-2.1013019509129665,4.502715938921583
-2.08673713903472,4.5272045683820465
-2.1110132064196643,4.6909693812137245
-2.1154771571059454,4.777018265063557
-2.1098983996796017,4.924494586352084
-2.2000108817415027,5.046690371330018
-2.361145806368084,5.131123077127334
-2.342473254683651,5.269820824399696
-2.3405041448341057,5.460318265515498
-2.4352084372121636,5.512661384771438
-2.4407393550760217,5.52532102653469
-2.4353991860322237,5.53413865515535
-2.4438292557966124,5.525989054798201
-2.4623497631109093,5.440247531512659
-2.5446163114578084,5.176982125793696
-2.5688464919860348,4.9218629222071195
-2.513844081419104,4.878641739481291
-2.481973800509145,4.862727466535993
-2.2795609750309263,4.947221021190994
-2.1418106318816212,4.94843683108183
-2.058841792086633,4.860904216292191
-2.0737172286686407,4.714373943886521
-1.9600881083369428,4.603757121107991
-1.648791833794352,4.514476988649867
-1.311228188783402,4.655733076403748
-0.9945152944737519,4.77595949994609
-0.7000484089769143,5.058164650720696
-0.5472534107433606,5.340369113942145
-0.5210022237334826,5.4223717548306105
-0.5278141194199648,5.4242673603178915
-0.5344853966847918,5.4515888945322635
-0.5352321046944928,5.482654021755279
-0.5259710927354151,5.501389388392277
-0.5409735057453497,5.511737946389426


==> data/sim_cluster/rb2/run3/robotinobase2_iteration5_pose_data.csv <==
pose_x,pose_y
-2.4749214225358385,1.4880944357205976
-2.4716996523772377,1.4936364541010436
-2.473692018051498,1.4901970055515994
-2.4610375536499323,1.4905161576579224
-2.461037538774252,1.490516176685865
-2.4610375335431263,1.490516183748792
-2.4610375318806,1.4905161860067637
-2.4610375312911987,1.4905161868081949
-2.4610375310745223,1.4905161871032249
-2.4610371282584502,1.4905145851289265
-2.461037233688396,1.4905150046458966
-2.4610375309722157,1.4905161872433037
-2.4610375309688486,1.4905161872481056
-2.4610375309679515,1.4905161872494677
-2.4610375309676646,1.4905161872499606
-2.4610375309675847,1.490516187250138
-2.461037487502284,1.4905160143519514
-2.461037530967551,1.4905161872502846
-2.461037530967551,1.4905161872503023
-2.4610375309675563,1.4905161872503263
-2.46103751806287,1.49051613591744
-2.4610375309675607,1.4905161872503467
-2.4610375309675634,1.4905161872503525
-2.4610375309675643,1.490516187250357
-2.461037527504959,1.4905161734766383
-2.461037530967565,1.4905161872503636
-2.461037530967566,1.4905161872503652
-2.4248479522368687,1.5640307719942266
-2.491042412550992,1.7143122736755478
-2.422102903789959,2.1144398629291814
-2.164852432341908,2.4166335948455533
-1.8739645760653652,2.4563536950681253
-1.4870888843890695,2.5142490788859373
-1.166162310664852,2.6140915487706806
-0.8240599147684557,2.7173317004189435
-0.4290123621565822,2.8694837700701
-0.16718558254981009,2.9461823897903225
-0.08571617280623123,3.122333487833944
-0.30021790037625706,3.141916058784612
-0.5022425994036661,3.4028713487573503
-0.675375660106047,3.681146959327171
-0.7913433734194903,3.8355850926443376
-0.715389365845339,3.8047739804223966
-0.6244515533048158,3.696511096100571
-0.6306612589867475,3.5639610295069164
-0.6194804970604855,3.4835570148411588
-0.4160762710841537,3.557707541221327
-0.08371070637626055,3.692800176365548
0.12445596414843596,4.009501777003636
0.252043369484924,4.193855072022438
0.5137447018140016,4.238296936598917
0.7115713063142284,4.363457014253982
0.9748442756264755,4.513880640031927
1.221622355601205,4.632275757597383
1.465703638166877,4.7367438011526755
1.748173158498489,4.861546079114398
1.9818229623311305,4.950934971532247
2.244495668118983,5.120573026807233
2.4665730694889136,5.245161587113679
2.6458220668856014,5.321361730215689
2.819128521380566,5.393323755034682
2.910977473540848,5.427796067157565
3.078192705902931,5.532952923719006
3.2490453134636113,5.616526887210117
3.3833789046922806,5.606739775737508
3.4472932402941376,5.588858177038434
3.453194872209478,5.602939154593238
3.4863608151811816,5.582317723539315
3.478389825272928,5.560079596475836
3.3896050592011475,5.156288886543642
3.248074353036146,4.760964326093844
3.1496643447689188,4.437555999792703
3.008118015214582,4.070250578218099
2.924211772637072,3.6982394054258974
2.763287018410037,3.295043491171687
2.575367804389879,2.968012521640424
2.3232216842106452,2.7463214036577375
2.0737718422852,2.5785896873093996
1.8964004049920238,2.465703672272815
1.624130242461812,2.372474676747969
1.427728830027787,2.2604291024054497
1.2429653707680601,2.1177561206922677
0.9554632921840671,2.0297109543101937
0.7676925031904354,1.8868920479960718
0.5399897724012748,1.6953962989863272
0.37599411472929223,1.3138475563337586
0.27359166830219017,0.9307899849814139
0.2923190462040708,0.6525107897939976
0.2956941256417487,0.5510107954066956
0.28912276011601445,0.5634747823344641
0.26118284886498166,0.5706515413470744
0.22115364616581434,0.706018772477847
0.16822554272428025,0.991208427895407
0.16049560087706993,1.2393112564010251
0.18692185177405474,1.3508129257399888
0.29987785307475434,1.3369915460672785
0.3579255028657551,1.3362247400605136
0.41326620410888193,1.3598029266822238


==> data/sim_cluster/rb2/run3/robotinobase2_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
,,,,,,,1711810752.626023887000000039,
5.46,2.53,-1.5,2.5,None,M-RS1-O,1711810797.584955393000000036,1711810808.695142108000000043,
-1.51,2.47,-0.5,1.5,M-RS1-O,M-CS2-I,1711810809.708308921000000044,1711810815.578508546000000036,
-0.55,1.46,0.5,1.5,M-CS2-I,C-CS2-I,1711810816.568348051000000035,1711810821.838545964000000052,
0.48,1.5,-2.5,0.5,C-CS2-I,M-DS-O,1711810863.716902655000000045,1711810878.007117849000000000,
-2.4,0.52,-2.5,1.5,M-DS-O,M-CS2-O,1711810901.432406088000000027,1711810903.852602811000000053,
-2.63,1.36,-5.5,2.5,M-CS2-O,M-BS-I,1711810904.869965521000000054,1711810913.860154064000000054,
-5.49,2.57,-2.5,5.5,M-BS-I,M-CS1-O,1711810914.856095130000000053,1711810923.446699947000000028,
-2.49,5.56,2.5,5.5,M-CS1-O,C-CS1-O,1711810966.886620580000000055,1711810985.076824364000000005,
2.49,5.5,-2.5,1.5,C-CS1-O,M-CS2-O,1711811000.572305741000000036,1711811016.962472451000000060,
-2.51,1.47,-0.5,5.5,M-CS2-O,M-CS1-I,1711811017.981544142000000061,1711811035.411710541000000026,
-0.5,5.47,-2.5,0.5,M-CS1-I,M-DS-O,1711811036.382143072000000024,1711811055.244722880000000015,
-2.4,0.54,2.5,5.5,M-DS-O,C-CS1-O,1711811065.498853509000000031,1711811085.959048655000000060,
2.49,5.46,-2.5,1.5,C-CS1-O,M-CS2-O,1711811090.240233972000000015,1711811107.482245011000000030,
-2.43,1.5,-2.5,5.5,M-CS2-O,M-CS1-O,1711811108.412668149000000026,1711811127.742867586000000046,
-2.44,5.53,-0.5,5.5,M-CS1-O,M-CS1-I,1711811128.770935628000000048,1711811139.731118534000000046,
-0.53,5.51,-2.5,1.5,M-CS1-I,M-CS2-O,1711811168.057912603000000004,1711811187.698492500000000044,
-2.46,1.49,3.5,5.5,M-CS2-O,C-RS2-I,1711811200.723871973000000045,1711811220.874031785000000054,
3.49,5.58,0.5,0.5,C-RS2-I,C-DS-I,1711811221.850174004000000053,1711811232.251705576000000016,
0.28,0.57,0.5,1.5,C-DS-I,C-CS2-I,1711811233.243480041000000015,1711811237.433766997000000027,


==> data/sim_cluster/rb2/run4/robotinobase2_iteration1_pose_data.csv <==
pose_x,pose_y
5.54789929884264,2.401663506381532
5.559924812571567,2.458415155417373
5.557408439435736,2.49344379825518
5.557408441129331,2.493443536093337
5.557408453977355,2.493443503492014
5.557408458869304,2.4934434930879807
5.557408460741698,2.493443489180825
5.557408461283045,2.493443488054312
5.557403528187701,2.4934488200569067
5.557408461546984,2.4934434875064606
5.5574057735127065,2.4934463929992443
5.557408461577793,2.4934434874432716
5.5574084615819945,2.493443487434948
5.557407380417647,2.493444656073393
5.5574084615835115,2.493443487432189
5.557408461583728,2.4934434874318594
5.557408461583853,2.4934434874316924
5.557408171484035,2.493443801002916
5.557408247443449,2.493443718897766
5.557408461584022,2.4934434874314886
5.557408461584051,2.493443487431457
5.557408461584069,2.493443487431436
5.557408461584082,2.4934434874314233
5.483599961073375,2.312588087351498
5.225931078351421,2.044843676355416
4.959331375173325,1.925175493128699
4.572801113532545,1.8717128227433222
4.280015231893532,1.8064798479651731
3.9526737267245564,1.8539640909941961
3.506269661574269,1.9213755863131297
3.1338486763389475,2.0249685725288313
2.7134054997375325,2.058367613517107
2.4141487579856715,2.1596971501777555
2.011777372296004,2.2917966779126107
1.6057939185011523,2.359470859209091
1.1490313826750178,2.3271398565585284
0.8597860413665455,2.336379574475982
0.3060815290278436,2.2637054212146537
0.018960178858605126,2.3295843800315748
-0.4697045943304561,2.3183057822713233
-0.8479591231538164,2.362009290210523
-1.1613294788049755,2.3511762612324643
-1.3974655805757674,2.4360384775086645
-1.4770683472156119,2.5078890138507837
-1.4932148796286624,2.500937777833278
-1.4911800487958997,2.4993000475717926
-1.4862552406152405,2.501934736715911
-1.4426245799455026,2.41967357834927
-1.1966371992859441,2.251583951221865
-1.041759195782948,2.108529812566581
-0.9309645028988305,1.8439835235586857
-0.7475701276507012,1.513251965450178
-0.6052864544961993,1.4330109525539527
-0.5613827589950118,1.4301685287475763
-0.5580659855948253,1.4700228413703924
-0.5517107650162645,1.479023212771612
-0.538603406030477,1.498632265298112
-0.5321521396778701,1.4770989066804718
-0.4994462621521025,1.4922085560223202
-0.20456465211241337,1.564705353054925
0.04097891481506011,1.6712868479210794
0.24770746006294164,1.6931117029027403
0.41749464454430907,1.6792989283444577
0.4518502568603777,1.6243154036931124
0.45209668173996675,1.536137413734897
0.48581361865377115,1.5251780814631146
0.4822793683541988,1.5240817936674769
0.4917014622101883,1.5307661183926422


==> data/sim_cluster/rb2/run4/robotinobase2_iteration2_pose_data.csv <==
pose_x,pose_y
-2.3910883628801747,0.5634478520012725
-2.391182297783918,0.5634710946427309
-2.398186723832926,0.5668480171236694
-2.398186820159645,0.5668480273005344
-2.398186895858033,0.5668480580496339
-2.398186903352162,0.5668480629031142
-2.398186905981386,0.5668480646308101
-2.398190142432674,0.5668427884886824
-2.3981892477244786,0.5668442484071043
-2.3981869073746944,0.566848065550892
-2.3981869074059663,0.5668480655720899
-2.398186907417723,0.5668480655803424
-2.398186907421037,0.5668480655828524
-2.3981869074221134,0.5668480655837913
-2.398187256602312,0.5668474961044179
-2.3981869074226054,0.5668480655844363
-2.398187097684449,0.5668477552851754
-2.3981869074226045,0.5668480655846259
-2.3981869074225868,0.5668480655846676
-2.3981869074225717,0.5668480655846945
-2.3981869074225592,0.5668480655847152
-2.3981869074225513,0.5668480655847291
-2.398186907422545,0.5668480655847403
-2.3981869074225397,0.5668480655847492
-2.398186907422537,0.5668480655847541
-2.3981869074225344,0.566848065584758
-2.3981869074225326,0.566848065584761
-2.39818690742253,0.5668480655847639
-2.39818690742253,0.5668480655847652
-2.398186907422529,0.5668480655847665
-2.3981869096385324,0.5668480619706715
-2.398186907422528,0.566848065584768
-2.398186908629989,0.5668480636155121
-2.398186907422528,0.5668480655847687
-2.3981869080804525,0.5668480645117563
-2.3981869074225273,0.5668480655847692
-2.3981869074225273,0.5668480655847693
-2.3981869074225273,0.5668480655847694
-2.3981869074225273,0.5668480655847694
-2.3981869074225273,0.5668480655847695
-2.3981869074225273,0.5668480655847696
-2.3981869074225273,0.5668480655847696
-2.3981869074738897,0.566848065501002
-2.3981869074225273,0.5668480655847696
-2.4484386040309944,0.6784160555313021
-2.507728768223771,0.8877627494000224
-2.583515718243766,1.1675202736259842
-2.6353272266994994,1.3571798884083999
-2.6379082691628346,1.35159334753881
-2.6293862862987316,1.3566247190991811
-2.7158954068179355,1.4885577687786213
-3.0156256203876852,1.699519869757359
-3.2741872536005543,1.810133793556499
-3.53739448843504,1.9079262480332893
-3.7964261578370984,1.9619277485027977
-3.993357120055057,1.9589998125673262
-4.226748453800509,1.9549550836267184
-4.499027161204193,1.9810065875450311
-4.721025292265802,2.027361310793159
-4.972863386121135,2.105104621416209
-5.259932812429106,2.273054020329207
-5.278133009125272,2.398302876820645
-5.312400896633811,2.4489159560016285
-5.323324148349769,2.480322764636503
-5.3280195620449575,2.5115628221653954
-5.331221232919179,2.52072292867697
-5.34344940583821,2.5185342011136034
-5.373893878155695,2.506031959529633
-5.419294464780739,2.5157097132169195
-5.405172567631641,2.548621688310271
-5.421168996584855,2.547520932515843
-5.43640242993041,2.544871358924346
-5.436829568379463,2.5439324319168963
-5.436829188518453,2.5439324862145005
-5.400314197659869,2.601612817206986
-5.378039201249425,2.697397102202925
-5.338043971872628,2.7799551728083713
-5.327303189342372,2.8387576415753
-5.319408891083636,2.8631760888438316
-5.349014456657595,2.8691074287374834
-5.290002743765549,2.818959590630718
-5.113372199281067,2.8622064488389602
-4.952182742376629,3.062728006570037
-4.716792009048318,3.1369590246221857
-4.543339495881094,3.4951577083305665
-4.356900836097554,3.695103241696846
-4.141789570414992,3.9049545043404494
-4.044993280632584,4.22131358853789
-3.8903418419760314,4.426131514750502
-3.7881425793558803,4.708004740768352
-3.601672494075612,4.96943695869031
-3.4505679851006983,5.16823123815258
-3.278374040193138,5.383599446944011
-3.0766736511251933,5.521659825863497
-2.8449358313867155,5.595119187400059
-2.669353671798558,5.633526067757588
-2.5904746975697455,5.616277387149395


==> data/sim_cluster/rb2/run4/robotinobase2_iteration3_pose_data.csv <==
pose_x,pose_y
2.5122103217191603,5.513160271161589
2.5363900141974676,5.515755323242064
2.5030004704438706,5.498322618142373
2.503000556561287,5.498322637017004
2.5029947166775774,5.498318341936735
2.502996258235702,5.498319476888543
2.5029973937440095,5.498320312524027
2.503000589512074,5.498322663431693
2.5030005897673298,5.4983226636570315
2.5029993048017216,5.498321718465588
2.5030005898769074,5.498322663753728
2.5029999697649767,5.498322207610723
2.503000122781373,5.498322320167694
2.503000589893694,5.498322663768499
2.5030005898941363,5.498322663768882
2.5030005898942993,5.498322663769018
2.503000589894375,5.4983226637690805
2.5030005898944068,5.498322663769106
2.503000589894431,5.498322663769126
2.5030005394829518,5.4983226266872185
2.503000589894453,5.49832266376914
2.50300058989446,5.498322663769145
2.503000589894465,5.49832266376915
2.503000589894468,5.498322663769152
2.503000589894471,5.4983226637691525
2.503000589894473,5.498322663769154
2.5030005898944743,5.498322663769155
2.503000589894475,5.498322663769156
2.5030005869300442,5.498322661588563
2.503000589894476,5.498322663769157
2.503000589894477,5.498322663769157
2.503000589894477,5.498322663769157
2.5030005890661986,5.498322663159888
2.5030005898944774,5.498322663769158
2.503000589461067,5.498322663450347
2.490681911308758,5.473363697923942
2.5490194301658646,5.431907161399415
2.6125127067406857,5.2954342446453175
2.492617804860262,5.149862818483609
2.3064695767737593,5.034660067633628
2.133439677139393,4.947599164642482
1.9189501258705732,4.855536711812705
1.6180828080747247,4.739661954877725
1.2702930607733371,4.614038092717363
0.9831970782703365,4.4606384364845955
0.6654118378902476,4.318200858148811
0.34473388129835847,4.2090911530147235
0.02026377214903441,4.022260560194165
-0.20595814303333615,3.8615984048257754
-0.45261122169512635,3.672432604895159
-0.6795579683003439,3.4697211259497296
-0.7840143200622913,3.309215705673737
-0.9051154145436744,3.0954063483780847
-1.1225608310060133,3.0578698255296364
-1.3513718641837498,2.941819453152582
-1.6135659683530719,2.795621598235469
-1.8224870205801134,2.642628829583571
-2.0512188564342475,2.4464171086742126
-2.2626970729704388,2.2146648236059088
-2.4171153388106283,2.023873697824518
-2.5217206777255328,1.8377086105963834
-2.5924978192610135,1.6840782305481596
-2.5778300943522163,1.622946563626721
-2.563453140252882,1.5943130328171566
-2.5329566475986116,1.5789920756151201
-2.494325595163576,1.5379784867310378
-2.49427688638091,1.5112871973380089
-2.484290357060127,1.5058087210400957
-2.462782216011857,1.4795717307100316
-2.4594961444592,1.480705357051868
-2.4665874517020736,1.4662940816416938
-2.4730435506155315,1.5252226849112458
-2.5506841732722956,1.8374172306918544
-2.516767981039213,1.9797811443936482
-2.6187114298936356,2.1116882766246365
-2.7421157740552404,2.4400177170682955
-2.803089976938552,2.6320850122457737
-2.916948084594214,2.808725447007914
-2.882858249648514,3.1092712561666582
-2.822790293074939,3.39848500789422
-2.833137977740402,3.6374438143047203
-2.8132351066995893,3.772228658092848
-2.7318169903159184,3.9863610347142187
-2.5825635258490154,3.9998392086087726
-2.4114106444084547,4.03607231065134
-2.226822516737612,4.054391056078913
-2.090230209380527,4.121696364591411
-1.874065030119385,4.123873738992101
-1.7549991892698875,4.210806642690159
-1.7354494915465999,4.381876135372735
-1.615099571698563,4.3582829984842135
-1.4604457774370374,4.367049333323419
-1.3586783823604316,4.464971698312296
-1.2768279710894541,4.544634392466023
-1.148122259174749,4.548563426846577
-0.9963137060646625,4.618905076207462
-0.913224012496582,4.723435154613684
-0.9437594928103374,5.025784549775731
-0.7755137327104231,5.3342107678844615
-0.601891743624992,5.4065747305763825
-0.5186120955598055,5.418421053105923
-0.49501270045281665,5.435452911881842
-0.5099194845367174,5.438046314663087
-0.5589237683552151,5.472759548880297
-0.5534274892159408,5.489402832742936
-0.5296825788996324,5.470870853953253
-0.5310480386194332,5.447333142945086
-0.5644583689390359,5.454719791696787
-0.5620635288587694,5.45568301025552
-0.604181503125802,5.244856316390453
-0.5963322770957991,4.821291697894639
-0.5618548957496365,4.4640146037324016
-0.5613182742944254,4.082113329197727
-0.570234353283805,3.732929111391963
-0.6779409441610866,3.2440070875505764
-0.8447452087815872,2.9962576465579485
-1.0639965141969858,2.9194826390430615
-1.192094301042001,2.707290525978096
-1.4521764299862925,2.709737876458311
-1.7314418010329948,2.6852204735257126
-1.9119477295677392,2.572916176992805
-2.005698138086953,2.5268783803681
-2.155098316664853,2.4465819411501615
-2.253641695291188,2.316817474172826
-2.287729425878826,2.2698030089057717
-2.3148446518230372,2.169413744290698
-2.4331612873984856,1.9870947972586919
-2.493525256684328,1.8072279838364018
-2.4892227215971765,1.6616026308811496
-2.4540814281980348,1.6093065872523
-2.432092607881869,1.5210053966205181
-2.4951929829491357,1.3262131981329
-2.516722756339271,1.1317479818137646
-2.5393498175351494,0.9539685369414004
-2.5408361599821196,0.7824667799434718
-2.499436196553285,0.687886981436238
-2.4442035488450298,0.6190015687921446
-2.394944135024417,0.6039558677055453
-2.3733137461285567,0.5638818276216976
-2.376639158630872,0.5475686191736204
-2.3850044657525187,0.5450905711251967


==> data/sim_cluster/rb2/run4/robotinobase2_iteration4_pose_data.csv <==
pose_x,pose_y
2.503880075301251,5.523091229829129
2.503884199686384,5.5230812191280645
2.479526813789097,5.531217530782594
2.4795110027517078,5.531197844520691
2.479526733052133,5.53121744179381
2.4795267275427815,5.531217438486902
2.47952672492404,5.531217436923033
2.479522664845334,5.531212383077018
2.479526723873822,5.531217436297162
2.4795267237941463,5.5312174362499364
2.4795267237679712,5.531217436234552
2.479525468806104,5.531215873936794
2.479525886555716,5.531216393996303
2.4795261057665,5.531216666892498
2.479526267579815,5.531216868334164
2.479526723755668,5.5312174362277124
2.4795267237556833,5.531217436227755
2.4795267237557104,5.531217436227798
2.4795267237557357,5.531217436227832
2.479526723755755,5.531217436227857
2.4795267237557717,5.531217436227878
2.4795267237557823,5.531217436227891
2.479526687415115,5.531217390987385
2.479526723755796,5.531217436227908
2.4795267237558005,5.531217436227913
2.479526723755803,5.531217436227918
2.479526712966386,5.531217422796169
2.479526723755807,5.531217436227922
2.4795267237558085,5.531217436227924
2.4795267237558094,5.531217436227925
2.4795267237558103,5.531217436227926
2.4795267216188086,5.531217433567573
2.47952672227129,5.531217434379847
2.483810951048097,5.4864046659433034
2.494746347596127,5.276605188021096
2.492920124235141,5.047207214304107
2.378635233632068,4.95171229495943
2.191227230805999,4.880386649124675
2.007639624976786,4.621943545235641
1.6688946692539859,4.623647633217232
1.3448421587642252,4.508111884443359
1.0063431916810508,4.364004610475353
0.7001160024950517,4.231374077964972
0.42649751238349154,4.077987062908377
0.2149663357218472,3.9496913105083493
-0.023429270094204036,3.8180934708503766
-0.19267833366688514,3.6639856580333823
-0.3705733828403446,3.5352663569257556
-0.3987999234779238,3.526727385732805
-0.3743962124255713,3.633769811710488
-0.31642669808893675,3.6164301199122137
-0.3345407698084033,3.4288647547970457
-0.3708910338864957,3.147777786034685
-0.3907451150314909,3.0303691920695295
-0.6264853546669666,2.91973922863079
-0.73980884438242,2.685437182476612
-1.003314176331478,2.6514502147005174
-1.2618066419749878,2.716453111796645
-1.421124031981937,2.6049769596538055
-1.7369677128219454,2.436046981408662
-1.987673392212038,2.313300604631957
-2.207368536445715,2.0944423916310853
-2.402598022699374,1.8666025220994436
-2.498091557311394,1.7212880114175708
-2.5166831205528117,1.59351855296963
-2.4897383679740637,1.560455955350717
-2.4705084310047907,1.5424834556059266
-2.4604913768351375,1.5315060273464873
-2.4616755623924025,1.5169050965987347
-2.4647011109235146,1.4916928369660412
-2.4735900353781783,1.4636565710145026
-2.472099236071548,1.4582965532107761
-2.47613220414609,1.4808947123797056
-2.574318943871737,1.6099711120240228
-2.6747985325557018,1.821490326230184
-2.8193161019691164,2.2447212357940707
-2.8781594977737033,2.5177201910669873
-2.899961972934231,2.7295680058057403
-2.886201957344115,2.9628032878675516
-2.969029390057382,3.2307968963702427
-3.0076494113082806,3.431154558873541
-3.0510475746601653,3.663326893545719
-3.077357796520382,3.853828528335127
-3.096855036085855,4.140197188105764
-3.0888211061678588,4.314634871281145
-3.072253322889848,4.567175987732813
-3.046938941799615,4.761322100128634
-3.0193400585862893,4.9458174698601685
-2.995164257877371,5.115417171024856
-2.8500482025166463,5.133239100836483
-2.6988104652570435,5.329221506654463
-2.6662379378003047,5.435590566032207
-2.6870919871784924,5.449514524880706
-2.6872982854563006,5.4172989070523885
-2.6748616869352615,5.252596050073684
-2.5184541413104755,5.18510952799597
-2.443502454231348,5.13863891492276
-2.3847364745757984,4.8871827623245645
-2.1968994026887794,4.877858658829993
-2.066061416566164,4.776458565081365
-2.0369341814417927,4.671302047436162
-1.8310416519880999,4.728872836554369
-1.6636383997386295,4.763185723833286
-1.3954980208070582,4.823623561157782
-1.21136916800251,4.912929942544662
-1.0173356689250932,5.1249740282302865
-0.823032014035042,5.440422902856605
-0.6724938191624092,5.518461151600869
-0.5428729772661338,5.516180747301611
-0.5398698274657328,5.509020932900466
-0.5394098335856636,5.499384446670128
-0.5068054960568693,5.469465255893691
-0.4890855907100615,5.481757342697798


==> data/sim_cluster/rb2/run4/robotinobase2_iteration5_pose_data.csv <==
pose_x,pose_y
-2.4882278549853982,1.4926511689908795
-2.4525331848711067,1.5084826854102698
-2.4762222203388475,1.489296949987887
-2.4762222532316303,1.489296949782222
-2.4762256227245194,1.489290787274883
-2.47622474764215,1.4892924009942763
-2.476222270625536,1.4892969501724977
-2.4762222710634934,1.4892969501837534
-2.4762222712032482,1.4892969501875521
-2.4762229637952373,1.4892956791264567
-2.4960960234674907,1.5935173587122389
-2.517773509131378,1.8168976674770234
-2.4830168584034267,1.9791154153752042
-2.42877590620766,2.1505021921384535
-2.3293223524792044,2.242648864513697
-2.0442672303813563,2.218707684649383
-1.9330646459136664,2.2857105052467395
-1.8679246859359226,2.4159841734363354
-1.5998582418499705,2.4242855597547117
-1.3652000689027766,2.5049240787994407
-1.2008707127726863,2.568509691662697
-1.133507541364997,2.689568453249676
-0.895197138323625,2.681660589523518
-0.7245825494668461,2.721887231223733
-0.7185350977462504,2.8762593203207074
-0.7289017070615822,3.0080281766948946
-0.6285584704443288,3.0172700334967035
-0.4848643371409951,3.132146895909245
-0.3438294529656343,3.1778413258344878
-0.2909391252214091,3.3322964565036335
-0.0667393555552005,3.4081157418848815
0.22326006111787855,3.6347560636568725
0.4238306240502361,3.815096149906835
0.6106278994580538,3.894718656125076
0.6492724422017773,3.848252045142325
0.6668735011154094,3.817980376038715
0.6934492207161904,3.8447299951967486
0.8263258188797806,3.887511997132803
0.953028917680196,3.9444294092781376
0.9709805310038124,4.103270343938643
1.1658129288348342,4.155024473532188
1.3798273710807925,4.2086082690711715
1.5340213634450852,4.269651729113703
1.5799408614223043,4.346056251472531
1.737234351323444,4.334807300069963
1.9025674095934826,4.4010529249253985
1.9702339661256811,4.456815290580363
1.962840068289168,4.535431803379468
2.1021831153640163,4.553196936452273
2.419087885560781,4.647271195323194
2.690582705467195,4.808701183730549
2.9797052716179993,5.080067585222134
3.1847314073936763,5.370124090175388
3.3823671192134395,5.480987265987971
3.4842696123490207,5.45198026563916
3.52977233015868,5.443017473400135
3.5393530648942706,5.448169692481339
3.5385588381436577,5.441822494909736
3.5551228101323327,5.4456471323403015
3.5451151660464375,5.409871226618794
3.4980091911776228,5.26267034634016
3.3887961587315063,5.056907433246609
3.3021650558206996,4.8097630848403
3.2676128918007246,4.334942783993371
3.1014592369500917,3.9649325714867016
2.956320222113516,3.604413819970654
2.7854826529271373,3.2822260707353914
2.5390895584217312,2.977270632079662
2.3218875190929715,2.804882946809827
2.106518647183409,2.6041131067826044
1.8387999003301045,2.473637229841486
1.5789071847036151,2.429261817584819
1.3929141215407213,2.325809964420743
1.207895629003584,2.185974746566997
1.1664561529991846,2.159333278505695
0.8959689447776151,2.098210189035056
0.7221818374297122,1.9653363903775873
0.5090226609036117,1.6319527845319224
0.4186353801060383,1.4275157559528806
0.2769185859407486,1.0782822440734856
0.24563326292027465,0.8477333237865801
0.25481717331770337,0.6554978216905739
0.31568891493289364,0.662544797897219
0.3651722801162318,0.6589492857350625
0.3853857145205808,0.629624624460464
0.4105281103977818,0.5998476900627588
0.4213439758290507,0.575382607731172
0.42910773253337453,0.5536799537676236
0.4334529334952224,0.5388130323600953
0.43184411916042187,0.5373153114629448
0.42556255914502206,0.548794149691988
0.3422841244881303,0.7108066628835642
0.23988856196524733,1.0079261871195662
0.22216310132178307,1.2778910203832563
0.26610772539213734,1.4020289237828336
0.28204147146970904,1.4465496342260022
0.3350818122612562,1.4245046773490533
0.3795076066260341,1.4205828172715078
0.4176853931101583,1.4349090135233347
0.4317909386840215,1.4466397182935595
0.45008948118219916,1.4736758914080794
0.4565999156380247,1.49302867119275


==> data/sim_cluster/rb2/run4/robotinobase2_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
0.45,1.39,5.5,2.5,None,C-BS-I,1711811367.941924873000000059,1711811386.002141307000000000,
5.56,2.49,-1.5,2.5,C-BS-I,M-RS1-O,1711811397.034838643000000002,1711811408.344997478000000021,
-1.49,2.5,-0.5,1.5,M-RS1-O,M-CS2-I,1711811409.351581848000000022,1711811414.221747816000000014,
-0.52,1.5,0.5,1.5,M-CS2-I,C-CS2-I,1711811415.244210037000000015,1711811420.514407059000000032,
0.5,1.49,-2.5,0.5,C-CS2-I,M-DS-O,1711811470.147051145000000009,1711811484.447364459000000028,
-2.4,0.57,-2.5,1.5,M-DS-O,M-CS2-O,1711811506.383209227000000024,1711811508.533428401000000033,
-2.63,1.36,-5.5,2.5,M-CS2-O,M-BS-I,1711811509.517119275000000032,1711811520.597297984000000037,
-5.44,2.54,-2.5,5.5,M-BS-I,M-CS1-O,1711811521.622886704000000039,1711811533.603035347000000038,
-2.51,5.6,2.5,5.5,M-CS1-O,C-CS1-O,1711811584.365228567000000023,1711811600.405407413000000025,
2.5,5.5,-2.5,1.5,C-CS1-O,M-CS2-O,1711811617.827094708000000052,1711811634.797291700000000050,
-2.46,1.48,-0.5,5.5,M-CS2-O,M-CS1-I,1711811635.841117660000000052,1711811654.241569959000000015,
-0.56,5.46,-2.5,0.5,M-CS1-I,M-DS-O,1711811655.222383148000000014,1711811672.002567579000000000,
-2.37,0.53,2.5,5.5,M-DS-O,C-CS1-O,1711811687.771725207000000048,1711811709.171926388000000011,
2.48,5.53,-2.5,1.5,C-CS1-O,M-CS2-O,1711811725.699433767000000044,1711811744.459674825000000029,
-2.47,1.46,-2.5,5.5,M-CS2-O,M-CS1-O,1711811745.436487657000000027,1711811755.266671473000000017,
-2.69,5.45,-0.5,5.5,M-CS1-O,M-CS1-I,1711811756.232259580000000014,1711811766.312430015000000019,
-0.49,5.48,-2.5,1.5,M-CS1-I,M-CS2-O,1711811795.116653334000000007,1711811811.098134081000000006,
-2.48,1.49,3.5,5.5,M-CS2-O,C-RS2-I,1711811816.059439929000000004,1711811840.081126430000000005,
3.55,5.44,0.5,0.5,C-RS2-I,C-DS-I,1711811841.074624604000000005,1711811855.974811370000000061,
0.43,0.54,0.5,1.5,C-DS-I,C-CS2-I,1711811856.971074406000000060,1711811863.041239397000000003,


==> data/sim_cluster/rb2/run5/robotinobase2_iteration1_pose_data.csv <==
pose_x,pose_y
5.502687925420722,2.5414588271491
5.526736498417858,2.5380960325334105
5.52675279056984,2.538071086741854
5.526744003635532,2.5380845712092004
5.526746406495461,2.5380808653553997
5.526752724766954,2.53807114958422
5.526752722549349,2.538071151372002
5.526752721985485,2.5380711518262173
5.526752721836243,2.538071151946301
5.531796187873265,2.521594819708938
5.400544708261847,2.2409913293957486
5.100394351883823,1.9853449600949922
4.800163235789891,1.9535081042844267
4.342439434206108,1.8456216573660202
4.060537050509994,1.8744080662357443
3.5474488673392828,1.9226488045368368
3.1713597997537435,2.0005699475115675
2.795054098649812,2.107995239215884
2.5467102322285484,2.1387643339634956
2.041918769889192,2.33487504055839
1.5375161450323769,2.3727537267015197
1.0886527331929239,2.3725115473636667
0.7734242447637119,2.449884451860398
0.3100596397968589,2.371322058886756
-0.14859066203170812,2.443762968813948
-0.5521246146316541,2.4407310880915505
-0.9319690270857297,2.451039373890051
-1.2840354909503988,2.4894714923431382
-1.4725701298764786,2.5580235522118313
-1.5129559063502116,2.515616827016691
-1.5129785418777244,2.5144930446675815
-1.5000123223510746,2.526657298859036
-1.4565628709676632,2.4925325331174992
-1.3918792255588643,2.3675672763648823
-1.1158063390830062,2.182732995395268
-0.9440921758767322,2.0888865078663557
-0.8223792469252729,1.9582266231786054
-0.6972505120409966,1.8929193684167145
-0.5453368723779262,1.8032310258439366
-0.45451090828563157,1.6099355066604337
-0.48334341499890154,1.5479832279699002
-0.49353408413887934,1.5486654061401008
-0.48893035223052816,1.4893111361111817
-0.49062448731564334,1.48364850141414
-0.4643557694836735,1.4711238517173746
-0.4893874104472289,1.468115302678657
-0.4430587916704951,1.5958592824625115
-0.2827491121949359,1.6803677050710157
-0.16678071176885556,1.701673639006493
-0.09619588007073254,1.7035765140815682
0.04459908885975228,1.5596988577574407
0.25966439333688385,1.423783540526594
0.39581049433127724,1.3917202201625127
0.47875068066258475,1.4723892802395557
0.47411587137173417,1.4855169684292036
0.49547607158098916,1.4972613277183116
0.5180656424991756,1.520585258063706
0.5527670087608039,1.5244833468223402
0.535530534783903,1.518356978342074
0.520742042951257,1.523354805958377


==> data/sim_cluster/rb2/run5/robotinobase2_iteration2_pose_data.csv <==
pose_x,pose_y
-2.4018430809550013,0.5071039090878013
-2.4116787172564917,0.49036054896902476
-2.418342895382718,0.4922578672389055
-2.4183429051861625,0.4922578300136502
-2.4183429092830897,0.4922578166344578
-2.418342952051339,0.4922558190851656
-2.418342911040373,0.49225781098428123
-2.4183429338178843,0.49225672421527633
-2.418342911307195,0.4922578101281343
-2.4183429113282067,0.4922578100608279
-2.4183429113342676,0.49225781004145974
-2.4183429113359303,0.49225781003617075
-2.4183429113372332,0.4922578100320584
-2.4183429113374766,0.492257810031312
-2.418342911337553,0.49225781003108726
-2.41834291313553,0.4922577235073748
-2.418342911337592,0.49225781003099917
-2.4183429123172644,0.492257762885812
-2.418342911337594,0.49225781003100355
-2.418342911337593,0.4922578100310076
-2.418342911337594,0.4922578100310117
-2.4183429113375956,0.4922578100310135
-2.4183429113375956,0.4922578100310166
-2.418342911480825,0.4922578031382216
-2.4183429114433217,0.49225780494302357
-2.4183429113375947,0.4922578100310204
-2.4183429113375947,0.492257810031021
-2.4183429113375947,0.4922578100310214
-2.4183429113375947,0.4922578100310217
-2.4183429113585353,0.49225780902327015
-2.4183429113530517,0.4922578092871387
-2.4183429113375947,0.4922578100310222
-2.4183429113375947,0.4922578100310223
-2.4183429113375947,0.4922578100310224
-2.418039487481386,0.49207869052124775
-2.450502965351836,0.6247751378073618
-2.5589411116271625,0.8803795864494114
-2.613983008096562,1.1164515717803725
-2.646509096208944,1.2823238616198047
-2.6529840206146558,1.345341783294563
-2.6456555181175636,1.3560026979192605
-2.697911630221424,1.3837219313941462
-2.995621575465578,1.6069909124056236
-3.280378317077207,1.7736932606468165
-3.4070926208715573,1.8517288222775297
-3.706770686701967,1.968588460688835
-3.9538288625461986,1.938018820590782
-4.1153574009268095,1.9231951815682018
-4.3052863436696125,1.9362662614015491
-4.535776304319359,1.918334505632758
-4.737181421597273,1.9670324762414297
-4.899958190174338,2.016329362304532
-5.0709688962476465,2.081464848259536
-5.243395691109476,2.170803055363532
-5.2900637918360545,2.3105512610678383
-5.305224736686305,2.373092308704455
-5.351324416532645,2.3650784642908564
-5.40610020476146,2.3871601383422636
-5.408316659590817,2.4567670803871877
-5.438802673220063,2.4932758002944455
-5.439175339604759,2.5444733639547144
-5.459743354665166,2.5644033868424914
-5.479806283288896,2.593064808605623
-5.471066739726239,2.6071295115412227
-5.376869637459737,2.6459571748473363
-5.262360244872963,2.713463534156458
-5.156991390713521,2.8534412451140163
-5.073406612624215,3.0313331424730117
-4.607070258626902,3.3306961051800066
-4.58590809776387,3.567913701574873
-4.374458561173665,3.7591620640887604
-4.182337850469759,3.8055056886501206
-4.100635391114331,3.8371436860156836
-4.042648125543407,3.871730900812023
-3.9585172245356723,3.8893063774576957
-3.7859791246414627,3.987102445189936
-3.5605941549105395,4.218742296877008
-3.2790364053928345,4.515620583798739
-3.1113439756164247,4.708891906710685
-2.9298258956458127,4.883436009844185
-2.710901278039577,5.116002636977089
-2.5324937278133444,5.390121107469056
-2.5133483700396226,5.536352659089434


==> data/sim_cluster/rb2/run5/robotinobase2_iteration3_pose_data.csv <==
pose_x,pose_y
2.436443729974372,5.513803584099088
2.4384505470415783,5.511405912893312
2.423713750938457,5.50203985491439
2.4237136572280553,5.50203996800407
2.423713622974577,5.502039986292974
2.4237071472592384,5.502039330166147
2.423708837035165,5.502039504619415
2.4237136083800004,5.502039993068234
2.423713607895147,5.502039993291486
2.4237116882852794,5.502039797059943
2.4237136077238817,5.5020399933706035
2.423713607707019,5.5020399933784905
2.4237136077022403,5.502039993380777
2.423713049229634,5.502039936271652
2.4237132275173594,5.502039954503999
2.4237136076999133,5.502039993381995
2.4237136076998818,5.502039993382038
2.423713607699892,5.502039993382054
2.423713494824998,5.502039981839344
2.4111392624258148,5.410425086462951
2.4175475589144577,5.172436766298395
2.205125715141988,4.877350148444318
1.8776812774536298,4.748180597365998
1.6156257558051839,4.672139069696708
1.2553196951751904,4.5683510058194186
0.9284827043237804,4.4072442907523905
0.6304977178277245,4.26479764519046
0.3350978037289414,4.169045062545356
0.09927633107025713,4.051989106803
-0.2125557019636588,3.7984308236376423
-0.44945630811465165,3.6326673316131872
-0.6418957770599043,3.4335704228723127
-0.84404830858408,3.196113387602606
-1.094227406480898,3.045916838323855
-1.4151396243605419,2.9250021228533005
-1.5982004088806416,2.8252114247833093
-1.8660445115658089,2.637634307650189
-2.061167920714065,2.4905668836828423
-2.1954176183437744,2.29432829770814
-2.318062590142401,2.1489269386865493
-2.391420979964759,2.0506972406029793
-2.464861755944817,1.9213256827862888
-2.6071863649264264,1.7667729351414638
-2.619662379125331,1.6614136057743747
-2.597617505019385,1.6065544754338488
-2.5607295209864196,1.5913345543660709
-2.53441870294653,1.5203128141564017
-2.54271118921796,1.4828580249080785
-2.5609653120952682,1.4723417202393105
-2.538396183387129,1.4765378039008807
-2.5180949764393983,1.4784605592814217
-2.5235898091127,1.4629947309509685
-2.518537045832745,1.4967472438247134
-2.571474520073033,1.7044995079469234
-2.518867117160725,1.8796429768841145
-2.6130185340348113,2.0170780532353025
-2.7156081977808677,2.399640238757282
-2.675677547882816,2.6274466670635874
-2.6922853830393594,2.7354464189015015
-2.8176176117510714,3.019304746865007
-2.8441289981834252,3.3070187691076143
-2.8219845927345517,3.5337830555952396
-2.7654299423318767,3.6987785621050544
-2.69668510334213,3.8949098860244695
-2.5999748244601015,4.041608882862852
-2.3753387173316094,4.019208520432563
-2.1497524377343327,4.076436349379454
-2.0735032346265205,4.247191154733612
-1.9638246283990526,4.305629490593912
-1.539517488239679,4.303769617491449
-1.396613676417859,4.396519565999545
-1.3221907878899852,4.518825506290732
-1.0408640792692756,4.514249083209155
-0.815101779578888,4.697737482104809
-0.8112057614004202,4.8171058274622665
-0.696513758351875,5.196498881465095
-0.5079391546677314,5.355800748810878
-0.45118574491496766,5.454493664726309
-0.466927985551413,5.499989923493775
-0.49565961800181313,5.511456384196567
-0.5221212665717152,5.51913743164952
-0.4990269174698634,5.516202406643887
-0.4787837038518692,5.5156606679761415
-0.48810345045078574,5.514742867889671
-0.49679002260038363,5.503529777739309
-0.5037317393549046,5.497663488491429
-0.4663349295304702,5.307514101956455
-0.5109861435958676,5.14527746627875
-0.7393702925467247,5.066231966839508
-0.7872959685493965,4.850944824955939
-1.1025141909000764,4.664587948308571
-1.3928250131325512,4.565298954202721
-1.7770041080980112,4.434092175145854
-2.057012300767692,4.217383319152325
-2.267983689682322,4.037331487349539
-2.4593017194168416,3.684463624492187
-2.5773466937648344,3.4099304008454308
-2.6207915053572863,3.1745041028157814
-2.6271950324334075,3.000525765820905
-2.6529199234735437,2.8634330404335633
-2.6389084260515805,2.7162498138379583
-2.6908204280490136,2.481285656636367
-2.6932414174085304,2.264352163376535
-2.682224918315412,2.0401545208794634
-2.682017627890845,1.8159499177331586
-2.6361655818151366,1.614402867064307
-2.647223507785081,1.4001213029037172
-2.610497633174372,1.2710472674283702
-2.4607984755392156,1.1603703314857445
-2.50455454213247,0.9613252404770855
-2.4684319997813713,0.6553876099236429
-2.4351539852190456,0.5152937526786476
-2.471170949925047,0.4816195122744012
-2.439953545339928,0.47491185255791574
-2.432705176569737,0.4676036782163131
-2.431570213685183,0.4655020729216795
-2.4393192140373543,0.47111608145736933
-2.4099400126976134,0.4944411957927106
-2.4016932255072163,0.4921423369661242


==> data/sim_cluster/rb2/run5/robotinobase2_iteration4_pose_data.csv <==
pose_x,pose_y
2.4661241743578204,5.508530153191763
2.4704207140942676,5.5126395510520885
2.4873601352105825,5.519682726436612
2.487361114678795,5.519687052837014
2.4873637199067247,5.519698465407716
2.4873637185839796,5.5196984605391055
2.4873637180697226,5.5196984586348865
2.48736300361108,5.519695329516891
2.487363134461367,5.5196959026376415
2.4873637178704846,5.519698457896654
2.4873637178651644,5.519698457876972
2.4873635100342777,5.519697547608688
2.4873637178622916,5.519698457866375
2.4873637178620984,5.519698457865678
2.4873637178620385,5.519698457865466
2.4735121484578335,5.46667688897808
2.5143554636507184,5.248753846750894
2.4957327808966685,5.079513333864419
2.257226621463595,4.989764576441094
2.1692152508517166,4.856630723904096
1.9055889481474693,4.58850569858363
1.5650875806582731,4.536475811263273
1.242283668828489,4.3868089354253685
0.9746856789546459,4.222534330156255
0.7624480381411143,3.9713973119818013
0.5409390417972135,3.786719672671113
0.32440357088466065,3.5706416935873206
0.1831900236330215,3.512304802124079
0.08439702030242646,3.390857585877957
-0.047124234161362466,3.2392667382806435
-0.13671048021141718,3.183739749727722
-0.2925656365949765,2.986005308369042
-0.4850025578755872,2.8115830468431513
-0.7209876008716032,2.6750178171895223
-0.9850770030244824,2.5485111819243285
-1.2406396362604752,2.452781032955861
-1.425848251246002,2.407721294774955
-1.5912525800140767,2.397588324413806
-1.7074265459871443,2.2877424747738035
-1.8402301051676204,2.081759626710341
-1.940885695613252,2.031187398510474
-2.130634226353898,1.9604967462281855
-2.1918365563409887,1.7505610923288677
-2.241667205405629,1.5996657362696185
-2.3716708745797943,1.6020607640957027
-2.4220174739699214,1.520519096395304
-2.4311529434837773,1.5117899992849888
-2.465022544510755,1.5163295651424693
-2.4708461527221726,1.5259448037512557
-2.5106573348767087,1.5207123170952515
-2.507777325561362,1.526332850182519
-2.5153779189200156,1.5305068276848905
-2.5521403914830856,1.5620229111036785
-2.6226077729206194,1.6145498474896651
-2.6872543527414194,1.705070132134736
-2.717277578209746,1.752638081857976
-2.785199143300889,1.8420101699531803
-2.821093795031528,1.8926213707826083
-2.864510336388972,1.9359395665663013
-2.910815963014228,1.991943897904986
-2.9474609711894555,2.0450184110624527
-2.9772998196242186,2.087274356768248
-3.004584690918837,2.1239579691074404
-3.0402880812121227,2.1812791233964037
-3.0812208400969583,2.248005139410126
-3.1194824195076807,2.302929063341617
-3.162635058085443,2.3639299292852196
-3.1857811657523545,2.3962242935640075
-3.222478379340922,2.445195298550371
-3.260176796066867,2.5023883272488083
-3.298441103248674,2.567223733693582
-3.3305608885077227,2.6147502256925548
-3.3388832625596576,2.633593292942496
-3.373882275676146,2.6764356905500244
-3.4136088553469657,2.7086532553891867
-3.46273346324472,2.7466283008281467
-3.5001735999082113,2.7973461226174
-3.5467659463190824,2.8653077031441656
-3.4559454055781558,3.013233376846958
-3.3175811247263614,3.1974244987920195
-3.1466325022768,3.415786399883755
-3.007114822119954,3.6007043980833684
-2.953770348215767,3.7129198492571067
-2.843526852546078,3.882983222190753
-2.687079141754398,4.124648132580443
-2.533489399079926,4.390842699352896
-2.4162872505680735,4.644464071628586
-2.3642918536693847,4.900616471795596
-2.284165817385187,5.152723723931835
-2.270596174604271,5.358500852661736
-2.358440010512534,5.43511172541495
-2.4012348798337877,5.438470203610115
-2.3865834838299955,5.4478915689830245
-2.394052676888834,5.451741929222173
-2.3920138024799744,5.431533457375892
-2.4663907743669053,5.174250528875485
-2.454928383535525,4.964294366472779
-2.3807076598620265,4.852130370673192
-2.1838028075137075,4.855870496526401
-2.031121742266242,4.845050611579067
-1.8849037455560982,4.787819195279271
-1.8238743521726422,4.697579222873942
-1.7276987876972232,4.6959470825740555
-1.5195147064152765,4.76951090289218
-1.306990207336911,4.833704260664104
-1.0963844219475298,4.955616365131664
-0.9612336979294902,5.2286780118448615
-0.7839271289635636,5.423204893382647
-0.6023548681009112,5.493571868960879
-0.5617963962662511,5.464292150853053
-0.5818014187348668,5.479579207128731
-0.5416539948689447,5.491518287040381
-0.5592620875809695,5.492169241397875


==> data/sim_cluster/rb2/run5/robotinobase2_iteration5_pose_data.csv <==
pose_x,pose_y
-2.5270059168994754,1.515314778515628
-2.512205331735185,1.5330628639503732
-2.5122131566225665,1.5330957395723819
-2.512213162770408,1.5330957851785794
-2.5122131681181115,1.53309580102002
-2.5122131700609645,1.5330958063239741
-2.512213170624941,1.5330958078516994
-2.512213170825313,1.5330958083940884
-2.5122122924793873,1.5330923125848663
-2.5122125225067826,1.5330932280394827
-2.512213170931841,1.5330958086827897
-2.5139949600817806,1.5757747767621493
-2.5731506424663007,1.8568251293269444
-2.5293751279481427,2.062158879395122
-2.45540694517753,2.2153069303758084
-2.381050458137339,2.3204825873743333
-2.1590906448063762,2.29351630740817
-1.982978930819134,2.3477068818123277
-1.879769769724894,2.4690939736547075
-1.8097513388329274,2.508256739010359
-1.7043058690437602,2.4882766620270753
-1.408311847775578,2.5504378423993623
-1.3229764158669193,2.645600095545449
-1.093193762559558,2.6246987518912888
-0.9606580146392645,2.7017341511185835
-0.8495986302738077,2.789376056119253
-0.7686084296856581,2.9109949929617134
-0.6484161066668737,3.049944747551071
-0.5251365268338608,2.893900042511254
-0.4418158517515307,2.9285215792609436
-0.2450281319098968,3.1889128037339844
-0.06516842268024448,3.3552037143302846
-0.010255522684156304,3.622498845676734
0.240468626637953,3.8674176994905993
0.46962157923685055,4.136508425277126
0.6928136362840913,4.322847544264966
0.86096613164713,4.436011464362529
0.9975554986831914,4.531127974243198
1.160824048902616,4.571096590657971
1.2759220443301933,4.61443857621677
1.363031648417715,4.631078021623629
1.4467815260433912,4.64241120490882
1.6107464187284433,4.751784339295486
1.8075416279461392,4.810246734853864
1.902844279648559,4.91457653036488
2.035487831754044,5.000384785272723
2.2176406439910052,5.151049810541144
2.497228190012814,5.318007280826513
2.738951943238575,5.445453932596915
2.934559817505758,5.54734232421639
3.161340258058808,5.643460519930505
3.3122505403047455,5.630265573207717
3.4006640752507233,5.591708690879853
3.476711090393837,5.548906301085889
3.4875275073126053,5.533034364322556
3.4976168343468665,5.5339036614806165
3.498510065262817,5.532640916993906
3.424481680863826,5.272874780819782
3.2886496760196975,4.867996945538082
3.191309486158277,4.509411327296739
3.023708490334966,4.048286971466471
2.9483096837695317,3.717753280818136
2.732357500952954,3.278817543417784
2.5101880353112334,2.996156410384062
2.295372674839886,2.774228169527681
2.078229906763352,2.603657327819961
1.8631498169225487,2.5220543895076415
1.6307859196475087,2.470987350528949
1.3948565369035175,2.363550362890364
1.233054664381188,2.235084490052465
0.9735908368046622,2.1624879081012836
0.8082966155723552,2.031975738716449
0.5410474696591816,1.8008297674246978
0.4755979226629936,1.5929257229886038
0.5481108539533421,1.269819070771137
0.5545894420116664,1.192560845837419
0.6664491747833541,0.9607192849517072
0.6862614139859868,0.7694263330011637
0.6861804141255545,0.6303248258276892
0.6403361713989382,0.5378811379598504
0.5572503277745282,0.5440344630407765
0.5089791808847233,0.5638610495217969
0.49024680108521057,0.5585794592512299
0.49071575013047397,0.5382988044281849
0.48591823235326537,0.5540234726282102
0.45194292606351993,0.5979533463948816
0.3771538755830406,0.7698473874108536
0.31264975997640754,1.164412591650902


==> data/sim_cluster/rb2/run5/robotinobase2_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
,,,,,,,1711811905.429645390000000027,
5.53,2.54,-1.5,2.5,None,M-RS1-O,1711811910.006780504000000000,1711811920.417093059000000026,
-1.5,2.53,-0.5,1.5,M-RS1-O,M-CS2-I,1711811921.377876195000000024,1711811927.398152842000000025,
-0.47,1.48,0.5,1.5,M-CS2-I,C-CS2-I,1711811928.388405992000000024,1711811935.958587308000000060,
0.51,1.52,-2.5,0.5,C-CS2-I,M-DS-O,1711811981.205300788000000013,1711811996.405467456000000025,
-2.42,0.49,-2.5,1.5,M-DS-O,M-CS2-O,1711812013.765980145000000048,1711812016.186174757000000012,
-2.65,1.36,-5.5,2.5,M-CS2-O,M-BS-I,1711812017.172085572000000011,1711812027.652259105000000041,
-5.48,2.59,-2.5,5.5,M-BS-I,M-CS1-O,1711812028.639498981000000040,1711812038.759682763000000047,
-2.45,5.53,2.5,5.5,M-CS1-O,C-CS1-O,1711812070.753135738000000047,1711812090.243305131000000015,
2.42,5.5,-2.5,1.5,C-CS1-O,M-CS2-O,1711812099.184129551000000011,1711812115.074297972000000005,
-2.52,1.47,-0.5,5.5,M-CS2-O,M-CS1-I,1711812116.093000470000000006,1711812131.993810481000000062,
-0.5,5.5,-2.5,0.5,M-CS1-I,M-DS-O,1711812133.020637546000000001,1711812150.431548024000000027,
-2.39,0.49,2.5,5.5,M-DS-O,C-CS1-O,1711812166.985917101000000061,1711812186.686096526000000043,
2.49,5.52,-2.5,1.5,C-CS1-O,M-CS2-O,1711812193.820211258000000051,1711812211.820391761000000051,
-2.5,1.53,-2.5,5.5,M-CS2-O,M-CS1-O,1711812212.799129263000000050,1711812233.229295455000000014,
-2.39,5.45,-0.5,5.5,M-CS1-O,M-CS1-I,1711812234.229557915000000014,1711812244.159809289000000010,
-0.57,5.49,-2.5,1.5,M-CS1-I,M-CS2-O,1711812272.633047811000000039,1711812288.273332747000000017,
-2.51,1.53,3.5,5.5,M-CS2-O,C-RS2-I,1711812293.481071226000000030,1711812315.871898996000000054,
3.5,5.53,0.5,0.5,C-RS2-I,C-DS-I,1711812316.875771903000000055,1711812330.485961303000000030,
0.49,0.55,0.5,1.5,C-DS-I,C-CS2-I,1711812331.422604853000000026,1711812333.392804858000000024,


==> data/sim_cluster/rb3/run1/robotinobase3_iteration1_pose_data.csv <==
pose_x,pose_y
3.5374224604779188,5.420404482213709
3.5295118570277246,5.4167479549007
3.5295132227158783,5.416746966217417
3.5295568561755033,5.416780863645161
3.5295132586806193,5.416746889290995
3.5295132601798787,5.4167468834366455
3.529513260650327,5.416746881569512
3.529525200050649,5.416756177313824
3.5295132608751336,5.416746880661469
3.5295132608934,5.416746880582701
3.5295180629914387,5.4167506196724435
3.5295132609011097,5.4167468805431795
3.5295132609013153,5.416746880539592
3.529513260901153,5.4167468805382235
3.5295132609009445,5.416746880537665
3.5295142120252,5.416747621124027
3.5295132609006026,5.4167468805372065
3.529513260900491,5.4167468805371035
3.5295136434530274,5.416747178409056
3.5295135376279845,5.416747096009098
3.5295132609002935,5.416746880536943
3.5295132609002593,5.416746880536914
3.513996571262203,5.413308318649654
3.200243335535969,5.360114904813945
2.920295983975459,5.366932879965275
2.7570538070411708,5.378174894871312
2.5305020417217836,5.3529609759456465
2.436010297179786,5.222822304633331
2.436615089713519,4.972435720137497
2.3334011441456033,4.817857683714473
2.0740722361138375,4.8477565543169705
1.9326422811534592,4.763651562659119
1.8689148788729035,4.570769059226679
1.7381950186413793,4.656112081203197
1.423009466137438,4.72787259452905
1.2348886147258331,4.848903359051703
1.0538575527972998,4.9541126321007445
0.8969158740275409,5.094855630139019
0.7226576720603926,5.303171636008285
0.5159682419737663,5.416652324577533
0.3358435144039751,5.487968907905767
0.13300815545708744,5.541031658020577
-0.05138834428311423,5.573003686554259
-0.2025432023024809,5.620415236618388
-0.3330405222936763,5.597700117291565
-0.3863558397131541,5.560992815022121
-0.42813741822476903,5.506981116815684
-0.46796300705590177,5.468857945539924
-0.4933802870017914,5.46719305443483
-0.5753372460531603,5.468496951132916
-0.6044194286786544,5.47125762820238
-0.5622952496491598,5.4797523140880084
-0.5857712942023996,5.478899301413908
-0.5328479716631449,5.4854259681178155
-0.1585078259613324,5.393388670245534
0.1662928248889557,5.141009099830929
0.3663938355537404,4.930036047765987
0.6710425051820166,4.639186189846058
0.9974797677272189,4.463048434268257
1.2855926863100322,4.315405270380291
1.5251415064764933,4.214390360598045
1.80747599658917,4.095623479228839
2.0590611435310073,3.9670092248708464
2.3075739334986674,3.8804631546267507
2.5134407923019086,3.6940559352250784
2.742041396440384,3.5938660476423614
2.999370108125458,3.5243667508026695
3.1922467273813875,3.497217888744623
3.3897045809546,3.446030810169073
3.5676632664218495,3.4644465150850303
3.7029938013073815,3.490427062658081
3.8137194912816685,3.5013985132728953
3.9065966567118116,3.511355235393589
3.9886869318235316,3.519527532619084
4.072910996376707,3.3876340593710577
4.293432973602782,3.2072968450648722
4.491544611158949,3.0807673510710396
4.611739716541923,3.0927051822651306
4.653648957160202,3.188984847722357
4.685411217812565,3.1927881524000195
4.7044851545245185,3.1504884078374826
4.779280691070251,3.0278499122647555
4.990122971453662,3.0294974359328726
5.32050491369939,2.7097004792229633
5.3822558127209055,2.5893157180313287
5.459293609790947,2.5807103909115887
5.471339755324739,2.5712476414988394
5.495421210539089,2.561199299544481
5.516810809955818,2.60389858163543
5.448646848239416,2.5597355121612764
5.462709406029862,2.573914019881747
5.4667929439770875,2.5757939566340093
5.46200264433158,2.557970072389791
5.330324342305985,2.2059300429664224
5.067320101265799,2.0627677239508695
4.720730356681104,1.8999835788797728
4.527840321457961,1.8769045121236902
3.995673126424922,1.917659689588782
3.621700067359298,1.9838790446603825
3.1904816595262737,2.131117858102771
2.8196801272889482,2.1680325294116685
2.4507731939830757,2.273940404230909
2.0154116509197504,2.403805080583216
1.6033865430998806,2.4765120274297696
1.1754716525740894,2.506152486435581
0.6694585860227558,2.54450443398884
0.2575012181178531,2.5559811599785283
-0.1296117336630207,2.605518008518734
-0.4951655020896917,2.593146426006322
-0.8444434234760205,2.627115942486235
-1.1854049736775902,2.628349505272322
-1.5835585287557947,2.6419170615200165
-1.929078805185239,2.494715447815359
-2.1838091911152784,2.262790205081304
-2.3682887054722235,2.045532030160807
-2.5410985359092377,1.8072418722378236
-2.579704406300632,1.615757092381523
-2.5418016162255563,1.5298404313454568
-2.5010093973358316,1.5231535538676002
-2.499369068625227,1.521137372219465
-2.4785275089279555,1.5098325134036499
-2.495678423325767,1.5102303960494665


==> data/sim_cluster/rb3/run1/robotinobase3_iteration2_pose_data.csv <==
pose_x,pose_y
5.48541905173786,5.513276989204502
5.478319340374147,5.5254653498949
5.4905887819410015,5.528626360528715
5.4905888100812295,5.528626386048985
5.490588819489894,5.528626395836361
5.4905888240427085,5.5286264006540575
5.490588825081081,5.528626401755242
5.490588825697092,5.528626402408609
5.49058882581417,5.528626402532768
5.490588825863932,5.5286264025855285
5.490588825877817,5.5286264026002385
5.490588825883379,5.5286264026061245
5.490588385878089,5.528625983733588
5.490588825886247,5.528626402609145
5.490588825886486,5.528626402609393
5.490588648910775,5.528626234133468
5.489781012902241,5.455491966982233
5.493661394159243,5.200191857740823
5.368541755240999,5.090985076356997
5.328591840626222,4.958614929210347
5.170051142325001,4.7094236016124675
4.949187179561045,4.535579355562423
4.6437581442518026,4.515165649912245
4.210703457312658,4.499674289763194
3.836089561511173,4.463109075906793
3.4961705882244,4.467464276595764
3.0732746390513395,4.5000055439415005
2.748547876619818,4.507661697998476
2.34641208100105,4.536541675694111
2.13564052737006,4.514648080375112
2.0156997264978855,4.4982577740686285
2.0131165130908455,4.473649725533178
2.0270109346028904,4.4634277200800945
2.031494768385299,4.445753067420796
2.0234447487285796,4.445962171650157
1.9816500619689243,4.431166451422429
1.7034363078591044,4.289326919161574
1.421721610417253,4.205886628694662
1.1516012184671478,4.099089871046424
0.8266513912918647,4.056135626971741
0.6356833231031063,4.090403906286217
0.4981507143405821,4.101942720859849
0.44092966826241575,4.125627328603998
0.44486632755873234,4.170032141476607
0.44814864105968244,4.22456359882275
0.45689311275426636,4.268600201098485
0.46328610055188246,4.309638534912009
0.4689771318495852,4.341527601605356
0.48119236342487337,4.3826898678423705
0.4928729584308904,4.414583648529496
0.48160424830280224,4.432899361839937
0.4899407860232472,4.441949831213893
0.49457083697229054,4.450386265233603
0.47685547737826317,4.453876073259902
0.4073297465967798,4.479071583949839
0.30854632616666766,4.510604206323224
0.15187564856817204,4.582369276489364
-0.08763226008419434,4.637554089710532
-0.24407502678537885,4.615210001296017
-0.3407586995170764,4.676521628889754
-0.3733736346068577,4.723566184032148
-0.4306318674410292,4.786438554618189
-0.4909134456065045,4.810161500055384
-0.5662331290051155,4.863099777255053
-0.595864381538858,4.869668933580348
-0.6061799659127107,4.885622046645115
-0.6341189170085428,4.873758818372319
-0.6457824255330387,4.861214286880537
-0.6700564865858958,4.827313734642754
-0.6790223091104144,4.804669216604058
-0.6982483308977807,4.779345623849401
-0.7163090315635356,4.7575401336832
-0.7392561813308482,4.736743020005223
-0.7703498872172458,4.692828527377796
-0.784033385483041,4.67157627511154
-0.7963258061705512,4.653797774190556
-0.8187926771157183,4.629069815982329
-0.8614585214806141,4.600244291462686
-0.9581813865269329,4.535273360548958
-1.104026346186365,4.441727160347092
-1.4265443360482308,4.272071392126619
-1.7265500471333164,4.133268166035333
-1.986643081243563,4.053856917844923
-2.2384981578152487,3.941083997218997
-2.4979385789269175,3.8319956388722107
-2.670465088206048,3.783601307878248
-2.756511703450853,3.7610787386199958
-2.9174812477610867,3.6732980466832923
-3.2914864697028463,3.5950403841468193
-3.537955775365578,3.598081145562958
-3.736610443483869,3.6507534857018884
-3.9678794915145925,3.650550055555113
-4.17604179508139,3.6959263105959717
-4.34607112099607,3.747684536301846
-4.469175766979033,3.843330135638105
-4.4988634574307,4.0368404998557175
-4.682652576551625,4.067487229204587
-5.019152755818842,4.1531072489003975
-5.292031233503921,4.244678892697204
-5.412151881147691,4.266982030867946
-5.393258837876796,4.288575746526509
-5.391778448397513,4.335478468156054
-5.415559628533229,4.358343895864851
-5.442540002321058,4.369626859205224
-5.458680403002607,4.449527985640515
-5.452016987786019,4.512760449671701
-5.4772725760878105,4.513349080856233
-5.49119026592144,4.514693497296765
-5.508248909698545,4.512410454631572
-5.469528293542386,4.511580581354539
-5.223505283612112,4.537680298295039
-5.013533420503934,4.510157391557503
-4.907825158875876,4.377896077039755
-4.835359042648957,4.345799930187114
-4.564131249891211,4.351930756624076
-4.369423220254324,4.2857120603784375
-4.16667738528408,4.339276028927264
-3.977965921611718,4.31444493469492
-3.878397680041263,4.223427625154993
-3.6070608524168675,4.202856075198506
-3.4939444382293585,3.939359663905354
-3.380542732940465,3.648326124493932
-3.2065008548404643,3.432110374447837
-3.0424966491089522,3.2033366848499933
-2.895246865623754,3.0021584806992507
-2.684969260317044,2.807316029775021
-2.4608180253580327,2.701652095007375
-2.287083491115629,2.619413756405564
-2.056644072538109,2.4568577748408043
-1.8776757776924535,2.339784378387697
-1.6612342910761067,2.3093477232516713
-1.512293244074562,2.2916295118076135
-1.3348414097049357,2.2265231547111055
-1.2481041307268548,2.2242791469647183
-1.1540181196837178,2.099116026160162
-0.9605485590346259,1.9164310901846027
-0.9093471622960134,1.752716766744856
-0.8546044570462064,1.6594547157613184
-0.8029382606179389,1.5699526060218356
-0.7952742500460337,1.4765392347205533
-0.7557469135811798,1.4214251885340752
-0.7216402911818474,1.4002493922180899
-0.7261100199228956,1.4094775176099676
-0.6989543016884205,1.4514689492673882
-0.5905113186547677,1.4643811822035329
-0.5698825694891756,1.4865518164659788
-0.5279217479705505,1.5073587282899314
-0.5131524229903937,1.5175374555958792
-0.5022210959421551,1.5094804057989437
-0.46375637839145334,1.5334327325761108
-0.4562167019303702,1.5250758375296736
-0.4478316256170016,1.5177996507752005
-0.3156756769598186,1.6216962818755567
-0.04436818363200956,1.8082084584459275
0.2251680176705264,1.9788651527073144
0.49932602753139754,2.1887917558627916
0.7585169713058071,2.403993100864644
1.0132444428724279,2.5386092321201654
1.298921795934084,2.6551946996867684
1.4104534784835563,2.6476239757997186
1.443790108797725,2.6167590443655144
1.4396896358020994,2.6078077399004087


==> data/sim_cluster/rb3/run1/robotinobase3_iteration3_pose_data.csv <==
pose_x,pose_y
-5.471748462924824,4.495750297532456
-5.481895137633079,4.4688456451871295
-5.459736828099948,4.478452284336527
-5.459744351273382,4.478438189747111
-5.459744342685879,4.478438207716149
-5.4597443403594275,4.4784382127104365
-5.459742227331534,4.478442165695494
-5.45974281125035,4.478441073414462
-5.459744338988112,4.478438215661841
-5.459744338953743,4.47843821573589
-5.459744338942834,4.478438215759408
-5.4597443389388784,4.478438215767958
-5.459744338937701,4.478438215770516
-5.459744338937246,4.478438215771511
-5.459744170675886,4.478438530514575
-5.459744338937086,4.478438215771866
-5.459744249091506,4.478438383833432
-5.459744275247551,4.478438334906981
-5.459744338937113,4.478438215771836
-5.459744338937116,4.478438215771828
-5.459744338937123,4.4784382157718134
-5.459744338937129,4.478438215771805
-5.459744325801384,4.4784382403430065
-5.459744329042583,4.478438234280142
-5.459744338937136,4.47843821577179
-5.459744338937136,4.478438215771789
-5.459744338937138,4.478438215771787
-5.459744338937138,4.478438215771786
-5.459744338937138,4.478438215771785
-5.459744337490521,4.478438218477772
-5.459744338937139,4.478438215771784
-5.459744338164696,4.478438217216685
-5.459744338937139,4.478438215771784
-5.459744338937139,4.478438215771784
-5.459744338937139,4.478438215771782
-5.459744338937139,4.478438215771782
-5.459744338781017,4.478438216063818
-5.459744338821898,4.478438215987351
-5.459744338937139,4.478438215771782
-5.459744338937139,4.478438215771782
-5.459744338937139,4.478438215771782
-5.459744338902925,4.478438215835784
-5.424063664154088,4.468000371128273
-5.33035305442034,4.470010722092165
-5.167240599409287,4.642947714902611
-4.830744639674105,4.593803344102848
-4.617063991563525,4.398118110223284
-4.415629580447594,4.290037208774673
-4.277586307746679,4.243719441129591
-4.127324245713558,4.222410711072687
-3.9810372328635646,4.207317525129108
-3.8384982001860957,4.179127133450586
-3.7002813619019026,4.151763852967058
-3.5144273902561416,4.091833152308311
-3.2634987807212017,4.066450289630239
-3.1175436408853088,4.058050924802678
-2.9000615531422085,4.023684767596733
-2.701579401598222,4.065139697921532
-2.51791490223137,4.053400595896841
-2.280394239560155,4.043353973994191
-2.1116672843182327,4.067149189282466
-1.9383167330064532,4.0711558739135265
-1.779206290819726,4.094345610028175
-1.5843013034577123,4.114865699514296
-1.4171669869228287,4.14935865501749
-1.1653612447921784,4.120563076278024
-1.0134681011027133,4.117364710142545
-0.8082532657360844,4.027526696597423
-0.6514772209771094,4.097515649810372
-0.5982847176428958,4.132999900145645
-0.3820974231482701,4.055483192461639
-0.11950589375884313,4.06057671536191
0.03143188420274878,4.1034677525338825
0.2260114739011163,4.0530099093989245
0.4468939193457615,4.02693139823089
0.6532918680066002,4.048156557773333
0.8984285177710181,4.046492216641223
1.0033834981889331,4.124807160218281
1.066191667425414,4.238119956132023
1.3141421790582095,4.214233339510515
1.6203137240569836,4.362022748178978
1.9663291117448685,4.5532248424871815
2.1813536623724543,4.6611362462539585
2.4701440742590925,4.799781542699959
2.6380908170603323,4.826489016468493
2.869104192105283,4.879721641705192
3.0826441747576885,4.885512159220057
3.2564077412722203,4.883477732258911
3.5125899184171185,4.931765600592788
3.677791832728039,4.889903298507352
3.9288806262348412,4.888337164541407
4.092075654124552,4.826545260721225
4.1533327298811376,4.684454931004635
4.322755166499022,4.751682742093845
4.620331499600143,4.77376126014942
4.801605531465815,4.659097886470666
5.023420537390928,4.926804698380938
5.267398758425463,5.042264479166884
5.3942120008129715,5.262969925727587
5.386522328964402,5.3376589579204055
5.355808275115404,5.322585701565248
5.350180489575306,5.329505499757958
5.349511809634686,5.25626520172086
5.375951669071304,4.9859478478082035
5.231148699507599,4.890625305816978
4.9061800305434815,4.713581662898518
4.605012915720358,4.643416905366285
4.514124857341397,4.575981047415967
4.378738937370074,4.6906628072944505
4.073993836687715,4.784804335614741
3.9239321216259375,4.990915329749983
3.646076984552132,5.142733130736498
3.3204334270778864,5.368216903633862
3.094114840739061,5.441621113865864
2.8638123468970464,5.5704675824170495
2.6482238303018875,5.60368102732593
2.551598861702441,5.567342237532395
2.509532747537543,5.529879004226904
2.492431042219869,5.519273667377948
2.4806492604473487,5.529375931742352
2.4529378144736125,5.518098624352306
2.441044096412539,5.428221535413819
2.5082750870432804,5.173441718675477
2.44499782254507,4.940984444766244
2.234233631343961,4.86437274628015
2.1257186425613375,4.793454116678112
2.067429918545832,4.548069557968079
2.001194238009464,4.501279066295044
1.7208375949843324,4.563889234165759
1.5170665587108942,4.537832653289734
1.3702274386481497,4.584982697995402
1.180805600376163,4.6140435318899495
0.9825985021608585,4.624113815771435
0.839863311193978,4.637992516304166
0.6276262598983808,4.701516113147105
0.42518519406025046,4.733902561582926
0.21804277751882317,4.761919530040014
0.08195834841390326,4.722517822969716
-0.046604677370677194,4.74076020596821
-0.14830873500473274,4.734977090229743
-0.286387885805401,4.698735686077049
-0.40007902208287494,4.72645108519519
-0.5363239184527444,4.652683454752112
-0.6574188343647345,4.638749788759496
-0.8015101258122357,4.6708707601328925
-0.9335153785643611,4.707737196752524
-1.075651250920152,4.654595240283559
-1.2766480267454403,4.539669661808758
-1.5277247839052075,4.487769628765154
-1.6757581111071431,4.469109236157649
-1.8651462914024295,4.477815625763494
-1.9932132644740541,4.55178881129961
-1.999740399754037,4.726189751902318
-2.095741054912268,4.8877377825471715
-2.229476935793741,4.964832191220579
-2.222270047708874,5.161889574413822
-2.259172977943285,5.410606688823078
-2.3833473291007605,5.482705658894341
-2.4194196161937693,5.470444176555524


==> data/sim_cluster/rb3/run1/robotinobase3_iteration4_pose_data.csv <==
pose_x,pose_y
1.5285082806728139,2.567281018464248
1.5248395338273446,2.572069728073906
1.5267844165454312,2.576118299622446
1.5267584708818553,2.5760934662113057
1.526771846684353,2.5761062979556106
1.526768967161464,2.576103542846788
1.526758486079602,2.5760935003488
1.5267584864126,2.5760935012135397
1.526758486504436,2.576093501452797
1.5267584865417723,2.5760935015506248
1.526758486553879,2.5760935015827693
1.526759958295787,2.576094912148022
1.5267584865587627,2.5760935015963375
1.526759288482824,2.5760942701840337
1.5267584865591441,2.576093501597833
1.5267584865591108,2.5760935015978976
1.5267584865590562,2.5760935015978825
1.5267584865590194,2.5760935015978568
1.5267584865589812,2.576093501597825
1.526758606200242,2.5760936162654366
1.526758486558935,2.576093501597783
1.5267584865589185,2.576093501597768
1.5267584865589083,2.5760935015977577
1.5267584865589003,2.5760935015977497
1.526758486558895,2.576093501597745
1.526758486558891,2.5760935015977413
1.526758486558888,2.576093501597738
1.5267584865588857,2.5760935015977364
1.52675849331525,2.576093508073229
1.52675849164814,2.576093506475423
1.5267584865588821,2.5760935015977324
1.5267584865588812,2.5760935015977324
1.5267584865588808,2.5760935015977315
1.505537804317532,2.594540338572904
1.3795573159731802,2.538727702859462
1.0972756222138265,2.4620611045362164
0.8523625193687132,2.4301109585975134
0.5697476004323718,2.401347093386237
0.3756911782860577,2.3398474934567375
0.18410117978574903,2.368568101974579
0.07427964831663214,2.5159784328708104
-0.06821140625952626,2.4930998072281354
-0.37862316565832366,2.493166420319298
-0.634192673246174,2.4528983104536493
-0.7811514468155014,2.4237114731658562
-1.08331525979876,2.3114166710134074
-1.3089223091421252,2.252399474113411
-1.6470548024133542,2.2054442304447606
-1.8274846152344084,2.239999652821479
-1.901615316948889,2.1240535459813388
-2.0631522312108936,1.9641614429540946
-2.2053896081424273,1.8202359498069514
-2.271065327369257,1.7008678935187578
-2.397140221105512,1.7125440594661736
-2.5335673380045236,1.7915824158038056
-2.8183234581172414,1.8774059907949563
-3.0626153847848983,1.9096970518376237
-3.2596930589492477,1.9159005213581564
-3.4619742269404314,1.9175403799936477
-3.67497887898676,1.9416233186843195
-3.888551767411445,1.921016531577262
-4.078740894699232,1.9355150668935144
-4.247419767274909,1.9321433504694796
-4.514699626381611,1.965322303972603
-4.748910599591365,2.034424618085207
-4.952298367315964,2.0828846155467238
-5.022118847802816,2.1996658478035447
-5.235485183326135,2.4298488577109807
-5.4189973051453055,2.524899476417569
-5.458926037588894,2.542359062810359
-5.459476515538089,2.541080489940869
-5.465889785912208,2.519364018532994
-5.425258724846232,2.5305846055801267
-5.4023140900382245,2.601731019909451
-5.406330148813513,2.6732785728350876
-5.358934962090349,2.7473080864926813
-5.302551624150207,2.7868065701001545
-5.179916379431233,2.806334865924619
-5.068158360424989,3.0008963851066053
-4.789287364282057,3.1780559475778487
-4.681128332023636,3.2893055490239056
-4.430935948244018,3.46446358676748
-4.173124361753803,3.6073220488892543
-4.01546129528577,3.7748203792289425
-3.8094283866618603,3.9319020776451756
-3.635258642684673,4.100870736793384
-3.495805244706901,4.166265100602362
-3.281083131842598,4.244860317864665
-3.122904866186361,4.279131857515728
-2.961542565415555,4.334684950955995
-2.8015806516271518,4.329198802090594
-2.625122852717464,4.325262908077285
-2.4778446963768834,4.317590717110823
-2.31806132850764,4.2859639610667015
-2.0678780274252713,4.419892765372016
-1.8799291469568127,4.449489040566296
-1.6671161868646678,4.48261826289993
-1.4487962206893306,4.550233683457532
-1.2470967194054285,4.602029461136315
-1.0519500391552707,4.707359188234666
-0.9119024171173589,4.8094656441943
-0.6863626981599991,4.885140941487675
-0.520349301591378,4.991216527530705
-0.3316493999524468,5.056079682364214
-0.23818673945240132,4.949494715199681
-0.04458092827553006,4.685782937792348
0.2918456505387992,4.601218150675954
0.6408874267502824,4.668020161828233
1.070918900101813,4.657609212002274
1.396228714472299,4.656082107877428
1.785408354680118,4.73371490658305
2.099926589493651,4.9923118017752275
2.1613059038938505,5.234218751116652
2.3091001003625204,5.291050622637608
2.4023243061113435,5.410152237974111
2.406729234483692,5.460371321662693
2.427112412132646,5.465237829172361
2.482281602634981,5.500849070290373
2.520446180977266,5.463302060780168
2.494704729833555,5.469140228612435
2.5081779645048217,5.4713770036155776
2.501022930431844,5.46716727478585
2.501022958581698,5.467167263232592
2.5195099250492903,5.2260515662000815
2.502798570645274,5.029806256017862
2.425410802386554,4.9103229442719325
2.1988607962055604,4.903634411065695
2.125449163045611,4.712177681437313
1.9295732214987127,4.49554860402858
1.5761602367624983,4.396538856617104
1.2485499548808536,4.346803882306953
0.9532910609970755,4.211426728845904
0.6436045473694687,4.053504994657798
0.3110454207392319,3.862199796233032
0.03482590174553568,3.662235635765944
-0.2265338487591828,3.4684024473456696
-0.46773989103736824,3.2838927820288584
-0.7451301874273195,3.058747953384226
-0.9832902670680994,2.882959606268735
-1.266864074798585,2.7729155643484633
-1.5951935747882695,2.635981373996037
-1.822148641282853,2.5059710935891593
-2.014744990746392,2.3272828771994587
-2.1838381350612543,2.0393952631937347
-2.303730549270255,1.7843295605467648
-2.356613624469227,1.5625529593450584
-2.4116794945274025,1.3612453630992736
-2.454272362726738,1.0628975767759983
-2.5017150963238013,0.8499095894191591
-2.503423742368109,0.7460623160534328
-2.4636333404746615,0.598948205495549
-2.3761101302424814,0.5983442789780049
-2.300810456527314,0.5659312562542329
-2.328767611930049,0.5683299346047469


==> data/sim_cluster/rb3/run1/robotinobase3_iteration5_pose_data.csv <==
pose_x,pose_y
0.49463589102558814,0.4732019974845043
0.5252769802058319,0.47849157263511255
0.5217394146708587,0.4783793033504973
0.5217393359041145,0.47837927912789935
0.5217393200327631,0.47837927077564874
0.5217393145035052,0.47837926768562816
0.5217509271796059,0.47837129384993476
0.5217393121011096,0.478379266337138
0.521745513591366,0.47837500900100977
0.5217393118199709,0.47837926618155924
0.521739311790526,0.4783792661660593
0.5217393117825297,0.4783792661622115
0.5217393117792577,0.4783792661609102
0.5217393117781617,0.4783792661606385
0.5217393117776661,0.47837926616061577
0.5217399947603978,0.478378797319727
0.514911747480733,0.4874567627966687
0.35041720245713837,0.6636447494712387
0.25720152298756904,0.9665656720110907
0.14638472124104407,1.1913891701366568
0.077385938370921,1.445666356366102
0.023854211928717284,1.7076067687119045
-0.006172195573153516,1.835862013966075
-0.10758564804600113,2.1249105155224433
-0.09930996203981746,2.265539641716235
-0.1378533988274393,2.473728985264187
-0.27137390500556435,2.745825728100005
-0.386945895884395,2.9545173198487555
-0.48584196371077226,3.161662316523785
-0.6259625996380738,3.338677570049353
-0.746445133249078,3.55532424654509
-0.856127526420293,3.8068368649217033
-0.8724382843175507,4.082471595202436
-0.8905863391862434,4.267737657207121
-0.8396090936716849,4.383443266161246
-0.6466552477582539,4.451855308137145
-0.5549558415929674,4.593225929967304
-0.4170812571759477,4.773487078524568
-0.09370987127005392,4.971863479532703
0.07245286036517662,5.23141650904369
0.2880467824640869,5.50610619098729
0.43170275538224967,5.537440834568526
0.5015596010878309,5.507288139915667
0.5085199398650904,5.498406951304232
0.505790397956507,5.500034554492719
0.5142042891604395,5.479291360463281
0.5310236015422838,5.486444105822505
0.5299849553096196,5.494496935447685
0.4611949217726634,5.529102184599771
0.2774108538450806,5.566671590145641
0.248248777093238,5.4109566597196395
0.264397759311362,5.1741705861418215
-0.10326095658278067,4.824242515879652
-0.40930470405545893,4.65963740916356
-0.5020367323918729,4.478964229899954
-0.760649330445121,4.278964788104302
-1.0981850501606338,4.137942474997788
-1.4367477357553247,4.050800466327362
-1.650580305823505,4.006010914706291
-1.8468011561767002,3.9526612612451797
-2.053840222638849,3.889920962107173
-2.0487165217648746,3.8740491687402887
-2.0335635754359203,3.9625417528958558
-2.0529843309664972,4.276375122638405
-2.2066875743015038,4.549298923940452
-2.4173218881356604,4.79377924353427
-2.7014705705973254,5.10883821932062
-2.9037919751647907,5.298907557031057
-3.113765237650891,5.4525849077299595
-3.315612253435229,5.526814753017978
-3.3973189578345293,5.532865709243135
-3.449250426824192,5.514579874145826
-3.4611774449090316,5.5053236998971835
-3.465301335978663,5.4961444826789165
-3.471813454784213,5.485879734563673
-3.498363392807118,5.484347036908492
-3.498361561290875,5.4843421623649355
-3.4880544826892814,5.484251880102117
-3.224622498312131,5.508719742987232
-3.028737357565774,5.537394924806455
-2.77955707268433,5.626140988508214
-2.6487627568942456,5.6146615015734245
-2.6224974484507344,5.577767433298125
-2.607933392839949,5.53328553842141
-2.6022373029899546,5.490112214006024
-2.547827220305617,5.496576714163473
-2.5185137436682377,5.479457532536679
-2.495922417325688,5.487863152335501


==> data/sim_cluster/rb3/run1/robotinobase3_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.44,5.46,3.5,5.5,None,C-RS2-I,1711809634.725163699000000045,1711809647.625333463000000039,
3.53,5.42,-0.5,5.5,C-RS2-I,M-CS1-I,1711809658.754010464000000047,1711809673.335899652000000021,
-0.59,5.48,5.5,2.5,M-CS1-I,C-BS-I,1711809674.377007333000000023,1711809693.338259213000000021,
5.46,2.58,-2.5,1.5,C-BS-I,M-CS2-O,1711809694.259950961000000016,1711809709.511551147000000032,
-2.46,1.48,5.5,5.5,M-CS2-O,C-RS2-O,1711809728.274071620000000017,1711809771.534256309000000033,
5.49,5.53,-5.5,4.5,C-RS2-O,M-BS-O,1711809779.241918031000000015,1711809825.752156655000000047,
-5.51,4.51,-0.5,1.5,M-BS-O,M-CS2-I,1711809826.718260697000000045,1711809847.578436071000000036,
-0.45,1.52,1.5,2.5,M-CS2-I,C-RS1-O,1711809848.508109156000000032,1711809854.078291463000000005,
1.51,2.61,-5.5,4.5,C-RS1-O,M-BS-O,1711809869.923963817000000058,1711809892.574143898000000036,
-5.46,4.48,5.5,5.5,M-BS-O,C-RS2-O,1711809913.753163783000000047,1711809943.054107813000000003,
5.35,5.33,2.5,5.5,C-RS2-O,C-CS1-O,1711809944.041160332000000003,1711809952.571461980000000036,
2.48,5.53,-2.5,5.5,C-CS1-O,M-CS1-O,1711809953.582457675000000036,1711809973.242648613000000015,
-2.46,5.5,1.5,2.5,M-CS1-O,C-RS1-O,1711809979.534922465000000033,1711809999.865098321000000054,
1.53,2.58,-5.5,2.5,C-RS1-O,M-BS-I,1711810016.435487417000000027,1711810035.125663015000000008,
-5.47,2.52,2.5,5.5,M-BS-I,C-CS1-O,1711810036.132993840000000008,1711810060.403163663000000025,
2.5,5.47,-2.5,0.5,C-CS1-O,M-DS-O,1711810061.315587376000000020,1711810078.255768118000000016,
-2.38,0.57,0.5,0.5,M-DS-O,C-DS-I,1711810085.741464872000000046,1711810099.283485250000000018,
0.52,0.48,0.5,5.5,C-DS-I,C-CS1-I,1711810107.376693187000000023,1711810122.546908144000000034,
0.53,5.49,-3.5,5.5,C-CS1-I,M-RS2-I,1711810123.565099295000000035,1711810137.695288554000000043,
-3.5,5.48,-2.5,5.5,M-RS2-I,M-CS1-O,1711810138.715976350000000045,1711810144.446203599000000028,


==> data/sim_cluster/rb3/run1/robotinobase4_iteration1_pose_data.csv <==
pose_x,pose_y
3.4859373030257697,5.588204853094228
3.5125872844292685,5.587891646597313
3.512587284429464,5.587891646597276
3.5125872844296175,5.587891646597248
3.5125872844297206,5.587891646597227
3.512586785675973,5.587891742920869
3.5125872844298573,5.5878916465972015
3.5125872844299018,5.5878916465971935
3.5125872844299293,5.587891646597188
3.5125872844299515,5.587891646597184
3.5125872844299684,5.58789164659718
3.5125872844299737,5.587891646597179
3.5125872844299897,5.587891646597177
3.5125872434183156,5.587891654515811
3.5125872844300003,5.587891646597175
3.512587284430004,5.587891646597174
3.5125872844300057,5.587891646597173
3.5125872844300083,5.587891646597173
3.5125872767776913,5.587891648074344
3.51258728443001,5.587891646597172
3.5125872844300092,5.587891646597173
3.512587281308832,5.587891647199971
3.5125872844300114,5.587891646597172
3.512587284430012,5.587891646597172
3.5125872844300123,5.587891646597172
3.512587284430013,5.587891646597172
3.5125872844300132,5.587891646597172
3.5125872844300075,5.587891646597173
3.512587284430012,5.587891646597172
3.512587284172022,5.587891646646983
3.512587284242805,5.587891646633312
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.5125872844300083,5.587891646597173
3.5125872844300132,5.587891646597172
3.5125872844189203,5.587891646599314
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284428431,5.587891646597478
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.512587284430013,5.587891646597172
3.5015749725553937,5.575277939592117
3.402720166199339,5.469848186683268
3.211624402910104,5.282764857664426
3.008354701840224,5.12673595135823
2.7901844723680815,4.992729856739448
2.5511185860365284,4.88503579044601
2.3692758429405667,4.760765131231182
2.1333732167094865,4.631227217330279
1.8751701376028036,4.537575238712376
1.5827789536284635,4.547922987237212
1.3045080440165093,4.559815726626421
1.043144744406061,4.598671422795889
0.7786915196355713,4.703359044799265
0.5395136471129449,4.867494723502733
0.3285969268311524,4.960504958153884
0.09277044996942863,5.0997144527057054
-0.12199354975323873,5.243909356379154
-0.33149671182482443,5.345297977936417
-0.5037247136149485,5.4970531818506805
-0.6067222951869589,5.567967322190858
-0.5961499846068383,5.548582624939087
-0.5640221410004012,5.4721679133319245
-0.5014015640067808,5.41221671872076
-0.44337128243958235,5.416046345247224
-0.42770823573382266,5.480755126383081
-0.4277056656279208,5.469467741819123
-0.39331157849268594,5.477397248228257
-0.26864289091966587,5.40426346193553
-0.06901153731616771,5.214153987000331
0.191954002938723,5.06671286639356
0.43572845615166766,4.919109164734733
0.6741165543173864,4.744111960793092
0.8791092771833506,4.546933701565386
1.1460396141218578,4.361849415327863
1.3876132081677701,4.268945970001445
1.6461136267448788,4.202199126282802
1.902582892744897,4.1547072344116165
2.202408438813547,4.075581385341319
2.4584805205646143,3.9527840011638284
2.698952510748941,3.807965762776645
2.958084714814632,3.6789450783637916
3.2379084504912843,3.576021112016784
3.5147600631201366,3.5190184659675032
3.759610618951199,3.431345150797874
4.049025969044998,3.387015398776122
4.342260478008738,3.31287302963184
4.582963108668209,3.200078292509018
4.804414541779725,2.9911291560173026
5.00469363513684,2.785849054774755
5.163031673840976,2.5806468741603155
5.271865572553136,2.3226412607766154
5.371626929530635,2.1605890355967925
5.51070306486393,2.1061132430367246
5.62855073540644,2.1259032566158194
5.661636777370219,2.222964336322441
5.606557948110984,2.3880567582217145
5.600862644327808,2.43638600940213
5.600189367358203,2.4373536558426605
5.536164102109057,2.5070982299136215
5.361692446936058,2.5941869413387657
5.120296370018673,2.652078806399121
4.906667380066568,2.7853647435604794
4.687770632767204,2.927890803039325
4.415760977865398,2.9941308381473943
4.092752504069438,2.9526036614027014
3.8001299972381952,2.872520533621957
3.496390046056998,2.802051678477615
3.243141722826944,2.684725761701813
2.972905492176028,2.605697116254732
2.6840217838454077,2.526629234502842
2.407117573386162,2.482380628163425
2.1407857074497296,2.4814882631005295
1.8692697734138295,2.501626134587507
1.573932125165228,2.504280996693641
1.2891777318445437,2.5250369346516375
1.0212371250347223,2.520026063816603
0.7551243095617801,2.5445510567450462
0.4651509014991304,2.528024199858076
0.19337098631884997,2.5032848916172554
-0.093033135812576,2.4931803255836646
-0.39758794028848277,2.486998186836496
-0.6908340138143299,2.4988775699417567
-0.9850298431748197,2.4668392175115237
-1.2561649888029836,2.4280379111485275
-1.5151669690169776,2.359856660434137
-1.7497672797930437,2.2518146266094266
-1.9642521166857407,2.099944008852819
-2.1351460698377536,1.8981918848731532
-2.331870689214685,1.7204639087538496
-2.424008508918199,1.5682394855961328
-2.4318140906052843,1.4336732916136516
-2.4806547765094793,1.3673294727266403
-2.566834866734555,1.4163496834990816
-2.620146073756501,1.5163289838184086
-2.5940421864231435,1.5974332335513068
-2.4811730063510082,1.649661667435737
-2.3858711960074714,1.6390919010820189


==> data/sim_cluster/rb3/run1/robotinobase4_iteration2_pose_data.csv <==
pose_x,pose_y
5.435344500934576,5.419197146283002
5.430159903696899,5.5044320164907585
5.426617973197615,5.5399061751512555
5.4266179731971995,5.539906175154407
5.426617973196905,5.539906175156647
5.4266179731966915,5.539906175158277
5.426617973196528,5.539906175159503
5.426618726230609,5.539900341642648
5.426617973196327,5.539906175161027
5.4266183674079915,5.539903120416602
5.426617973196221,5.539906175161831
5.426618178586269,5.539904582902798
5.409544772870984,5.526615156366807
5.315841067665366,5.420189779257944
5.218608686112049,5.234006288209021
5.128829644574031,4.961404604172181
5.028689763100853,4.7717248082725465
4.83126424777886,4.625607281078045
4.574631455302518,4.546042245722783
4.329879618168054,4.520832042177332
4.097148673504291,4.526863597974725
3.9143733938751866,4.531554170949936
3.694242969091812,4.669904045279817
3.5743106203623616,4.884825948315413
3.488811355466445,5.035836061205061
3.405397779814055,5.075151594118488
3.221798252994611,4.996529829108011
3.056969715730307,4.804640357246746
2.846323195479326,4.690480251573289
2.6291242600789193,4.65459254006989
2.3572454957166045,4.571694971793337
2.0689364119320603,4.477197827059426
1.7831542778834661,4.415993535447465
1.5140761155806075,4.452060983913683
1.2733281348770422,4.431575019020153
1.0085050476002624,4.409265512984672
0.7199920575937409,4.423876773489984
0.4675244324100172,4.426550425886685
0.21855867076831093,4.423652080486283
-0.0604506720748379,4.444611566747184
-0.37680393900613396,4.4213389173289555
-0.6490465894206894,4.404215973265431
-0.9262141302446416,4.399935854303171
-1.2109429383290382,4.421137180123625
-1.5124300522892034,4.420531034763953
-1.7876338636645808,4.431700346849422
-2.0491509093930413,4.361677069720299
-2.2944986522932993,4.283669855158848
-2.584830681671636,4.333601218178512
-2.8776353176782425,4.481295726434441
-3.052832662215612,4.657450534921106
-3.217205005840019,4.736950411920573
-3.3042461803469125,4.753374344356081
-3.2894204811612577,4.788936354578599
-3.3245571396836926,4.820547201362618
-3.4995956122230605,4.935437589420353
-3.7141212729880104,4.919761737786035
-3.968038359700032,4.789993990891149
-4.16184520235484,4.594885680863466
-4.376097908407227,4.445110544691719
-4.626692446016418,4.364100627870115
-4.844228203770304,4.361842757330092
-5.11103050047649,4.474154280561048
-5.3553563606647945,4.538149100407681
-5.494436572220744,4.53943521893473
-5.611873099282219,4.505399626094482
-5.646632439800156,4.509018102341583
-5.635776490729089,4.502241576197285
-5.638758092717222,4.496452232827765
-5.562024448162252,4.412790471557471
-5.3712758177708295,4.322287853753109
-5.099957777718968,4.211705303979255
-4.857073009670901,4.079669138092247
-4.603818538455947,3.9226898686603753
-4.361223616690304,3.781696334918937
-4.1468848931119915,3.6043464030504375
-3.914910436422715,3.452959638578382
-3.6728092988599568,3.30964996533125
-3.4444638670012964,3.202059675996982
-3.2191704599768993,3.0883448218616074
-2.976078773226538,2.9953595182913
-2.7212873469848056,2.8582911976996073
-2.502597423445571,2.7502643424434456
-2.261373771226321,2.6675571802113645
-1.9899841565236773,2.6088494538374842
-1.7085110776261128,2.5497331720677137
-1.4259372883552897,2.476154635930363
-1.1588106974350256,2.3542214396435144
-0.9334947370431927,2.1288228430051936
-0.6988743801211932,1.9465951464789248
-0.511206585921903,1.7152660061764338
-0.4358959833673528,1.4760094577761365
-0.43719683387983865,1.3066628609292317
-0.4682245935692442,1.2478653906037689
-0.51537456720563,1.3550111179049962
-0.5958265595039962,1.4651238064003533
-0.6076765927631582,1.5502463849893426
-0.5186557045434719,1.6191452807655553
-0.47700313256004057,1.6202651589878228
-0.4955448695566491,1.5605436419468321
-0.6155958464396658,1.4553836894674181
-0.6438493069500817,1.381372467800484
-0.5934782652240398,1.4251835987214307
-0.5924784231150801,1.5538077528446959
-0.584837102855361,1.63748567806871
-0.5087087077694594,1.6038402161158682
-0.4270956244822166,1.4863811326217489
-0.37917065206194156,1.3867808585569157
-0.37943910073282083,1.387322407874902
-0.33880982018722605,1.4472019362092166
-0.18500717170784542,1.5431284101245275
0.06137836618058845,1.6829491561920449
0.3082436873105632,1.7782611348913768
0.5521273959197179,1.9096137938278122
0.8050111600211292,2.079371608656644
1.0652544409021232,2.2429129732946844
1.3448510734428365,2.3600529931654854
1.5439297882158591,2.4175953647816226
1.6824632809633493,2.431761296740752
1.709225217725323,2.4829316128664827


==> data/sim_cluster/rb3/run1/robotinobase4_iteration3_pose_data.csv <==
pose_x,pose_y
-5.653649510051248,4.5346467539358555
-5.640537372681663,4.524576187805589
-5.651143992190115,4.541695326769679
-5.651143992191271,4.5416953267689655
-5.651143992192229,4.541695326768374
-5.6511439921929645,4.541695326767921
-5.651143992193453,4.54169532676762
-5.651143992193812,4.541695326767398
-5.651142354953553,4.541696330098222
-5.649172967719952,4.538814582534333
-5.577642596599914,4.529571429600818
-5.3913549990039185,4.461811063597541
-5.113896445577319,4.37964531865607
-4.80685585647691,4.350695158412836
-4.516903417144684,4.348899992034172
-4.221988052883206,4.378028759194345
-3.922737802083418,4.367445156977853
-3.6426145297812127,4.362486509204706
-3.342161249064283,4.369672471554082
-3.057260558987325,4.39994264058941
-2.7625718536352375,4.421894789146657
-2.4731542912400917,4.435566820238643
-2.1673063486363606,4.428180946933481
-1.882289134700653,4.442542641339317
-1.5889117973726639,4.469705033216779
-1.3028111403133744,4.435867009745593
-1.0389922476793259,4.389921639062503
-0.7400635384764902,4.383754543467776
-0.477457609503694,4.393986992568643
-0.2048280889069889,4.434060279628593
0.07182624377927294,4.464969957483878
0.34551013442999245,4.456451923456979
0.6211005235230052,4.399841987686409
0.8520567272012034,4.356578779259682
0.8998156362395195,4.348430055033543
0.89898672108531,4.352655187827479
0.8989867210982299,4.352655187828446
0.8989867211057971,4.352655187829015
0.8989867211116165,4.352655187829448
0.8989867211156746,4.352655187829751
0.898967074203993,4.352653782462188
0.8989867211208704,4.352655187830137
0.898976243373558,4.352654438217022
0.9188753493581201,4.36083958442967
1.056952121094521,4.41670981422356
1.2755303645411233,4.471859561931372
1.532360474718038,4.511902223942326
1.7916743364244017,4.540727100822845
2.078544560169624,4.575858739933068
2.3688606165614097,4.653625678249113
2.6169370112810233,4.766630861344643
2.8913854292113497,4.807771442332229
3.156437669344556,4.784150836836333
3.401435053805672,4.70283883991435
3.6687248160483046,4.6089966755712934
3.958256156717731,4.546158802912895
4.238209925929351,4.510886372505756
4.487041387859102,4.515129494615009
4.719914642089654,4.565204501286845
4.935746943132997,4.663762536706508
5.15513858880629,4.821868833565371
5.308879186148641,4.976041330711673
5.375732942695517,5.130613233266507
5.438289291423365,5.285910805112837
5.4839460524898955,5.383323255910287
5.538344609828113,5.4860105777166295
5.543274381492296,5.461412586704093
5.483751797955533,5.392335414809967
5.368108787235297,5.36675365923444
5.329228097204809,5.406929237465498
5.334103991307869,5.414824852970848
5.274661833283553,5.398999993072852
5.138859196663176,5.2612220751851755
5.026956196036055,5.012186926780187
4.889005792690076,4.799068914526455
4.744175140093915,4.656322064769271
4.560454649794417,4.4896839026872195
4.336354260902807,4.3879535994235415
4.110924046023771,4.430271591232699
3.8804850753022606,4.6151805382454105
3.637803084450164,4.756751227391889
3.3998177174750164,4.900728445578427
3.1900740602067623,5.0389732717717
2.993785225775218,5.2140584644536
2.8092557029153333,5.415854356273482
2.6427862241925606,5.524385469378039
2.538449059205213,5.589561208072281
2.504094791222412,5.604857628493887
2.496434865873926,5.592731550438324
2.4852339075262018,5.503707016902263
2.6230432996501976,5.317590832307255
2.734409078505961,5.107480171151664
2.7352050602238718,4.972197803467263
2.639927867502724,4.832576778002568
2.422103278831746,4.697580154097494
2.1602309949686456,4.596512911999569
1.8799655126666694,4.533325832634641
1.6100802873383575,4.50826455341516
1.3505699939385654,4.386560324053871
1.0703678506432404,4.306277101149598
0.7666898261646988,4.333178779918937
0.46346876407156756,4.442685004991465
0.1490919071567327,4.487562531842177
-0.19526208942189438,4.487643163773628
-0.5183244026592595,4.544641020383305
-0.8328868292872347,4.53775251066657
-1.1499563039969662,4.51625671729381
-1.4668999835062806,4.542171065375304
-1.7785261012933669,4.633672393795629
-2.016044927600201,4.8010793424981
-2.187222545277823,5.044475851138889
-2.274240577964609,5.329284149330853
-2.3410105978364646,5.534653041414139
-2.442534821960505,5.608120647432161
-2.5409927380883217,5.5644678620583345
-2.542684889941947,5.483010847958423
-2.477259592958597,5.472186852764833
-2.4113002848015284,5.564056576375582
-2.452897011178682,5.650646245080392


==> data/sim_cluster/rb3/run1/robotinobase4_iteration4_pose_data.csv <==
pose_x,pose_y
1.3409809974556266,2.497395614151771
1.3436975042390538,2.512272908602812
1.3609242067708829,2.5269727458740494
1.3609242067709895,2.5269727458755327
1.3609242067710623,2.5269727458765368
1.360924206771112,2.5269727458772433
1.3609242067711573,2.5269727458778712
1.3609242067711858,2.5269727458782674
1.3609242067527134,2.5269727456336932
1.3609242067706737,2.5269727458715305
1.3609242067712337,2.526972745878939
1.3609242067712417,2.5269727458790445
1.3609241667678287,2.5269722106773007
1.3609242067712528,2.526972745879199
1.3609242067712568,2.526972745879244
1.3609241913513284,2.5269725398632534
1.3609242067712595,2.5269727458793
1.3609242067712608,2.5269727458793168
1.360924206771263,2.526972745879329
1.360924206770945,2.5269727458751268
1.360924206771264,2.5269727458793456
1.3609242067710952,2.5269727458771154
1.3609242050536006,2.5269727228994836
1.3609242067712648,2.5269727458793567
1.3609242067712648,2.5269727458793585
1.360924206771264,2.52697274587936
1.3609242067712648,2.5269727458793607
1.3609242067712648,2.5269727458793616
1.3609242067712648,2.526972745879362
1.3609242065827387,2.5269727433589155
1.3609242067712648,2.526972745879363
1.3609242066699911,2.526972744524787
1.3609242067712648,2.526972745879363
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067654588,2.526972745801657
1.3609242067712644,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712652,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.3609242067712648,2.5269727458793634
1.360924206770421,2.5269727458680977
1.3609242067706546,2.5269727458712086
1.298885200111279,2.4810730684931404
1.1311659153428497,2.369670611047116
0.8799872050008704,2.241161158980179
0.5961736433800118,2.1185483573531303
0.3331918808619645,1.9682249317228226
0.1109752070069403,1.9031759580089656
-0.11461098594224906,1.9792383591527827
-0.34371484414399855,2.1577953161731056
-0.5193904648578695,2.396177017232837
-0.7724697170102126,2.556123534511795
-1.0803520584539021,2.6279190519371562
-1.3702275922820912,2.6518411940160522
-1.7207876430095816,2.622130617178739
-2.0456671235902686,2.5629872662204987
-2.33348728214266,2.5817848980915334
-2.610549866576597,2.6697941708108113
-2.9032384666356847,2.775430877788882
-3.1901948802159694,2.8834860625827754
-3.4818280136009725,2.907006130128024
-3.755671834372843,2.9732045939166727
-4.071191136329566,3.0042745599140517
-4.364058836290218,2.9164246501932594
-4.648549117095935,2.843971341989029
-4.851433950733098,2.7204123655092074
-5.025247976311951,2.5701548191089616
-5.223148272101786,2.375748269630392
-5.328476485421842,2.211827220492302
-5.4333754649996004,2.1965450466125414
-5.520721141021295,2.299597962608614
-5.5051029690673206,2.448115405322709
-5.4396539023442765,2.5345019727489233
-5.466974650148377,2.605189680877777
-5.4682241178135245,2.626552596400551
-5.401909346593477,2.696435957823942
-5.206525978770481,2.782790972913914
-4.927020913052817,2.8114096168336804
-4.649355117381365,2.8787535171897423
-4.43802674916813,3.0275002780247693
-4.232452718242325,3.188848553299378
-4.026204857649374,3.3290559750551134
-3.782998875299573,3.388476246908956
-3.5034528921816723,3.482552507372718
-3.2227677242434605,3.595271224117429
-2.9901541742330457,3.7054904832518907
-2.6798188040989603,3.8214764256515914
-2.398500324328027,3.9247908972711083
-2.1374045105532167,4.027441449902454
-1.8607058312241214,4.100991023628908
-1.5918748847306552,4.14704763273876
-1.3291301206889923,4.2160177806157
-1.0648230380739712,4.319905890220149
-0.7895942278770676,4.38472715528708
-0.5206225678471639,4.369188917985495
-0.2546647746257795,4.418482425943235
-0.0031218439530222852,4.566332330727647
0.26328243017071173,4.615562107230438
0.5534054893885223,4.611540589093704
0.8451341012272602,4.510795355183071
1.1354338008814722,4.448589152832726
1.4267979591874025,4.493669885963531
1.7173845182871523,4.494736233005883
1.989019068123142,4.55635548464678
2.231062045083119,4.6712484506894825
2.4288232709465714,4.867991518505148
2.483798606985051,5.164410357898165
2.4745354802873627,5.3943493843020205
2.454864537542324,5.535545156436796
2.4499575328716885,5.653605555529059
2.5173152742102696,5.655956186020577
2.528328374947524,5.6552474189666615
2.5213481708952017,5.675612988417144
2.550957194135587,5.591293886114624
2.6054735750535336,5.40738932039065
2.602654871775981,5.129785940323568
2.5038424375527106,4.896708155049414
2.325513078810225,4.727780103585141
2.0847556235038276,4.573490809311457
1.853973690494894,4.429456175818146
1.5941139095853591,4.304550170585897
1.3249971060126828,4.207365402322926
1.0726637809013022,4.073281227552677
0.8672622058609147,3.8789594735612294
0.5930920356549985,3.7297308168483982
0.33184022682701464,3.536091641822148
0.133400035358199,3.3281312947670756
-0.04573633307605629,3.17331310125519
-0.13522475745359852,3.1081664219775025
-0.15647471731413187,3.069450351717629
-0.029416247047875377,2.922156895432847
0.11098655638394295,2.748155397582834
0.10086819913164424,2.6529725644821767
0.021203193657136854,2.5191362547842147
-0.16860233739827546,2.4267743181591426
-0.43445514452407696,2.3688748430239612
-0.754887431835022,2.43913333508752
-1.0549655121679975,2.499646625315857
-1.327720012591365,2.53579131070762
-1.5783479489501437,2.5154211160006983
-1.7891730041501799,2.4143454601651433
-2.031427027404738,2.315201452647029
-2.2512143466179695,2.14526974088944
-2.408348607920593,1.9270128566511615
-2.4519899830610825,1.677084906895527
-2.426818582295235,1.410999287494835
-2.3888640867198556,1.1392713936782237
-2.3087357661967403,0.8900580001010621
-2.33640843594688,0.6506629064746714
-2.3780530531667634,0.478086796905802
-2.3655151460729114,0.36385246190089315
-2.33527715143984,0.4036962063024605
-2.338421317339108,0.4757290284193365
-2.3518026185381977,0.4866559033755937
-2.3505743231471277,0.47376264772235377
-2.4029037427078004,0.48775919025725933
-2.3265034101968647,0.5454006958885129


==> data/sim_cluster/rb3/run1/robotinobase4_iteration5_pose_data.csv <==
pose_x,pose_y
0.5328940943806932,0.6019688443335114
0.5593253942724297,0.5821670931618037
0.5952480549941237,0.592393105324081
0.5952480550030033,0.5923931053179099
0.5952480550085628,0.5923931053140463
0.595248055013041,0.5923931053109328
0.5952480550162758,0.5923931053086853
0.5952480550187014,0.5923931053069991
0.595248055020452,0.5923931053057836
0.5952480550217087,0.5923931053049096
0.5952425437966706,0.5923969592189842
0.5952480550001367,0.5923931053200291
0.5952480550238013,0.5923931053034557
0.5952480550241646,0.5923931053032021
0.5952480550244106,0.5923931053030311
0.5952468253014702,0.5923939651767669
0.5952480550247383,0.5923931053028038
0.5952480550248391,0.5923931053027331
0.5952475841217284,0.5923934345752571
0.5952477078068306,0.5923933480883834
0.5952480550228909,0.5923931053040996
0.5952480550250367,0.5923931053025964
0.595247925315884,0.5923931960191502
0.5952479609789654,0.5923931710736889
0.5431904079837251,0.632309027472691
0.41053567715460115,0.7551474792068151
0.26611168476940605,0.9554648375221722
0.18416099029647182,1.1815317706815218
0.17238566146695478,1.4426978607696768
0.24107130248707564,1.712957542814685
0.31993021175597036,1.9655532911834066
0.38088720137982346,2.2386962758985107
0.4594627819173662,2.5445673789371286
0.476833449449936,2.8393776594230635
0.45990088764261605,3.1493623451060966
0.4806619413558777,3.4778428595851327
0.4914921918598463,3.7725480610239437
0.47705402507850403,4.094412567328401
0.4945274228053207,4.422985516003852
0.5753172689597692,4.725945313027118
0.5612577569230659,5.0752350695469595
0.4868220154780234,5.369140230798153
0.4637169725663255,5.577334622007781
0.5151401676865817,5.695946261864346
0.5381630811064566,5.728135852607881
0.548957603924713,5.740663044859336
0.4572425101527946,5.6490651224848305
0.2571171054169401,5.558030573661778
0.027772424542538143,5.467674709362525
-0.20751695329580322,5.3108058921081955
-0.41633552647359995,5.140280886337272
-0.6067808391864551,4.981250283954755
-0.8288854648007744,4.8132125263381305
-1.053768155192789,4.669100053122601
-1.3069745652374793,4.5893491304627565
-1.60187345214135,4.560278706628463
-1.900052929033942,4.652730612347617
-2.1466998883926935,4.77148894046423
-2.3973998301286006,4.915199637592263
-2.6451891893480415,4.98762918702946
-2.914312890357694,5.03904091094179
-3.130845722804879,5.17543383859076
-3.350005096990154,5.305928511223773
-3.5605599061030135,5.386632108211842
-3.7355332667705308,5.372844249489654
-3.838120047451664,5.413329626375994
-3.900614748310008,5.486704406603414
-3.940351022546769,5.583058524771866
-3.8666401502585392,5.651735056006932
-3.8812385572230172,5.655105831315936
-3.9166036112645197,5.66101002567183
-3.9166036112636635,5.661010025671482
-3.9166036112629192,5.661010025671179
-3.916603611262461,5.661010025670992
-3.9166036112620586,5.661010025670828
-3.916605338418772,5.661010735090504
-3.916603611406508,5.661010025730283
-3.9166036112614573,5.661010025670584
-3.909869305946871,5.659283256512151
-3.7917888273059823,5.628877691005725
-3.6185979522746834,5.557049918926024
-3.4808386017551807,5.558202143549256
-3.394230836187348,5.552100732207105
-3.3896161229216553,5.4808504061574395
-3.3917698929151974,5.464161861579628
-3.380395905296107,5.46322169329454
-3.2635007533543883,5.494156116497949
-3.0763530719605177,5.425651543653214
-2.79050278301196,5.3332204732508
-2.509642521969689,5.336641796976239
-2.313607477109283,5.343463368527313
-2.2061806817533034,5.335754574304155
-2.140002736646507,5.281503199973046
-1.9945881937160637,5.189704311260996
-1.952793509885608,5.120859600288393
-1.9917084376372753,5.112621337093607
-2.166765467282712,5.145454246117216
-2.374899500000935,5.259412304578373
-2.571297607540997,5.388204090118917
-2.6396360666201533,5.483189952630348
-2.5985934932480554,5.5616648059255205
-2.483423800823157,5.495778324547444
-2.438134599249154,5.37505164960259
-2.453195648667444,5.358905532787148


==> data/sim_cluster/rb3/run1/robotinobase4_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
1.24,4.44,3.5,5.5,None,C-RS2-I,1711739888.565856430000000035,1711739897.246071560000000015,
3.51,5.59,-0.5,5.5,C-RS2-I,M-CS1-I,1711739923.250050254000000016,1711739935.250293397000000016,
-0.43,5.47,5.5,2.5,M-CS1-I,C-BS-I,1711739936.124874891000000008,1711739951.035086908000000002,
5.6,2.44,-2.5,1.5,C-BS-I,M-CS2-O,1711739951.896083152000000056,1711739971.756239627000000047,
-2.36,1.57,5.5,5.5,M-CS2-O,C-RS2-O,1711739975.532130528000000033,1711740005.582322303000000036,
5.43,5.54,-5.5,4.5,C-RS2-O,M-BS-O,1711740011.202365037000000013,1711740038.502514379000000031,
-5.64,4.5,-0.5,1.5,M-BS-O,M-CS2-I,1711740039.346305074000000022,1711740058.796449015000000050,
-0.38,1.38,1.5,2.5,M-CS2-I,C-RS1-O,1711740059.632753276000000039,1711740065.452960282000000028,
1.62,2.59,-5.5,4.5,C-RS1-O,M-BS-O,1711740069.581510367000000036,1711740088.741654052000000046,
-5.65,4.54,5.5,5.5,M-BS-O,C-RS2-O,1711740093.274778071000000017,1711740123.174975605000000011,
5.33,5.41,2.5,5.5,C-RS2-O,C-CS1-O,1711740124.029202519000000002,1711740131.899388515000000056,
2.5,5.6,-2.5,5.5,C-CS1-O,M-CS1-O,1711740132.749711567000000047,1711740148.419858070000000026,
-2.61,5.62,1.5,2.5,M-CS1-O,C-RS1-O,1711740155.138804384000000009,1711740167.918987793000000057,
1.36,2.53,-5.5,2.5,C-RS1-O,M-BS-I,1711740191.471780999000000029,1711740207.082016071000000005,
-5.47,2.61,2.5,5.5,M-BS-I,C-CS1-O,1711740207.871483890000000054,1711740226.051634900000000003,
2.52,5.68,-2.5,0.5,C-CS1-O,M-DS-O,1711740226.850482214000000053,1711740249.430750882000000027,
-2.28,0.63,0.5,0.5,M-DS-O,C-DS-I,1711740253.283915437000000018,1711740262.724081484000000045,
0.6,0.59,0.5,5.5,C-DS-I,C-CS1-I,1711740274.563232003000000035,1711740284.523416583000000033,
0.54,5.73,-3.5,5.5,C-CS1-I,M-RS2-I,1711740285.329055971000000020,1711740304.489211365000000030,
-3.39,5.46,-2.5,5.5,M-RS2-I,M-CS1-O,1711740305.309017983000000019,1711740315.199333700000000012,


==> data/sim_cluster/rb3/run2/robotinobase3_iteration1_pose_data.csv <==
pose_x,pose_y
3.5246937160108436,5.523669708340226
3.5239714532171256,5.539118541724598
3.5200395480413382,5.533432685931836
3.520031604973404,5.53343334848958
3.520031618224012,5.533433361804418
3.520031623489543,5.533433367363957
3.520031625164341,5.533433369143076
3.5200316257580386,5.533433369774381
3.5200316259207756,5.533433369947546
3.520032492860107,5.533433302836665
3.520032240537833,5.533433322440976
3.5200316260802085,5.533433370117642
3.5200316260825812,5.53343337012025
3.5200316260833113,5.533433370121087
3.5200317977688265,5.533433356802663
3.520031752815048,5.533433360290123
3.5200316260836324,5.533433370121534
3.5200316951373174,5.533433364764609
3.520031626083624,5.533433370121548
3.520031626083613,5.533433370121553
3.5200316260836058,5.5334333701215535
3.520031626083602,5.5334333701215535
3.520031641217235,5.53343336894754
3.5200316260835978,5.533433370121554
3.5200316343296443,5.5334333694818545
3.520031631474449,5.533433369703352
3.5200316302272983,5.533433369800101
3.5200316260835933,5.533433370121554
3.5200316260835924,5.533433370121554
3.5200316260835924,5.533433370121554
3.520031626083592,5.533433370121554
3.5200316268878686,5.533433370059161
3.5200316266653826,5.5334333700764216
3.5200316260835915,5.533433370121554
3.5200316260835915,5.533433370121554
3.5200316260835915,5.533433370121554
3.5200316260835915,5.533433370121554
3.5200316262011793,5.533433370112432
3.52003162617039,5.533433370114821
3.520031626147663,5.533433370116583
3.4918795823630466,5.498080904658542
3.333667350784799,5.334295739875375
3.05461595518112,5.12214791397358
2.863705544181748,5.014861625464397
2.6877303612669516,4.861333315220324
2.5351183117300247,4.736634831011206
2.238893572969774,4.551078400459973
1.9885384844891179,4.426166141512748
1.7375803345518177,4.348710240862673
1.4925977066448453,4.307836740467038
1.212603046199841,4.285414928936963
1.0079487704110428,4.28676647143699
0.8615091274506885,4.315408434784427
0.621449995013073,4.360483105825251
0.3899674422249557,4.407316375929838
0.27504079085024635,4.504326238329871
0.2510087407291932,4.679784635178727
0.23234986430599225,4.863714055638978
0.10274895990208943,4.95085919113415
-0.1501423413518861,4.958225069073563
-0.3424161599006563,5.037502126772394
-0.3133398286726905,5.188163577227194
-0.3181092082218484,5.347317880311789
-0.39941063716136505,5.4581707826838155
-0.492008490936942,5.45869813276062
-0.5062006234188114,5.478965014847544
-0.5263349104731301,5.496220115196958
-0.5335472204945129,5.489720001600717
-0.5455365410972313,5.487629029503877
-0.5534928833964416,5.487420291662607
-0.39307763717402455,5.33573290919557
-0.18175812253409696,5.113161790590897
0.05333460819760738,4.889309446173183
0.3734357016060965,4.678695363041854
0.6159311085028003,4.518916528269067
0.8806698488840641,4.402744189627254
1.114156854230568,4.262673693636608
1.3507323045154247,4.1664107571080615
1.5555972370748616,4.125218139466785
1.8010609471396766,4.151671487809009
1.9658433770252537,4.100016958608602
2.195121992959168,3.991101143510974
2.4241924972680944,3.8467471711372596
2.6972411434236894,3.7397857926279996
2.8896762247081806,3.642250642907168
3.131699393667213,3.571281016647128
3.348928679853073,3.462522778513344
3.680362322937308,3.3240453973239403
3.8693154377201036,3.2725985083800726
4.136670223627057,3.2134926053522004
4.291444967212813,3.170458208178278
4.514848879625153,3.0931313681289434
4.671630280533984,3.0644107159061145
4.791423385604608,2.990928466801958
4.909527963409184,2.910582981119234
5.312653047982659,2.7981889921510588
5.364208740581346,2.786724199227571
5.392949387506289,2.636893253737319
5.486594080847034,2.634255490265518
5.493537849391754,2.630610642138437
5.497175514781499,2.6503481293807476
5.461439935171509,2.6867174957172195
5.220315570398523,2.8879562195637725
4.897751593222418,3.1229750399269594
4.689950413073015,3.284764410802514
4.3794889959660495,3.387031046142109
4.208584770071931,3.414300567534526
3.971844271388588,3.414631357906475
3.7817182029385243,3.443303946218768
3.6290330501410444,3.3879652053659672
3.514749174632776,3.364159201132497
3.2725375614734205,3.4165767078797664
3.1511590323515026,3.393452393892084
2.9631186973995867,3.3598739941882108
2.9290433359861625,3.1636567964676767
2.793448320015812,3.125240751514994
2.601357849360012,3.0698963549313327
2.4099317657442083,2.823343646270046
2.0719462243599227,2.798814402321027
1.8129969626063676,2.744095143532876
1.5174366092604963,2.7410298602297596
1.2961333794716317,2.727645146118059
1.0041387944703524,2.688761577732203
0.7568908446885323,2.6667312246208983
0.47911895349262057,2.6136026048869123
0.19149579922516313,2.5595627612011302
-0.09670996764578721,2.5044530706776595
-0.4218845327594236,2.504200490113893
-0.810927518250355,2.4458786419100784
-1.1263425727174852,2.435012784059255
-1.473605115105756,2.4551600304075363
-1.81355529736215,2.3760127525344847
-2.0796078795230173,2.1692492944110793
-2.3086831281575275,1.9953363482398296
-2.4716814719686733,1.8117535048508782
-2.523767044496144,1.6623115876515049
-2.524687293430218,1.6226984733385024
-2.510024393279757,1.6067367894142133
-2.4973678517275717,1.5628662669634825
-2.5030406021496256,1.5391828233028169
-2.495667366863853,1.5290684927308011


==> data/sim_cluster/rb3/run2/robotinobase3_iteration2_pose_data.csv <==
pose_x,pose_y
5.481877787592317,5.509283041034979
5.48736485713817,5.5066805042907925
5.491515636185879,5.5005666826574915
5.491508156809648,5.500559402755307
5.4915156720502765,5.500566626189354
5.4915156751584355,5.500566619892166
5.491512655309498,5.5005637086570385
5.491515676166432,5.500566617845543
5.491515676249798,5.50056661767693
5.491515676284136,5.500566617607896
5.491515676294763,5.500566617586807
5.491515078032136,5.50056604124974
5.491515676300726,5.500566617575443
5.491515350316023,5.500566303543877
5.4915154356717695,5.5005663857690195
5.4915156763015744,5.500566617574235
5.491515676301627,5.500566617574228
5.491515676301652,5.500566617574237
5.5002976346331165,5.469163913364003
5.519943982841936,5.270496465544703
5.499662378085627,5.0340674582046985
5.461593496259035,4.913083456267129
5.341950697611564,4.786308863117809
5.110046584168128,4.79207451140246
5.02837696143849,4.614869021719109
4.6813688383722685,4.491200582775042
4.382925543329096,4.548190784050085
3.9653265544802587,4.559907329644496
3.6718279495099635,4.54883322467133
3.343136416988188,4.606073152725374
3.054658792735366,4.596066594080204
2.6386971829398065,4.570506704058303
2.305854801173348,4.5466876456308825
1.9569162677013767,4.537525564154617
1.6280711995146913,4.543534691494176
1.1865747357399168,4.548221549739416
0.9069202331016575,4.545656890704123
0.48346915049682204,4.535783043837219
0.11968607884593219,4.540595561948333
-0.17216067215307707,4.541855307350542
-0.5609323754803208,4.527791084251156
-0.8557915863997012,4.516020636680622
-1.2020919668247112,4.54172354110549
-1.6342834665058419,4.564822998434783
-1.9769326463831645,4.539048697397485
-2.2448123619235556,4.54476189333754
-2.5902862659324173,4.5801757701779025
-3.028234480520359,4.57075163039867
-3.318184292810118,4.531258056985919
-3.6736710157257546,4.532054577059656
-4.019337473556639,4.533260921205713
-4.33552282838877,4.543609516955329
-4.724124545785295,4.525873787496918
-5.078000840903795,4.499764918446653
-5.297260405836941,4.515081738745091
-5.403209174408697,4.5528246304571285
-5.440136348669709,4.530077459333824
-5.454491231085642,4.513715821628477
-5.462604212747657,4.495592202862411
-5.450741416630009,4.517343417989059
-5.470414384061448,4.5194949107705975
-5.44719672776431,4.51334608300049
-5.198255381903015,4.492849676081853
-5.14650427500452,4.331392642115517
-5.0619226504838135,4.09230523968181
-4.6841697284808665,3.9810304377969765
-4.419357594744631,4.020098259546628
-4.279437982316952,3.927990658509337
-4.037505163796155,3.6966604476792626
-3.9792064663439533,3.6656977216317417
-3.68602421778316,3.5694386737268093
-3.3918402524625266,3.2774216595798555
-3.05646855275649,2.9684087445119562
-2.7537389124133123,2.816477700616293
-2.4903979508817864,2.633696112324934
-2.2085861857844638,2.5338655096190985
-1.9612659329038502,2.4229329574215654
-1.6305566477501268,2.2992679850209714
-1.3656206796912045,2.215440036695303
-1.1258455466421342,2.1007505643754967
-1.0024402215685697,1.8845373209481426
-0.7622813904146355,1.5390293092256
-0.5548050222333023,1.4222565487802372
-0.5214076655162536,1.4308977825115181
-0.5090964581189414,1.437374060490393
-0.516998158475733,1.4551436352106812
-0.5135994856198725,1.487077231853518
-0.4878705152266063,1.5034753961000726
-0.5153201897489206,1.50273403483295
-0.5090207841288095,1.4833363237692985
-0.40941533759526827,1.6454303424862617
-0.21700282133534543,2.0266798173039597
0.021027609221026644,2.308387883877299
0.24437603207475433,2.4929078148493677
0.47184248689735053,2.6324400216390704
0.7432366450981207,2.7125729690463216
0.8454461770656505,2.7350054327346727
1.161486405460995,2.7582705876283957
1.2931728317323312,2.7401863032980134
1.3778194236719599,2.6878188002861743
1.4067511583844077,2.649355237290913
1.4393741229754555,2.6001817222174
1.455462195196561,2.5448026171122553
1.4923325403265046,2.494377428691906


==> data/sim_cluster/rb3/run2/robotinobase3_iteration3_pose_data.csv <==
pose_x,pose_y
-5.477350578712508,4.533690329898455
-5.476776356036807,4.516732179896544
-5.473188473458068,4.5151847514768635
-5.473190002155491,4.515168617652762
-5.473189986935765,4.515168616864921
-5.473189983110043,4.515168616700137
-5.47318955290954,4.515173031655239
-5.473189664665249,4.515171875591108
-5.393584199048194,4.488164487605736
-5.262525074463488,4.552711452102094
-4.888291894162251,4.651187900454839
-4.604986086266115,4.732354117521101
-4.29322864820762,4.751018369871553
-4.154717700024017,4.721557509313005
-3.963915356376094,4.847799182377641
-3.83819189869714,4.944256803517352
-3.7224661079649533,4.960926982561896
-3.4339842690862525,5.045714868501819
-3.1383306603315093,5.053613730140656
-3.0152545555316204,5.052689631799984
-2.749025896200518,5.094546075693597
-2.562748262103036,5.011457811667315
-2.4390744570320493,4.892864521489843
-2.353557988040823,4.882804455759068
-2.1467398862464533,4.904464567758575
-1.7968080658328622,4.688924812721737
-1.5586562658890921,4.463150737905982
-1.3486632197187518,4.342461399848186
-1.2309564481274338,4.312258148466803
-1.0266357662253336,4.246115171020493
-0.7850354786905456,4.14091173949634
-0.5330406294115697,4.089564064749574
-0.3068858032853754,4.042412836461986
-0.15064747668878553,4.052143853041428
0.031067792822293328,4.007318893408614
0.13867405414859935,3.9859921122636353
0.4537000531851225,3.9421459823218523
0.6389590581417877,3.9949493284912383
0.8157964420156683,4.187291030691029
1.192154773599511,4.239799096215778
1.5442917273848789,4.152530152479072
1.9339966853470525,4.166420358438861
2.1785565588956897,4.161947179658308
2.4045958749510574,4.172479747414425
2.820810272173685,4.172234246835153
3.197651538015398,4.236668595071088
3.5318016460717,4.268609349833303
3.8887734072837286,4.267546332341375
4.201545594009122,4.275385697566627
4.375553005001137,4.246058360473803
4.5327467019806225,4.2828099507315605
4.820778656642667,4.404434474246733
5.132565250817303,4.602357233142122
5.320662333797612,4.801567696310054
5.474100627075391,5.01743301013951
5.557772987116899,5.210091804498365
5.550784803855947,5.331029547174724
5.509696818077045,5.352736352375375
5.455744951936561,5.353356322442291
5.438294917415458,5.394519007656574
5.447857147737035,5.4361029219701305
5.456703915118391,5.4615910182228395
5.482971971782465,5.477274778520594
5.473064134785152,5.482517863016878
5.464547512150137,5.491168069178185
5.464020405969843,5.490001821348014
5.477162062369713,5.389365956212486
5.450518704662256,5.114751791482717
5.200378077293299,4.884476024846115
4.883720603336182,4.733184067345827
4.591073798095645,4.698751740474978
4.2309185486542376,4.735277788154093
3.9176425049454275,4.842597990949796
3.5797248910697705,4.958383881389558
3.255218376089002,5.132216929416695
3.0269378407434555,5.223917972529143
2.658741646414246,5.3900770812162815
2.5657842137802547,5.411235352842222
2.5660274367708036,5.408185931410615
2.5451412699963845,5.398558756850431
2.5922899433680575,5.269175737777922
2.494996846619366,5.01642163041603
2.222397661277723,4.83912973293249
2.025229062884649,4.794694096155179
1.6854220157306665,4.730286031061615
1.4368883760341968,4.691356781921046
1.2078567057375769,4.715229594659576
0.9280567731652574,4.704014130635122
0.5990415688066464,4.738858130390984
0.293460862097616,4.6985297307355145
-0.027781409101929277,4.693178307927866
-0.3251224337686569,4.715184435439998
-0.7053011385408698,4.687347328261284
-0.9682656685360014,4.689961183523961
-1.368583459471691,4.680550024847368
-1.6738315320502481,4.71259984410646
-1.9360608964983053,4.91582003402331
-1.9938704020402094,5.0577278731122055
-2.14564103344207,5.137871696889749
-2.3586069128312843,5.4476483736239265
-2.4007192481863173,5.509300490512093
-2.4101978431722015,5.501155465244647
-2.425657746853843,5.467777622430085
-2.4468569463574124,5.504417547713689


==> data/sim_cluster/rb3/run2/robotinobase3_iteration4_pose_data.csv <==
pose_x,pose_y
1.3009183334913548,2.4004800955718237
1.3811076830879703,2.356757248188416
1.369618333800478,2.333224142967089
1.3696779255575957,2.3332881360941684
1.3696177511095615,2.333224795886787
1.3696498302721603,2.3332586451038213
1.3696177302911914,2.3332248069375026
1.3696177284734792,2.333224807865932
1.369617727870367,2.3332248081713436
1.3696177276695733,2.3332248082712335
1.369617727616129,2.3332248082969764
1.3696177275830688,2.333224808311957
1.369621191227771,2.3332284604387867
1.369617727568544,2.33322480831694
1.369619539981422,2.333226719349346
1.3696177275667383,2.333224808316772
1.3696186953316904,2.3332258287405736
1.3696177275662293,2.3332248083164515
1.3696177275660726,2.3332248083163094
1.3696177275659789,2.333224808316218
1.3696177275659123,2.3332248083161504
1.369617727565871,2.3332248083161065
1.3696177275658377,2.3332248083160714
1.3696177275658101,2.333224808316042
1.3696177275657906,2.333224808316022
1.369617727565779,2.3332248083160096
1.3696177275657693,2.3332248083159994
1.3696177275657626,2.3332248083159928
1.3696177495471908,2.333224831493488
1.363892292986323,2.3388887620263077
1.2829005427842608,2.266887082933442
1.057107407716741,2.1263512805237914
0.7758885296272364,1.9139322152059606
0.4592040146508438,1.8184764369847022
0.23843182275334396,1.724943313806787
0.052421685531555795,1.7138093104637742
-0.09712525051319076,1.8949732614568995
-0.42717767466650614,2.2052901635366693
-0.628441211034275,2.2028370268621855
-0.7286428534850966,2.191854470024093
-0.784189281610634,2.2728638048014878
-0.8100158086921931,2.331300665765596
-0.988495300919424,2.4910130408039457
-1.1708952611333103,2.5870052591562867
-1.2682061358307317,2.6027713871531253
-1.2680068603708161,2.6205938559308684
-1.2564477283943747,2.61810583167811
-1.2483607131967318,2.597341133324147
-1.2649864711428576,2.58827926470697
-1.2909735398448348,2.58017573619617
-1.308425103145896,2.571143140720864
-1.3374653344475496,2.571632241091344
-1.3563449063493156,2.5723819605644795
-1.370084965819987,2.570907998073542
-1.3785507720541306,2.5692670886867353
-1.3911172528170592,2.570693927916135
-1.403755967786255,2.5714233366517045
-1.4235652742800067,2.566496220558896
-1.499416732650979,2.578085741398892
-1.5272287864799292,2.579898961034294
-1.5723335663444118,2.573601944584778
-1.6489365880122921,2.589259623265085
-1.7541514164367022,2.59982173204574
-1.8785410072971773,2.5973830185477014
-2.0068034798760666,2.5672857331303955
-2.096545877781095,2.4433440193248153
-2.313776311856481,2.453877290758393
-2.541423181829674,2.2837107401909673
-2.606132249001516,2.1088438313858062
-2.569195257289013,1.9289306307658864
-2.5204263992739024,1.8474813635411143
-2.547782766307482,1.8277975256513437
-2.6226896726452233,1.8850862799106949
-2.8179888893127334,1.9449197283664077
-3.0908155804588207,2.016473034406962
-3.272749765866479,2.0204070928270395
-3.334935341021719,2.0141156277712096
-3.338765241173525,1.9751327660885434
-3.286928620513078,1.96545489534534
-3.2582472005334315,1.9517294170176742
-3.265240909063186,1.8963840239572647
-3.326440480379823,1.9186739726966904
-3.5756419270054787,1.952367127099893
-3.771755701554233,1.947395850702555
-4.017284678714321,1.9555799542512635
-4.2349542801328885,1.9514080007988803
-4.422228205051689,1.977627583288283
-4.576376681965932,1.9890498782769122
-4.925683242506152,2.087920413708712
-5.068713469430466,2.253097898237726
-5.302317532582252,2.4810318645939655
-5.410445668994759,2.5296759655003713
-5.420342514762308,2.5053686118008476
-5.403007497862264,2.526331412744301
-5.375804863583612,2.541366062602459
-5.315314378808971,2.5760390676369203
-5.2437902923740385,2.6212343998196928
-5.206047414548811,2.667757358967135
-5.236531028708876,2.686039878368039
-5.166765299103031,2.8638998286963027
-4.987413737215542,2.9706467592936336
-4.65074967088084,3.063636634568178
-4.3333586723226665,3.2265385854044357
-3.9712948728485316,3.3359559341897307
-3.740025297368118,3.332566473084627
-3.51610745626356,3.2971580317987286
-3.3047670380885954,3.328454502112648
-3.1659936785812537,3.456429669161401
-3.0064301993807847,3.5342331641936777
-2.681446394899086,3.7626990897737085
-2.5277682404619677,3.958582798925556
-2.258067979584001,4.208177051826661
-1.9707379506135867,4.385248026110383
-1.7120282880305728,4.499278289068705
-1.5511827596297687,4.600470158991382
-1.378190220694771,4.622148328046377
-1.2829305363628594,4.643352777138566
-1.082159863339216,4.594653753675336
-0.9857246869288945,4.449927282863483
-0.8894533801679279,4.200556229829741
-0.7929940309248567,4.076919519183744
-0.6419846932246696,4.106993524610549
-0.4492539898072101,4.204233135700551
-0.22338221525135893,4.293900468813227
0.02475274285110718,4.4357853045978946
0.2628799711150327,4.559233345479775
0.5009817875377394,4.687068317235028
0.7896499403099586,4.751188231313706
1.0125409038609154,4.791534838824432
1.1958982776932925,4.813784659479438
1.4023402719799085,4.814206104409456
1.5422272571251932,4.811257826756118
1.7614895349568864,4.938269672498108
1.9857822288889908,5.167164973718422
2.1336561829634446,5.402353377729954
2.3598220722999486,5.554740202134831
2.458991065854856,5.527897127864394
2.440635685044676,5.511999209048204
2.4346272549782264,5.516815682278871
2.462399577733279,5.502196522763154
2.467705717700378,5.466002356597978
2.4740919183934165,5.489119091873897
2.496516190549208,5.502394137796601
2.5102648582981217,5.495978058223999
2.5017357522093833,5.486011466891615
2.471725527716642,5.432996583302002
2.5131240795337617,5.2699455165198374
2.487645121032034,5.008904048547482
2.3601534645236204,4.974633261408304
2.212187838017567,4.903873421602659
1.9829766504111097,4.61102911513318
1.6649534510243988,4.597105474611895
1.3728349169749037,4.556783921305492
1.0598441179082103,4.4387180673852304
0.845509224345963,4.34072064591078
0.5956660974236319,4.206339805794959
0.33389413539807045,4.028900401208071
0.10839869149346804,3.8912535095240157
-0.1589650826131237,3.741617066756021
-0.33610066109431,3.6259801574547152
-0.5548140699868283,3.4590881844448567
-0.7262155925614122,3.2715346792331843
-0.9116270220749554,3.159606239520677
-1.18832939515553,3.0251016660561745
-1.4247305337101128,2.944961799937273
-1.7025382181721325,2.8047515290957494
-1.9373682735580884,2.642765031704804
-2.1571000766450004,2.4634174796926187
-2.3136007230296673,2.1881155614911565
-2.4203353439268067,2.0016312414153
-2.4786089483956832,1.7860739404122392
-2.5094583026022415,1.6313684423623436
-2.5210027391662715,1.3960402445156197
-2.5365078765733102,1.238306963491533
-2.5269525559120334,1.0107727792099968
-2.530649472580582,0.8380993932581393
-2.493084084242355,0.6596287700288
-2.4569390639666535,0.6049460600211175
-2.4217227674708637,0.5987815105790486
-2.4010286581599143,0.5506269694488488
-2.3903907531872592,0.5365734084563731


==> data/sim_cluster/rb3/run2/robotinobase3_iteration5_pose_data.csv <==
pose_x,pose_y
0.5804181677335367,0.5253081376442359
0.5678303417532109,0.5206666924599802
0.5691307903778839,0.5159261790780617
0.5691307409412749,0.5159261037695103
0.5691505645085884,0.5159115247471568
0.5691307342576408,0.5159260709721264
0.5691419844735082,0.5159178101917009
0.5691307336384326,0.515926067160267
0.569130733584537,0.5159260668336737
0.5691307335641924,0.5159260667139474
0.5691307335568156,0.5159260666733064
0.5691307335544225,0.5159260666617762
0.5691307335533882,0.5159260666578216
0.5691307335528601,0.5159260666564758
0.5691307335525764,0.5159260666561102
0.5691307335524036,0.5159260666560467
0.5691311839319688,0.5159257360609856
0.5691310660050681,0.5159258226236026
0.5691309789559935,0.5159258865207849
0.5691309146997354,0.515925933687216
0.5691307335520879,0.515926066656185
0.5691307335520683,0.5159260666561992
0.5711738945119573,0.5451198034673668
0.6527931326032763,0.804775035898152
0.7066299875903148,1.0370964639313773
0.5845686520004074,1.1555001517494339
0.43545488608046323,1.4408473159319946
0.37578542714240903,1.774213165911739
0.29171699815035446,2.025071463029703
0.233587566917695,2.3024151896989
0.1649428481969739,2.535607724160499
0.098019652005501,2.71363556680957
0.1935597235836699,3.0562269784830036
0.34067080455019294,3.422637736477439
0.41733971098597245,3.6432818280327033
0.5131750898929042,3.990985192558012
0.6221092239063255,4.369325627278841
0.71646850430872,4.603258179485146
0.7862619602117515,4.748203474189716
0.9195656350763604,5.125346804654171
1.0163580666190293,5.373028753843491
0.970383805322578,5.382966320313536
0.9724079028117574,5.394316199641328
0.9724078891449515,5.394316141268508
0.9724078891908317,5.39431611777644
0.97240788946102,5.394316113992834
0.9724078895660297,5.394316112606082
0.9724078895996224,5.394316112179066
0.9723996037552629,5.394329044660193
0.972401121961985,5.39432667499177
0.9724078896221564,5.394316111925247
0.8297051055067213,5.376575549656664
0.6086347787353859,5.37278965898052
0.4932644585984054,5.405063199200877
0.47946402537048494,5.4794635361237
0.47539921146906217,5.500608666425945
0.4747585250703974,5.494761717253113
0.4687892018731006,5.496682658354753
0.4390858818976193,5.282463555957282
0.27193463416647035,4.940078369213071
-0.010459144242316754,4.533436703838699
-0.15944768712211843,4.414604159476306
-0.6880954061500368,4.171607339825119
-0.9336169659283211,4.109680559195684
-1.2013171458799254,4.049553772114044
-1.430402943426846,3.988652924305406
-1.6426011260704403,3.9667523288432087
-1.9162676961870293,3.9171024786052686
-1.9271041187248326,3.9119855876774285
-1.933927818664757,3.904306826615217
-1.9493034723890572,3.9029108524934046
-1.9676601792040698,3.9014329921155655
-1.994332954941087,3.9083907081923184
-2.0132586723244446,3.9074067243310555
-2.025873773780445,3.906332273396239
-2.0443199456049532,3.9061020243947437
-2.0567362932596422,3.905168327052921
-2.075950612131688,3.905081390272702
-2.0921402768086175,3.904650826072612
-2.1073784386228116,3.9037914776657243
-2.1243178159086007,3.903933415172932
-2.1383297659426583,3.9036665105797925
-2.153434835682905,3.902905056083919
-2.1702479386753026,3.903134674604266
-2.185168891760396,3.902914596251485
-2.327273442137085,3.9230570721707756
-2.402079088633572,4.084870099025113
-2.4218030016495486,4.3626114714741435
-2.646005946194294,4.432628601197676
-2.696509729155,4.616254822826042
-2.71060258143672,4.8656153438924985
-2.951059316637724,4.916302651654413
-3.026459103229321,5.12801714194413
-3.1343728076112365,5.396982323981277
-3.2352212372399514,5.397161826891344
-3.3537429715929665,5.390016635935972
-3.407956568303554,5.422765959699411
-3.4213379047067543,5.469641031774661
-3.493026554320335,5.514782669669007
-3.54686678661265,5.500543466616246
-3.5667511519083144,5.482872534147728
-3.5079058993206127,5.478406786010343
-3.5098256960268275,5.4986850264162905
-3.4669000694871457,5.4774159627934775
-3.2488876656897077,5.387749566146709
-2.956158525543909,5.295796779933313
-2.705782166486843,5.23977247150972
-2.577681497414253,5.257560373722583
-2.552390148040983,5.306752907890939
-2.540171648744397,5.39125975130477
-2.4808063380566505,5.4326376808599175
-2.4593706059928486,5.437613298338116
-2.476903407521082,5.446355195187214


==> data/sim_cluster/rb3/run2/robotinobase3_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.47,5.5,3.5,5.5,None,C-RS2-I,1711810250.753664493000000047,1711810267.093949117000000006,
3.52,5.53,-0.5,5.5,C-RS2-I,M-CS1-I,1711810287.217350433000000014,1711810301.197531464000000012,
-0.57,5.5,5.5,2.5,M-CS1-I,C-BS-I,1711810302.194025248000000012,1711810317.104216663000000006,
5.5,2.65,-2.5,1.5,C-BS-I,M-CS2-O,1711810318.044201934000000003,1711810338.784490643000000049,
-2.47,1.51,5.5,5.5,M-CS2-O,C-RS2-O,1711810347.882400360000000055,1711810378.362601870000000023,
5.49,5.5,-5.5,4.5,C-RS2-O,M-BS-O,1711810387.372581485000000023,1711810408.222750012000000014,
-5.47,4.52,-0.5,1.5,M-BS-O,M-CS2-I,1711810409.195247208000000012,1711810422.815603814000000051,
-0.5,1.49,1.5,2.5,M-CS2-I,C-RS1-O,1711810423.781747992000000049,1711810431.101916958000000006,
1.52,2.53,-5.5,4.5,C-RS1-O,M-BS-O,1711810456.034225850000000002,1711810477.954460224000000059,
-5.47,4.52,5.5,5.5,M-BS-O,C-RS2-O,1711810481.716323822000000045,1711810510.076585239000000005,
5.46,5.49,2.5,5.5,C-RS2-O,C-CS1-O,1711810511.101386756000000006,1711810517.171551207000000011,
2.57,5.41,-2.5,5.5,C-CS1-O,M-CS1-O,1711810518.127912693000000008,1711810531.228096626000000014,
-2.45,5.49,1.5,2.5,M-CS1-O,C-RS1-O,1711810534.111385984000000007,1711810546.992279903000000062,
1.37,2.33,-5.5,2.5,C-RS1-O,M-BS-I,1711810561.314199681000000020,1711810593.284375157000000018,
-5.4,2.53,2.5,5.5,M-BS-I,C-CS1-O,1711810594.224657210000000014,1711810618.774839392000000048,
2.51,5.5,-2.5,0.5,C-CS1-O,M-DS-O,1711810619.715537595000000045,1711810639.035713934000000002,
-2.44,0.52,0.5,0.5,M-DS-O,C-DS-I,1711810642.715364211000000045,1711810657.205542057000000013,
0.57,0.52,0.5,5.5,C-DS-I,C-CS1-I,1711810667.923006739000000057,1711810685.013215779000000001,
0.47,5.49,-3.5,5.5,C-CS1-I,M-RS2-I,1711810685.978402932000000061,1711810708.468560857000000029,
-3.51,5.49,-2.5,5.5,M-RS2-I,M-CS1-O,1711810709.465063307000000029,1711810714.785271411000000049,


==> data/sim_cluster/rb3/run2/robotinobase4_iteration1_pose_data.csv <==
pose_x,pose_y
3.5450997032284284,5.576501589059639
3.5398364027355704,5.575160177550039
3.552913123687781,5.574026446363939
3.5529140793418015,5.574070588906377
3.5529136716990095,5.5740510960309
3.5529138377097143,5.574058580866743
3.5529139600364363,5.5740640033306175
3.5529142275733014,5.57407646896066
3.552914112895766,5.574070935388202
3.5529141595632048,5.574073052586357
3.55291419396017,5.574074611387628
3.5529142182398163,5.574075732319053
3.5506304941038938,5.571547292793271
3.489879575546797,5.477006271586966
3.3354126602462495,5.333840596416826
3.138177030496916,5.189818865504285
2.8874421972412163,5.052214195226189
2.633550394069455,4.899627138675152
2.386442991221971,4.73864248123154
2.1308568695680563,4.604805068763345
1.870013346103165,4.547809212176986
1.5885637371576333,4.535499305110456
1.3317976568608607,4.5709191455580465
1.0213454941797413,4.672212778054404
0.7331886642876055,4.771802147651179
0.46031057007508736,4.9165424086301455
0.20205263638916549,5.076304009157497
-0.037742131905087906,5.236090624499439
-0.2710362323407125,5.384453878172764
-0.4145322136857281,5.530372013243481
-0.47150717289086463,5.6642702870655395
-0.5060866454114712,5.760005226773319
-0.5807268399674945,5.745890258559121
-0.6001135715657901,5.628532098946131
-0.5282801075154238,5.498508596312915
-0.484910106196788,5.36596458872053
-0.4219401570449479,5.304957187283409
-0.3277580874510737,5.287282363222709
-0.28644582133325613,5.328933891780391
-0.3661970561437986,5.410279774937803
-0.49619928144862735,5.474936155941302
-0.5939159926815063,5.53990907622656
-0.627252531845985,5.567281329282916
-0.6187572751202723,5.553252730010618
-0.5004033851203236,5.491964901979324
-0.28079080493579145,5.439909450317213
-0.026785328934924024,5.362089795368315
0.219224067216218,5.203527846252784
0.4386680722899712,5.021152988620308
0.6862540283264464,4.845932552971682
0.9523791555360575,4.708745234263744
1.2508642323544956,4.580392785600841
1.5616092353436768,4.494749427468381
1.8791430583987627,4.45048975542423
2.1557198140570573,4.330967283838735
2.415985620463903,4.228115512379795
2.711035728880643,4.131273551922819
3.001666975249461,4.014852858399304
3.2860733181558683,3.91671746905666
3.571959997562935,3.827608574254979
3.8469076249121246,3.7577393735693234
4.087171855596489,3.6103681620681662
4.332310441234283,3.439926025127284
4.563186807446326,3.217288474928714
4.813477242594684,2.980224939490177
5.060060876970044,2.7964848462095917
5.351317869203356,2.6661386628380788
5.599605561411008,2.565446671324069
5.756487503937134,2.4942151074788566
5.818096673233089,2.421088576052268
5.775835668553726,2.4609325096844707
5.649864223022174,2.53039390547163
5.5123182167840366,2.548170767600789
5.402770553344476,2.533658646699395
5.3621496553468955,2.4903923243746595
5.417280384334047,2.408069063782442
5.5157359159452675,2.4009461017277642
5.564889676169736,2.4550098953579993
5.568711897737566,2.580221183130161
5.515019639049386,2.6534122071984987
5.42594634052709,2.6267433430894425
5.39260122817142,2.5176535597040206
5.412286368242622,2.4506902475027736
5.412136521528991,2.4496190492562477
5.398245205247235,2.481727988112231
5.285950641115825,2.580452489643423
5.105668527523379,2.769319444636903
4.904816123701693,2.9609076655541062
4.618102817440548,3.0488943761487377
4.333085745519609,2.9805664964564444
4.010211639305638,2.9373820334155516
3.6902230785660732,2.8441136976619035
3.4030519683535756,2.7764804224680506
3.1205008971635175,2.687895448489149
2.8145551433709404,2.6189285772026
2.5542167809084892,2.527984533142538
2.256334218191595,2.519055428973758
1.9414138394324927,2.5260259686653583
1.652188414254705,2.5391911314448774
1.359015095059891,2.511091261056568
1.0634022267856098,2.5244067491836235
0.7804768767966093,2.5598746591727553
0.5077095940104237,2.56015258050715
0.24791894920515167,2.5388586481870576
-0.010557775035781258,2.5278716926850224
-0.2959694028711173,2.5294429614183382
-0.6057601554383889,2.539219849111877
-0.8850774908112471,2.540073384673583
-1.1431420093165339,2.4952826874392247
-1.4175305477818312,2.433965713640773
-1.6918166900009897,2.3370809874663
-1.931162323031942,2.1453313941402588
-2.148199395782803,1.9107098304644339
-2.3225293141299983,1.7104249861425838
-2.44297919012563,1.553671766818303
-2.5697195015633696,1.4622683537367371
-2.62649180018328,1.3886599844702734
-2.567819269735713,1.339089131604882
-2.459115487183011,1.3649110232185109
-2.3825991577943935,1.460487938902331
-2.3929858832463893,1.5370307984667653
-2.4982892673277126,1.5995977508003372
-2.607840397476761,1.5708104059120136
-2.6418594420927604,1.4965265807264436


==> data/sim_cluster/rb3/run2/robotinobase4_iteration2_pose_data.csv <==
pose_x,pose_y
5.354949493183501,5.554767317007272
5.3110223722052705,5.563987359259154
5.312410504925279,5.56863534850241
5.312387143662088,5.56864581572007
5.312369295470733,5.568653813475234
5.31235626111218,5.568659660095962
5.31234675099525,5.568663915528622
5.312339799895138,5.568667029961755
5.312334746378408,5.568669297030818
5.312331059337813,5.568670948420783
5.312328379701976,5.568672148826956
5.312326434225232,5.568673020182539
5.312324991972892,5.5686736662528835
5.312323971104895,5.568674123002827
5.3123232218840215,5.568674458728444
5.312322669895908,5.5686747060813655
5.312322264638513,5.568674887680366
5.312321353124339,5.568675295567354
5.312321759437552,5.568675114049983
5.312321603562934,5.568675183900506
5.3123214906674985,5.568675234490133
5.312321407444063,5.568675271778325
5.312321347299356,5.568675298757233
5.312321303326117,5.568675318454192
5.312321270819023,5.568675333000641
5.3123211983840815,5.568675365414842
5.312321231041336,5.568675350824515
5.312321218590817,5.568675356397784
5.312321209211685,5.5686753606023665
5.3123212027236875,5.56867536351363
5.312321198167892,5.5686753655549435
5.312321187805006,5.568675370193938
5.312321192086592,5.568675368281159
5.312321186658751,5.568675370709649
5.312321188892213,5.56867536971194
5.31232118597799,5.568675371015867
5.31232118716399,5.568675370486073
5.312321186658137,5.568675370712641
5.312321185468127,5.568675371244916
5.312321185996851,5.568675371008852
5.3123211857907116,5.568675371101188
5.312321185329097,5.568675371307673
5.312321185538508,5.568675371214201
5.312321185460203,5.568675371249265
5.312321185280915,5.568675371329421
5.3123211852719585,5.568675371333464
5.3123211852656524,5.56867537133631
5.3123211853078764,5.5686753713174575
5.312321185290824,5.568675371325096
5.312321185279879,5.568675371329993
5.312321185253037,5.568675371342005
5.312321185264956,5.568675371336684
5.3123211852603625,5.568675371338738
5.31232118525706,5.56867537134022
5.312321185254637,5.568675371341307
5.312321185252854,5.568675371342101
5.312321185251525,5.5686753713426995
5.312321185250658,5.568675371343087
5.312321185248493,5.568675371344057
5.312321185249447,5.568675371343631
5.31232118524908,5.568675371343795
5.312321185248251,5.568675371344167
5.312321185248622,5.568675371344002
5.312321185248479,5.568675371344064
5.312321185248379,5.56867537134411
5.312321185248301,5.568675371344143
5.312321185248132,5.568675371344219
5.312321185248207,5.568675371344185
5.31232118524818,5.568675371344199
5.312321185248159,5.568675371344208
5.312321185248109,5.568675371344229
5.3123211852481305,5.56867537134422
5.312321185248122,5.568675371344224
5.312321185248099,5.568675371344233
5.312321185248113,5.568675371344229
5.312321185248109,5.56867537134423
5.312321185248102,5.5686753713442325
5.312321185248104,5.568675371344231
5.312321185248102,5.568675371344232
5.312321185248102,5.5686753713442325
5.3123211852481,5.568675371344233
5.3123211852481,5.5686753713442325
5.3123211852481,5.5686753713442325
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344234
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344234
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.312321185248099,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3123211852481,5.568675371344233
5.3122926836573905,5.567847107293288
5.238571661082968,5.501819117303185
5.132342260908976,5.331906674491284
5.0385691470738285,5.029985400915592
4.915690559459613,4.791341640115862
4.6534742703175604,4.648872789011333
4.391275903364796,4.565694554776777
4.102083677554512,4.514122503347239
3.8850598497614657,4.36868462902696
3.6993853583508765,4.177483072993799
3.545142188697443,4.017118228167674
3.494925141345231,3.9397328255599655
3.512778641830999,3.9548217558926746
3.6281505354329178,4.054866154998861
3.6400173345203393,4.1879544661373815
3.5338997978700317,4.296705771710223
3.3208270663735373,4.366699132804739
3.053606264917075,4.351148687025249
2.7747975457615217,4.340038814302046
2.5019728028052377,4.361470294371594
2.2267204552986675,4.391598023496078
1.9840618652724098,4.377794260935981
1.729587201173203,4.397224835665717
1.4821292516591043,4.446323138479442
1.2180878060227407,4.456903614319683
0.9589642652987203,4.479383961439495
0.6639234057656322,4.44108449157248
0.38778846502325903,4.427913340306512
0.10017006006165463,4.46219992798732
-0.18834405327933457,4.506975256458299
-0.48001112693309045,4.476828063361909
-0.7767124972763115,4.464649412687314
-1.0481143567361615,4.468051040085037
-1.3489501983109515,4.461860053806246
-1.6211844666827986,4.47400117012098
-1.9011754698487533,4.480496320811868
-2.171803965876431,4.482660085175762
-2.451719733758148,4.467758134154663
-2.720119357622652,4.459187045193217
-2.9875016177944653,4.462386045633289
-3.259602811491801,4.439955443430339
-3.5014961235225743,4.502511500841477
-3.7083111496361103,4.670850080627805
-3.8572998155090197,4.822952893305152
-3.854363419698017,4.992395474262877
-3.755043341470378,5.081358901952518
-3.6995056654914804,5.008099915888088
-3.697100961442706,4.8208823792611195
-3.7293791968715637,4.532790200639198
-3.883591771266891,4.313297424101043
-4.116513027820683,4.200298082410893
-4.309452981779789,4.121243839098522
-4.566631190299372,4.061245021493456
-4.840743060387392,4.0929933706709205
-5.015489911062907,4.184294819017615
-5.186770455401653,4.277579441093356
-5.398662552964977,4.443314244596388
-5.512281136638945,4.5786121224093215
-5.598004807431426,4.568986758195487
-5.642543737290188,4.470501698623638
-5.569079006456546,4.394089383188071
-5.439738518423704,4.369090346606456
-5.3106588130306385,4.379997257096172
-5.291272194850192,4.476314966044313
-5.3376975204764445,4.536176590790853
-5.352910553059839,4.5272552855446735
-5.319016092272954,4.47060037124123
-5.183080218889067,4.364795941379565
-4.941836513057688,4.232223369321328
-4.67388610099651,4.084133684026802
-4.392976426651619,3.9689370385622875
-4.132109829322017,3.8061677997538497
-3.8637418764672042,3.690811078462574
-3.624008929660209,3.518050613964454
-3.3992170570559788,3.3564790597539185
-3.1662118534414967,3.22270234968013
-2.939087469698336,3.100847978288735
-2.712282461531012,2.992510251720959
-2.4792430603092157,2.8516502891453457
-2.2642682014369306,2.6873404789029856
-2.042797762759184,2.5887973770325834
-1.783974880077702,2.5518246222827976
-1.5244107672465375,2.486809094446607
-1.2443205178115564,2.4197455668778725
-0.9677520776345934,2.3340373875779226
-0.7655175905399481,2.1182440320407308
-0.5779514693863055,1.8581425189871958
-0.5243897478409543,1.5291610196477667
-0.5512489828474161,1.3130570827264516
-0.531724033452829,1.20060461401855
-0.5058974436354751,1.1377071066948323
-0.4551025568829101,1.1752302985884069
-0.3895989994908846,1.3879102278583355
-0.385507770193088,1.4781939470093142
-0.3557547302347248,1.4578495239406148
-0.23720309593891287,1.5492881444335538
-0.014759119928311915,1.6732954565865654
0.18941830551043104,1.8095599955935198
0.4077291447605673,1.9664073400132382
0.6012010248916524,2.1321424439687022
0.8176385705206473,2.280549837050176
1.054718225565063,2.3837533198595415
1.2954546172587529,2.451454161860028
1.514049691558101,2.473544865513456
1.6022315707345824,2.4510607278832603
1.5713139455798166,2.379513653437736
1.4129928956680926,2.3837034569893727
1.2554423389185474,2.3792552148605
1.1645072104225411,2.492485096861878
1.2249661936431049,2.5957500947888077


==> data/sim_cluster/rb3/run2/robotinobase4_iteration3_pose_data.csv <==
pose_x,pose_y
-5.539635791346914,4.354686850934697
-5.543278192063288,4.38325175512078
-5.528983743501095,4.390062355807514
-5.528985439523841,4.390057930177015
-5.528974350196151,4.390087333463011
-5.528987643181593,4.390052179924095
-5.528981753340789,4.3900677965073065
-5.528984020822175,4.390061812788986
-5.52898916242304,4.390048215593914
-5.5255769431698685,4.396870778564889
-5.435327983781249,4.391741796076793
-5.228200287098147,4.347686580765468
-4.932012574563172,4.343187925349393
-4.62919430361988,4.34652706056675
-4.339720761194625,4.387239615323955
-4.068549192448449,4.439525496110101
-3.8029298976000914,4.443869158794604
-3.543107522178114,4.498290875183879
-3.2946513913499587,4.516066325028087
-3.0457852833027648,4.5045554290189465
-2.789571276900369,4.483452351730612
-2.5053069583925116,4.47444664768397
-2.202624607136435,4.459961137420117
-1.9262531464888202,4.45522308020067
-1.6560303532391112,4.458433152957611
-1.4084761747652728,4.451946585290738
-1.1232168754496947,4.416237384935256
-0.835862185455515,4.39588673115459
-0.5470326197306083,4.447182455684347
-0.2686189979210476,4.443354480865783
0.028783638593351757,4.462602454101999
0.3114170508194145,4.495244081330203
0.6132293895136169,4.530397601517807
0.8934197691157255,4.540061820120689
1.1438102673354194,4.601511673383972
1.4403555542993014,4.619532572854452
1.7462713840143054,4.593129586932384
2.0512468298458195,4.546869085562349
2.3652304231458463,4.533477522570722
2.6676046750363507,4.569742979672429
2.961068892877712,4.599045096480334
3.27008689976105,4.594034898389384
3.5129967260758233,4.594121367733614
3.8217904352496346,4.535783042651873
4.1110445844966215,4.467587323551039
4.37468137708704,4.510185559123797
4.637389476264355,4.539071379435369
4.897861487018601,4.64092952934717
5.131979167665984,4.846092151143561
5.321525342652281,5.108598052616815
5.452003520366481,5.326301748620984
5.467799782134648,5.5132466407244465
5.504519619490081,5.568001908967326
5.573919033916559,5.5179241896495
5.591198477938837,5.430790006514136
5.536623947689217,5.348899488012558
5.488505842889003,5.333080660286581
5.412725872134825,5.411642598893932
5.353832365864154,5.503793548661698
5.298309979508986,5.513069669954695
5.3048428209333505,5.527483076591779
5.293233218334686,5.518689745926211
5.197228052510329,5.435238623578666
5.0410402444654725,5.233869111806736
4.933648885586762,4.948476486690625
4.785713086801303,4.722877005871886
4.571222299686121,4.620740368389882
4.275267472379179,4.523596767041475
3.9919764916067004,4.497557305524063
3.7317866391447536,4.558329844190828
3.4822017149386375,4.680121797169893
3.2912125459184125,4.865219345067507
3.101247390575953,5.094614065027492
2.889040072567082,5.307854823288523
2.6999037593427024,5.478907543231779
2.615953871835259,5.581416113854368
2.6057735387954004,5.598199599642064
2.5441508859089144,5.566091452712456
2.5317562690237025,5.43622487529707
2.564274792752024,5.210636009920633
2.562875348932879,4.926290930312591
2.440683171828953,4.696315029342522
2.170557995797723,4.573709267999936
1.8910431935253889,4.519728654105402
1.6028134429267586,4.526717493234479
1.3559199831829627,4.539130215061506
1.124997806938378,4.530890819954514
0.8296368148009785,4.545551896911028
0.5259638510320617,4.5161898108776555
0.2350786361182804,4.416646247453173
-0.044290934794966486,4.319811374329752
-0.37389044201368504,4.259126805314679
-0.711474854815727,4.2208254822311675
-1.0281314835369497,4.185506733139093
-1.300244474437671,4.139448791139769
-1.5918716794144665,4.030714162884725
-1.7945308036650423,3.9106491199567137
-1.9808079656786588,3.776852238164884
-2.0630821309777483,3.643807210780472
-2.062696672266985,3.6109430944646217
-2.0204877462814754,3.608635319416642
-2.0608009501612186,3.706321647783503
-2.1719259749826128,3.8835304068016403
-2.2386503936052655,4.1646325524271175
-2.288397092504792,4.428500743028734
-2.312110412498833,4.701878275405011
-2.3365253723780373,4.978641379210232
-2.373702090859682,5.236215017894893
-2.482973007810986,5.489424993604679
-2.5856740904434568,5.6610951340809255
-2.670577959918255,5.700958752716039
-2.6127064894247285,5.717308257315734
-2.5623687460486493,5.603574167126039
-2.5134779669970904,5.480617702125104


==> data/sim_cluster/rb3/run2/robotinobase4_iteration4_pose_data.csv <==
pose_x,pose_y
1.458042509089796,2.5756628708319944
1.4594247423706928,2.5593266948040685
1.459421752479702,2.55935078235051
1.459419456455592,2.559369215498046
1.4594178116134033,2.559382414252093
1.4594166377697042,2.559391867712903
1.459413833065359,2.5594142238428836
1.45941507198151,2.5594044021560522
1.459414613781235,2.559408078577838
1.459414273871682,2.5594108155535475
1.4594140232496975,2.559412817435993
1.4594138438318276,2.5594142619485556
1.4594137132528435,2.5594153085476425
1.4594136184923174,2.5594160706350797
1.4594133992432328,2.55941782824057
1.4594134977703126,2.5594170372506375
1.459413458735027,2.5594173496752743
1.459413430993025,2.5594175711485803
1.4594134116124104,2.559417726447519
1.4594133969283978,2.5594178438317954
1.459413387089087,2.559417922787831
1.4594133793232236,2.5594179851037184
1.4594133737762212,2.5594180297645175
1.4594133694625802,2.559418064335908
1.4594133665166509,2.5594180879494224
1.4594133597516357,2.5594181418599478
1.4594133594100311,2.5594181446877227
1.4594133591843383,2.559418146555962
1.4594133607909758,2.5594181338239217
1.4594133601766761,2.5594181387701846
1.459413359737217,2.559418142281128
1.4594133594133951,2.559418144879815
1.4594133591772995,2.5594181467743544
1.4594133590051777,2.5594181481559177
1.4594133588833436,2.559418149133715
1.4594133587868945,2.5594181499076196
1.4594133587221338,2.5594181504290656
1.4594133586731126,2.559418150820753
1.4594133586377653,2.5594181511034915
1.4594133586120788,2.559418151310555
1.4594133585930007,2.5594181514632255
1.4594133585794533,2.559418151572065
1.4594133585483169,2.5594181518208607
1.4594133585468012,2.559418151833402
1.4594133585570113,2.5594181517526424
1.4594133585448925,2.5594181518492047
1.4594133585503184,2.559418151806268
1.4594133585438827,2.5594181518575647
1.4594133585467572,2.559418151834814
1.4594133585456635,2.559418151843558
1.4594133585431774,2.5594181518634054
1.4594133585430566,2.5594181518644037
1.4594133585438702,2.559418151857961
1.459413358543563,2.5594181518604397
1.4594133585433426,2.5594181518621895
1.45941335854317,2.5594181518635932
1.4594133585430544,2.559418151864513
1.4594133585429647,2.55941815186521
1.4594133585429026,2.55941815186572
1.459413358542856,2.5594181518660903
1.4594133585428208,2.5594181518663603
1.459413358542799,2.5594181518665566
1.45941335854278,2.5594181518667014
1.4594133585427405,2.559418151867027
1.4594133585427582,2.5594181518668835
1.4594133585427511,2.5594181518669377
1.459413358542745,2.559418151866978
1.455936215821727,2.5573707879178236
1.368428320534259,2.4899074751204897
1.1814827941043569,2.438130601349169
0.9127005896253921,2.4695929452743393
0.6978390963060459,2.5599774234073154
0.4980357006887628,2.677804474367603
0.2273898509196859,2.687892589926187
-0.06901907964635345,2.643368776161876
-0.35125008915741995,2.5586394650126083
-0.6201434778459802,2.5139925831555767
-0.9025940008597506,2.5001051104915657
-1.1942416913593203,2.531127716323426
-1.4803218736476071,2.6101816744481017
-1.7668856552802712,2.6751068227222063
-2.087564692717395,2.765736124648514
-2.4168080575849724,2.775008832724821
-2.7073346915045757,2.8314405064982977
-2.9752088537528683,2.8926644474732877
-3.249037719373308,2.9976029065984164
-3.544568444741551,3.0325829651354637
-3.8691147746166066,3.023972780253316
-4.187026912581475,3.0071268749832303
-4.486214996674908,2.9738549053554166
-4.75354577976538,2.868403102895874
-4.985045641576975,2.7340930903169633
-5.179438335938366,2.5323605430168037
-5.366245194958379,2.38776652448213
-5.556350579877098,2.390115028033892
-5.630101288336238,2.4915277863221927
-5.6154992581156575,2.5870539960658014
-5.6281447503507405,2.6057994292972095
-5.628608575540181,2.6166421994278934
-5.529230507073773,2.529696295926034
-5.436885040010797,2.4242365082115276
-5.338516483362772,2.394673804322423
-5.240447856805733,2.3941160438412696
-5.121355262463029,2.514449838269641
-4.9947983433638,2.723068935662541
-4.827859329886461,2.966140929043445
-4.6323511542049705,3.148234238571759
-4.368087281968125,3.245555560147477
-4.099783312258203,3.3175412737724925
-3.8035241444247987,3.3772383831601833
-3.4902079680355174,3.453699462012448
-3.2603017691643723,3.6192818971812137
-2.99236123257064,3.7181016902869377
-2.7381484228487905,3.8163122429089884
-2.497068340988575,3.964891788943741
-2.2436289818227664,4.065702708835169
-2.017565638642388,4.19405494806822
-1.75380789308172,4.222345543449068
-1.4900920073006814,4.236195777572238
-1.2029071752247513,4.190245209786209
-0.912170854210169,4.216330711504299
-0.6257954646671213,4.239446160347962
-0.362308538980431,4.217193482758676
-0.08243811135509915,4.217415561759797
0.18234909700712354,4.263855593725273
0.45590429497035156,4.313576470532998
0.7346329102080009,4.409628575005321
1.0417557760414557,4.42783048619895
1.3477655838248936,4.456971838513586
1.670947308599986,4.4656746460562955
1.9644206540130726,4.530757450071467
2.2249966246736093,4.624808538595359
2.4294459216696938,4.774082779141024
2.581409120500319,4.888902919834763
2.6006747964953436,4.888541324326819
2.600781135319877,4.888602145961197
2.6008639571122694,4.8886495269244135
2.6009216900562806,4.888682560646367
2.6009641190231765,4.888706855566799
2.6009948500103124,4.888724431169172
2.601017351906818,4.8887373001267065
2.601033482987217,4.888746517055056
2.6012575373985314,4.8911206952326065
2.593826651862688,4.997865022654359
2.5539546845867496,5.230193119771486
2.5331420881394338,5.430528444174775
2.4644640856869717,5.5559214714700875
2.424908544760824,5.629078952742202
2.4117198683138135,5.646895617234859
2.4415180769373817,5.607153245986732
2.550679375393017,5.4651501030988925
2.667744239901124,5.289461527349397
2.7052623928143853,5.059081346791515
2.6635328896398924,4.92466293069851
2.530634097444694,4.763746813729856
2.3022988929238917,4.623608139454407
2.0200418359740846,4.510231978309409
1.766689263810627,4.391519488047121
1.5144221661979196,4.259687414750364
1.2796369268023962,4.132793632744029
1.0396439573167395,4.026447735547901
0.8088358168286529,3.906052622897069
0.5862708834570793,3.7720707218549894
0.3678146683711385,3.651278254031802
0.12384229309366912,3.5144324311797113
-0.1474074172994908,3.394273173411959
-0.3748861996041155,3.2115919107674396
-0.5615808044580928,2.964854398093471
-0.7763920314830663,2.754557361641665
-1.0271540111798485,2.5926917703787695
-1.3120812482491853,2.518999864584276
-1.5855962842396496,2.5173365205284144
-1.8157926100111428,2.421212381751613
-2.1048115685830737,2.2407580375351834
-2.309607267101766,2.029041646801132
-2.3840510717070154,1.7349355496937346
-2.336956708254979,1.4466063584487392
-2.318927846789272,1.1531692622746101
-2.3571037388410483,0.8512580853561196
-2.372645242353112,0.5674199804206408
-2.367211350349921,0.36827661685177393
-2.3302631876653512,0.30395526395901484
-2.2842605279171435,0.39216709337106215
-2.2460724605037283,0.4901725664917267
-2.1834426988381717,0.563680359309259
-2.115614899193055,0.6437874154405558
-2.0921865280830003,0.6890175046007929
-2.2098941780786108,0.7031323543605317
-2.353601843960134,0.6285987689555341
-2.4569684040881032,0.5414478155790752
-2.409575874503414,0.39769663601936145
-2.2946863897686867,0.3847611343571531
-2.2103939532831864,0.5002487027361737
-2.161661825357747,0.5482289734408319
-2.1590795164743417,0.5583606353057919
-2.16210688310674,0.5508965615326318
-2.173312440144926,0.5352855571875472
-2.27690622431881,0.524055093544916
-2.4120014639230396,0.532364618352239
-2.4602724258417945,0.5824717193101345
-2.4202620314063603,0.6986178846461932


==> data/sim_cluster/rb3/run2/robotinobase4_iteration5_pose_data.csv <==
pose_x,pose_y
0.414785767586225,0.6655205186081412
0.5754993406682605,0.5568861123347886
0.5863569996377507,0.5514079968033112
0.6224200551316232,0.5720374932259435
0.6224914525588479,0.5719830752326147
0.6226651986793108,0.5718506679100015
0.6226744249721032,0.5718435718851569
0.6226192647818074,0.5718855127555944
0.6226392260074705,0.5718702862621527
0.6226549004680328,0.5718583271547772
0.6226690296887325,0.5717712469836078
0.6226778316829309,0.5717644898667595
0.6226834760762734,0.5717601568094812
0.6226880080261203,0.5717566753041261
0.6226911930780834,0.5717542333293664
0.6226935450397093,0.571752427889181
0.6226952712780496,0.5717511028888733
0.6226965224850951,0.5717501424676161
0.6226974330261181,0.571749443600035
0.6226981167142114,0.57174891840548
0.6226996107191369,0.5717477736871137
0.5984913606057369,0.5923269778627218
0.4916167155103608,0.6884061351710198
0.3533146316324345,0.8899290331654797
0.2674588408192049,1.1442790335197852
0.29179722078898207,1.4027402973949608
0.35110707611651915,1.6474269989009707
0.42975077608467505,1.9002815257671095
0.45848310167413153,2.1666415203872167
0.47909977770867895,2.488291173955118
0.4344230063606984,2.785901052136506
0.4757816325724544,3.0781877444729413
0.4597150149429323,3.3785727390847344
0.45101190414015413,3.692462746959342
0.49886524629814044,4.004746715780656
0.4760393185937897,4.324836257088667
0.4874922397900612,4.633521737904586
0.4621605458636342,4.940611706249758
0.4643705854752751,5.24762150904389
0.4992784235930361,5.4526058889757465
0.550808381835973,5.5842679547493566
0.5726747105050198,5.620137364191634
0.5872778678046195,5.622614439659693
0.5751919305820663,5.631567332505921
0.47179223944465143,5.619719096725415
0.279620430734552,5.526381635989457
0.06281445066298241,5.402742460042809
-0.1430469529148639,5.2513735116364915
-0.3381539224843433,5.08878284988396
-0.5476143025384799,4.930623350911573
-0.7397476771857123,4.7813449026507255
-0.985322174805837,4.667938611724316
-1.2322849136131548,4.594783537719456
-1.498172612828017,4.5775046173860865
-1.780521785578385,4.667023213277626
-1.7916946567343972,4.648430003283756
-1.7943248158513883,4.606165872781269
-1.7944164448696838,4.606151146163026
-1.7944830641799665,4.606140421960074
-1.7946336215580474,4.606116154522983
-1.7945665215239872,4.606127044944696
-1.7945929424399927,4.606122802943828
-1.7946110310494552,4.606119897671864
-1.794625260453275,4.6061176126878856
-1.8289017373160557,4.609906659371437
-1.960583525906065,4.596418063233113
-2.1783246798422526,4.663320040404647
-2.4389940125969902,4.781341332123489
-2.6608340364587293,4.916569006519358
-2.87755840960146,5.018623930371273
-3.0802761861523074,5.1253140675373965
-3.277975371287203,5.257151171123419
-3.49871371816706,5.361051861293532
-3.6647802547610224,5.391118110277912
-3.704370386047357,5.453157788404843
-3.6852323208406776,5.501197678276041
-3.7134551980055175,5.550115690154875
-3.7723282532838183,5.535560580230392
-3.8419738388585607,5.438308548541466
-3.8640755512824136,5.345693635725178
-3.8884045591210863,5.247906608999747
-3.883691081443004,5.179428799502222
-3.7963879470975512,5.191711267939557
-3.633190549970486,5.3155070991973385
-3.539117207081025,5.448257565222498
-3.5041197916750315,5.590861954888225
-3.5014045342014017,5.635122676736292
-3.4666258124901144,5.57092415941819
-3.4148600299731613,5.475910921630746
-3.3838502475063628,5.434272387756409
-3.3859116523589265,5.434034539114989
-3.3044902948031787,5.463449556897167
-3.123791360076273,5.564830793764263
-2.8580397397642536,5.647100298942817
-2.568133365192068,5.6572489478181955
-2.3466103071651787,5.568218968107189
-2.2037563996732716,5.552879434888151
-2.17862356162927,5.536529910139686
-2.2808375661695113,5.48004577595988
-2.387720068902642,5.397141861290961
-2.4283913583727683,5.340730252732138
-2.5379300518661747,5.385159774252268
-2.5956570449311673,5.451281610200803


==> data/sim_cluster/rb3/run2/robotinobase4_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.52,5.47,3.5,5.5,None,C-RS2-I,1711740350.168891923000000011,1711740368.379049132000000024,
3.55,5.57,-0.5,5.5,C-RS2-I,M-CS1-I,1711740374.305502386000000019,1711740388.915696568000000057,
-0.63,5.56,5.5,2.5,M-CS1-I,C-BS-I,1711740389.687037534000000043,1711740409.107182756000000007,
5.41,2.45,-2.5,1.5,C-BS-I,M-CS2-O,1711740409.963255673000000060,1711740430.173409681000000011,
-2.59,1.4,5.5,5.5,M-CS2-O,C-RS2-O,1711740436.981702371000000061,1711740480.041354418000000003,
5.42,5.33,5.5,5.5,M-CS2-O,C-RS2-O,1711740475.261141113000000016,1711740620.115666398000000007,
5.31,5.57,-5.5,4.5,C-RS2-O,M-BS-O,1711740588.215471462000000013,1711740634.326613298000000020,
-5.35,4.55,-0.5,1.5,M-BS-O,M-CS2-I,1711740620.896439505000000056,1711740643.454875483000000028,
-0.39,1.48,1.5,2.5,M-CS2-I,C-RS1-O,1711740635.104673610000000007,1711740705.493861569000000031,
1.44,2.59,-5.5,4.5,C-RS1-O,M-BS-O,1711740687.023213773000000001,1711740734.773701407000000048,
-5.53,4.39,5.5,5.5,M-BS-O,C-RS2-O,1711740709.683077709000000043,1711740742.500485883000000031,
5.3,5.53,2.5,5.5,C-RS2-O,C-CS1-O,1711740735.630316188000000039,1711740762.212935046000000013,
2.61,5.6,-2.5,5.5,C-CS1-O,M-CS1-O,1711740743.352718752000000022,1711740789.268546549000000017,
-2.46,5.42,1.5,2.5,M-CS1-O,C-RS1-O,1711740776.228403114000000014,1711740837.291174427000000018,
1.46,2.56,-5.5,2.5,C-RS1-O,M-BS-I,1711740822.731001839000000046,1711740862.611292342000000038,
-5.63,2.61,2.5,5.5,M-BS-I,C-CS1-O,1711740838.101102962000000006,1711740889.980021143000000061,
2.41,5.65,-2.5,0.5,C-CS1-O,M-DS-O,1711740863.479857053000000030,1711740904.002261455000000000,
-2.35,0.75,0.5,0.5,M-DS-O,C-DS-I,1711740894.502101950000000031,1711740924.310458861000000019,
0.62,0.57,0.5,5.5,C-DS-I,C-CS1-I,1711740914.080292345000000005,1711740947.963676300000000060,
0.59,5.62,-3.5,5.5,C-CS1-I,M-RS2-I,1711740925.143479793000000009,1711740955.431327996000000027,
-3.38,5.43,-2.5,5.5,M-RS2-I,M-CS1-O,1711740948.811112176000000051,,


==> data/sim_cluster/rb3/run3/robotinobase3_iteration1_pose_data.csv <==
pose_x,pose_y
3.477074624812375,5.266636084946733
3.4839950194257976,5.268400624700119
3.498545775249243,5.268197902183928
3.4985737212015415,5.268208260601412
3.4985456625222966,5.268197874408024
3.4985456554258176,5.268197871517576
3.4985456528319574,5.2681978704526875
3.498545652003488,5.2681978701122265
3.498551203271753,5.268199924976678
3.498549833346535,5.268199417876557
3.498545651562498,5.268197869931045
3.4985456515509554,5.26819786992632
3.49854565154724,5.268197869924806
3.4985456515455113,5.268197869924106
3.498545651544911,5.268197869923867
3.498546262930466,5.268198096236484
3.4985461028458444,5.268198036978997
3.4985456515443643,5.268197869923655
3.498545651544303,5.2681978699236325
3.4985456515442657,5.268197869923619
3.498545777640444,5.268197916599822
3.498545651544215,5.2681978699236
3.4985456515441973,5.268197869923593
3.4985456992736017,5.268197887591276
3.4985456867761866,5.26819788296519
3.4985456515441724,5.2681978699235845
3.498545651544168,5.268197869923583
3.498545651544165,5.268197869923582
3.4985456515441626,5.26819786992358
3.498545651544161,5.268197869923579
3.49854565154416,5.268197869923578
3.498545651544159,5.268197869923578
3.4985456543508713,5.2681978709625215
3.4985456515441578,5.268197869923578
3.4985456531047534,5.268197870501251
3.4985456515441573,5.268197869923577
3.498545651544157,5.268197869923577
3.498545652123032,5.268197870137854
3.4985456519982088,5.268197870091651
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456517058973,5.268197869983448
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.498545651577515,5.268197869935926
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.4985456515441564,5.268197869923577
3.485905684202798,5.254758592925138
3.3344177616145334,5.109792226579796
3.109186947411447,4.935750880603287
2.8087172824468016,4.678710620307283
2.5755505753038466,4.502035750022059
2.1865308009494826,4.3272522712422745
2.0630796963953055,4.2871882454597205
1.7087527035218804,4.205351560616285
1.4243947038065716,4.207958691036582
1.2391644512198878,4.242615284812625
1.2037264756783217,4.433599082427567
1.1116827864311283,4.510153121383052
0.8044924049788205,4.525096113920055
0.4710555188405796,4.749511227492899
0.21973781676886084,5.048120571618538
0.061977764374951505,5.256570327359511
-0.18444035811377812,5.445577443559157
-0.41193507416323705,5.552580511919483
-0.4757587961796581,5.504804666664574
-0.5082602561200531,5.4731299493648615
-0.5182120122074547,5.470623985494643
-0.5398649794017834,5.48466959621645
-0.5661323645636491,5.4855942793445776
-0.542333376673164,5.468680898224632
-0.5403922986805494,5.480700682781306
-0.5345937827578862,5.4791439601244045
-0.5237906719080891,5.493271885736277
-0.50960090891133,5.492882265098
-0.3390116106014469,5.343871469612079
-0.10255539004622705,5.162629125314256
-0.014786105534701832,5.063571006236404
0.3489659002483858,4.792115350346922
0.6166190090154653,4.632523355610005
0.8184447127964751,4.4819553853401155
1.12153400399986,4.348237804538316
1.3757315134168095,4.290415484583274
1.5723329066322074,4.233422813906306
1.7904486038130623,4.182713508740685
1.955032650017511,4.1265017090837235
2.2887302531651463,3.9984615834092994
2.4948048934850147,3.89706312451246
2.6914872332326345,3.8589676472220957
2.9067592079592894,3.745369546315893
3.177865947734016,3.6282090743424753
3.3340992053212046,3.569254582632686
3.6056792745824944,3.47720860872297
3.829943672466728,3.406618189296417
4.028495966072959,3.339558787862436
4.334101139212865,3.2084006175222153
4.496545542327741,3.1490317782096056
4.60390101289897,3.173199907302715
4.7197422137790275,3.060112307779932
5.029832349888705,2.901883479594442
5.1352631745535025,2.746840663162152
5.239701384916199,2.6199123337428762
5.416471751293439,2.5654023195279487
5.483296461212441,2.61701307312348
5.498425902706266,2.6053136012434384
5.479893816515375,2.5929768815757805
5.520195820145005,2.613736493330456
5.532192106016804,2.6101501757835877
5.52297281692001,2.619951474942298
5.3774698567366,2.7227741430824137
5.226113283282156,2.807134552652114
4.991964226597062,3.078530689731116
4.542170470407595,3.2497345389939
4.220138300843669,3.3543880802531083
3.983776957834036,3.366928962709069
3.716459362292552,3.390063897761085
3.532351923440456,3.3769953264250088
3.2780541102858316,3.38874678661883
3.0915930025992098,3.383541747266974
2.8988527302773033,3.3279164948414284
2.815790870782388,3.256015265423768
2.7977043954432625,3.065214366757345
2.6233678525289523,3.0138440888113838
2.3708983102641064,2.938033007050658
2.294711357342162,2.8483954062862544
2.154204949799852,2.8150583314855813
1.798678227522203,2.728670833948265
1.4658117463690439,2.730143158679308
1.3679243604409765,2.7316775569269787
1.2568754252104357,2.744760943013031
1.1599149372244306,2.8034376223768636
1.0707407941422677,2.830197082846685
0.9774971057869806,2.851456500554579
0.852008388284335,2.877889141417655
0.7865094498468155,2.863916074098648
0.687397861647935,2.8700133493368214
0.5939000415818207,2.885658564907731
0.5009820929845068,2.8804364226674286
0.415876914493043,2.881465676226666
0.3333308317608976,2.8815303900230917
0.23683988655438792,2.8756695515209083
0.16527179330084252,2.872676565323593
0.10070491712429508,2.8690342585092523
0.037459793793090945,2.8779566723600287
-0.024036852599164327,2.8753062592211376
-0.08525364461058871,2.869002961819111
-0.13678475162064707,2.861345505837143
-0.20212012084112718,2.855672258582074
-0.2576499500713352,2.8463259583542118
-0.3159716121844589,2.8349793034605186
-0.40902305236284064,2.8215714643290504
-0.5060757306711308,2.8361151830012865
-0.7148950992858945,2.87578767895138
-0.9126467289727866,2.863621521167418
-1.1450022845403751,2.874579459548251
-1.3400675590108158,2.8462419194484907
-1.5274502728245594,2.82164129159311
-1.7433093284716454,2.7894132247517964
-1.7900144052002247,2.648254718891184
-1.8354494761425295,2.448736750865261
-2.0273314029190503,2.3050878537241872
-2.296703259143097,2.0893353918918436
-2.477758142325947,1.6716626950716025
-2.4718542152281637,1.5188464186208124
-2.4535295864168924,1.4905727159564197
-2.4891793845791073,1.4794464160764025
-2.5077900927529804,1.4720644585483178
-2.491541645175378,1.4905691537737669
-2.5124730131759305,1.499418661991819


==> data/sim_cluster/rb3/run3/robotinobase3_iteration2_pose_data.csv <==
pose_x,pose_y
5.44716206210616,5.506111385417175
5.470605408866961,5.511380068434196
5.491275623732835,5.521999118300921
5.4912651431487065,5.5219898328163515
5.491275553454417,5.521999232043096
5.49127554944367,5.521999235023491
5.491275546357472,5.521999237297126
5.491275545748171,5.5219992377457165
5.49127554551696,5.52199923791637
5.49127554545305,5.521999237963821
5.491274420161478,5.521998224951859
5.49127554542105,5.521999237987949
5.491274880576562,5.521998639462267
5.491275545414868,5.5219992379930005
5.49127554541461,5.521999237993306
5.491275545414545,5.521999237993449
5.491275545414546,5.521999237993506
5.491275545414561,5.521999237993542
5.491275545414579,5.5219992379935645
5.491275545414594,5.521999237993581
5.491275545414604,5.521999237993591
5.491275545414611,5.521999237993597
5.491275545414617,5.521999237993603
5.487371359286755,5.5167419022851885
5.510941148336539,5.4099284524346185
5.518657178609575,5.174429469191741
5.393389437173973,5.074494754231137
5.2917073699335955,4.952053455844296
5.163523312740819,4.731378387761134
4.852518821977772,4.681777140423491
4.473627790825102,4.660365272826629
4.138390756363112,4.677323793237385
3.994027026640386,4.717462588613634
3.8449497152955128,4.822386635939383
3.687201741701415,4.893197140007234
3.601432325241815,4.96812142745353
3.5246191445458868,4.828147884719409
3.2553892959222717,4.693182650166018
3.0161237385144637,4.59316191419371
2.7976029962714763,4.480320975380096
2.495105161402339,4.356907846493745
2.305766196119448,4.313377005579773
2.0031997154098655,4.246497738229037
1.750369215842746,4.184120382840973
1.5023194735275713,4.135784316222638
1.2793855935408862,4.123333906094592
1.08989664136912,4.0928752014886
0.8871962731238479,4.115506743522085
0.7909821854341481,4.21239500559658
0.645229587359315,4.124496050819152
0.3878281423893677,4.119245595244464
0.2588030092176785,4.111700802807159
0.09388106181577882,4.070085752278466
-0.15735563745196668,4.036184091035937
-0.3816472650195042,4.031296311459039
-0.5736557765487493,4.029078359984257
-0.7643922068591547,4.048998357391991
-0.8174353651480484,4.135281376038744
-0.9685979583143469,4.115111839857898
-1.2149787387735254,4.222098507151195
-1.5635713727497818,4.380318570671644
-1.8122327813216321,4.509358595002929
-2.1569699774977185,4.666197947799707
-2.4090154590051327,4.751378199033922
-2.5643753004673115,4.78039547613772
-2.7151490339584097,4.790293017756149
-2.8997605861110074,4.793875764703514
-2.998227585434079,4.766131916571904
-3.0411062330067162,4.816589983273057
-3.29320824890838,4.882827724056949
-3.504995644085829,4.945940326271343
-3.632037565687374,4.936265701435047
-3.859754635609944,4.902854946053352
-4.002580661715349,4.864843240112142
-4.228305258539256,4.8453203384467365
-4.4047284994310605,4.82597934276961
-4.617656258839614,4.83476528547231
-4.930138338953266,4.860684091352288
-5.133749237179687,4.838670458167336
-5.2724620242298155,4.835102073611251
-5.368768594970266,4.8193676816794335
-5.399620650942886,4.802073973045883
-5.360218177938896,4.707055232199234
-5.367623573083738,4.676717839741656
-5.375649500265744,4.635217640873902
-5.397039247958669,4.59936182948622
-5.411446752370201,4.588268573934227
-5.429049112894414,4.581425419125959
-5.444321581081037,4.576104691505832
-5.44432999393054,4.576112438575467
-5.425741187232807,4.5664401827185594
-5.349110985347318,4.561304521734927
-5.025680990321733,4.528258764321946
-4.959923375496778,4.368297431550061
-4.850392272433318,4.284306665160486
-4.6229507855099055,4.240652034162753
-4.370999698929595,4.053209991639591
-4.264191382188633,3.899205137795926
-4.178921614809138,3.6948435353457976
-4.005076792666117,3.6643623169912996
-3.7537645032283296,3.421569557646866
-3.6280005952877064,3.225747059139432
-3.349421086487135,2.929439829646336
-3.128806296433523,2.6574722675367584
-2.8555565904549507,2.4060251201728735
-2.5103226649756527,2.247016682580753
-2.120496831747807,2.3391166799490715
-1.7152350894363408,2.4921152640398896
-1.3978361591883441,2.6283761500043705
-1.085815909054416,2.639234256369729
-1.0189608002439243,2.439085962625226
-0.9448598060910989,2.2520488998752457
-0.795436676413269,2.1868473753760655
-0.7063882654889273,2.10639213251179
-0.7076149303883117,1.8535495283793764
-0.5838977940440078,1.5925475612711473
-0.5525647530473181,1.5744940782139571
-0.5591843084094279,1.5644977765036747
-0.5604137581794655,1.5656558054857428
-0.5104204272435373,1.545669483895291
-0.23562129054334147,1.6383625561399953
-0.010075966293270788,1.8679336518951208
0.17446934269683645,2.030887011994431
0.3519891328553122,2.1885997321172237
0.5412491515583633,2.3609715742887465
0.8793227683160398,2.5765217995916894
1.0810826370413027,2.6656041172892992
1.2495831865758182,2.7059686352662995
1.317953179834959,2.713517659158372
1.3754529029819245,2.665273800313543
1.3875931097353416,2.634047858419144
1.409766903961771,2.5913201430075237
1.4217640588176694,2.5665662375395946
1.437211276161233,2.519414465767003
1.4737840703472824,2.4945815235472155


==> data/sim_cluster/rb3/run3/robotinobase3_iteration3_pose_data.csv <==
pose_x,pose_y
-5.4615331231093425,4.566381753148108
-5.453216587246464,4.549263934969082
-5.451417594054947,4.5484595773057555
-5.451417626615889,4.548459537673336
-5.451417640199347,4.54845952373662
-5.45141764268209,4.548459521223415
-5.451417643930158,4.548459519960943
-5.451417644215294,4.548459519672589
-5.451417644332485,4.548459519554109
-5.451417644372748,4.548459519513433
-5.451417644384016,4.5484595195020665
-5.451417644388883,4.548459519497171
-5.451417644390347,4.548459519495706
-5.451417255901898,4.548459853981953
-5.451417363369318,4.548459761453112
-5.451417644391247,4.548459519494826
-5.451417644391304,4.548459519494773
-5.451417540151386,4.5484596092447465
-5.451417644391359,4.548459519494726
-5.451417582803325,4.548459572521671
-5.45141764439138,4.548459519494705
-5.4514176443913875,4.548459519494702
-5.451417644391395,4.548459519494695
-5.4514176275281265,4.548459534013875
-5.4514176443914,4.548459519494689
-5.451417644391402,4.5484595194946875
-5.4514176443914035,4.548459519494687
-5.388708854019052,4.630602332416493
-5.284051190891725,4.727291204282143
-5.1039163689600375,4.709479480616876
-5.013092783096205,4.629901856821395
-4.926832477668411,4.539213487294056
-4.7639090892802,4.406596308800229
-4.599392185918259,4.338368867476175
-4.458258218968571,4.307892279492158
-4.338362868234254,4.291880133443778
-4.181373513884776,4.27387184530748
-4.067331425119715,4.2804038651108645
-3.9450102636300244,4.2854468139599735
-3.8500674596353903,4.338430538569265
-3.7320191549333384,4.325648006405769
-3.6097486018144274,4.328781220163051
-3.433697526362021,4.234727549752056
-3.2220875742761583,4.166697008566491
-2.97523838403158,4.1281159547582025
-2.74611037860772,4.0923655783773745
-2.536688683521268,4.069518266945593
-2.2763885572448226,4.045805358844301
-2.081958093438744,4.076043227950054
-1.9446168501016903,4.143688027783883
-1.8677435486694947,4.2301041021153
-1.6203698780578222,4.155232458121636
-1.4979815919607242,4.1676247439662415
-1.4236430147965136,4.250816406134671
-1.2172886893047723,4.199218377306229
-1.0719821063825403,4.172803854001725
-0.8816125385081452,4.137187358976431
-0.7253591926368914,4.114160549716186
-0.494133426971584,4.097267061907264
-0.33603139269578275,4.067420994546164
-0.17018196278505027,4.109637319028832
-0.009455102194542597,4.053627470732044
0.20886086708332297,4.008525145916051
0.4157907787313828,3.9975910256115093
0.58433660180591,4.020993485178484
0.6785405324103597,4.190935397564981
0.8785823571476765,4.179168923679948
1.0537610920813862,4.1791496324829405
1.1971573180801633,4.244947290381046
1.430845951983342,4.162864776334778
1.5742059994861748,4.166795293929191
1.8054865057054625,4.124031155197676
1.9459252205010231,4.168980430979347
2.060283284405404,4.1762765933065085
2.2834616501612843,4.128954842080927
2.410600973921337,4.145908024893559
2.608821095549004,4.129835364975782
2.7766935763780745,4.121077332602209
2.9303275047076536,4.146705442390339
3.0319342103366296,4.188590702931418
3.122031182249074,4.181065864542094
3.3792240264924036,4.131492286078455
3.5455006917147864,4.13124323134673
3.669036718364671,4.171365186032236
3.768766973089812,4.231899039886391
3.889931064979928,4.219261142198208
3.99358707097791,4.213718210122495
4.162895131930364,4.192346697621994
4.3035099771173595,4.207518764800335
4.4175706369336645,4.219325444055696
4.455467049650187,4.387941370950903
4.580494548896409,4.416615041888019
4.729831030123005,4.427439249822521
4.824694283066891,4.450042699737909
4.917159861258333,4.545353164867661
4.943135165459563,4.786431871417221
5.004031427182366,4.891440560754221
5.158639783656472,4.923512993030988
5.1283024629408995,5.06320270000837
5.20830526672586,5.3232149684264725
5.40405918392919,5.468310662582177
5.440488316624727,5.486071228643944
5.442803294819338,5.4965837984280785
5.448032552105925,5.507658849816558
5.4593763799548825,5.515068364542211
5.482737565786019,5.509695570527746
5.474026462592326,5.501432952595973
5.481125214312787,5.522789621909117
5.478320344782,5.5151091482215975
5.473725484807253,5.449270681209974
5.503598991623232,5.128952448565644
5.428444141118334,4.996371976770097
5.283887677667204,4.902735584307831
5.140851167455341,4.633437990754281
4.925737677505491,4.531963797267571
4.601648909394899,4.5432794730535715
4.249012301546016,4.620116745602524
3.967085746393395,4.72081672707736
3.771195157739238,4.768937365816539
3.48766230653258,4.832846120938027
3.303355100854332,4.918134119520738
3.1215918129521345,4.97482441017418
2.947709204833134,5.058286398274452
2.7424651041147348,5.163960184658535
2.548444237413669,5.296614056443803
2.4683981450839823,5.375097158133379
2.487010017825406,5.415317635228502
2.4758070382235906,5.408145864094586
2.4508220869427215,5.409863613927329
2.477417696863024,5.347291982816743
2.5228963591378,5.11459282285933
2.431228477750442,4.952685262575462
2.1222054176115566,4.801114726493976
1.844997519324913,4.6376520449967735
1.574145768287361,4.501161183903637
1.3009103840495202,4.324484590760256
1.0824894732662544,4.260251979506792
0.7763170224099696,4.122829029227637
0.5951528778365596,4.0800435794516705
0.43871609706353176,4.062883915695146
0.1628942862557743,3.9623706690891285
-0.0028476589518611206,3.94430508193729
-0.1586274091281945,3.892143580135899
-0.2960532483497955,3.88823621092377
-0.4554470843628451,3.8809811650720616
-0.6329086809751132,3.888215861952714
-0.7546288390613274,3.9429140617482554
-0.8275984811256976,4.020742383119636
-0.9132655584524549,4.119306868236203
-1.1763840870512308,4.09532006050046
-1.359529387688986,4.152973055504717
-1.4238146447970363,4.216123623449188
-1.6036273293805978,4.2316284947023055
-1.7990804512256249,4.258298694013486
-1.9535241905520557,4.327714863691645
-1.9883953661592075,4.432043867877069
-2.0148218166902767,4.6977328222938946
-2.1498240792797194,4.7603781137340775
-2.221142686960367,4.802262076970569
-2.1941337703526127,5.036547963119491
-2.3455027354813867,5.374206054612818
-2.4582269732879434,5.461734589585291
-2.505196015763916,5.460216620417713


==> data/sim_cluster/rb3/run3/robotinobase3_iteration4_pose_data.csv <==
pose_x,pose_y
1.5138146842879698,2.634374671011662
1.5116930260140085,2.694892122636615
1.511691650218708,2.694891958533823
1.511737991006457,2.694967005257599
1.51169153168299,2.694891968067261
1.511714388587413,2.6949289222044
1.511708399889697,2.6949192469711463
1.511691522101077,2.6948919702517085
1.5116915218771365,2.6948919703003824
1.5116979099828893,2.694902295030917
1.5116915217521316,2.6948919703243854
1.5116915217432068,2.6948919703252265
1.511693989212291,2.6948959582940937
1.5116933803705113,2.69489497427651
1.5116928937076626,2.694894187725282
1.363082251919395,2.6879792199264827
1.0690970926394976,2.615659187127016
0.7431966820004083,2.4674273677724408
0.49160765414792085,2.3095390781153675
0.2582871511081759,2.236234736884663
0.12894101938804692,2.1489544628387023
-0.03573876535290843,2.131499407621414
-0.27727579841003536,2.334898483490567
-0.523259492375181,2.4778845070187216
-0.7492657599932038,2.56753442915684
-0.9587991447491042,2.6112699611147168
-1.1139576679776297,2.587468464710155
-1.245306048434177,2.6150400832329446
-1.3997515342395612,2.6728419272072186
-1.533438034112904,2.7018389596196517
-1.7019683693255443,2.7093805043204995
-1.8351453983986437,2.693441734536875
-1.9279884920025303,2.689776763518253
-2.080027590547128,2.6696871425462096
-2.177846163552326,2.6698544177236823
-2.306348183696029,2.646486412032889
-2.435270643719985,2.6383928108664785
-2.5777000745445235,2.578763079257335
-2.727461591092247,2.5678364537556444
-2.8392733296855077,2.516624617205613
-2.9568636347732182,2.473763180619071
-3.0577013272842537,2.4301748365218407
-3.1015367901738555,2.2564352878428844
-3.188088381008442,2.1941001538241496
-3.352801759678017,2.138498302429524
-3.5300308212438063,1.9124437582953946
-3.861719064437068,1.9082100531245167
-4.1427569490041485,1.8896232657695289
-4.490023887740966,1.9394843470561354
-4.803097371838653,1.9943496857129397
-5.023184931917748,2.2083692727253523
-5.13550788321781,2.3469552928380786
-5.239452035292517,2.3335127988709363
-5.323625054559717,2.3314476355720624
-5.38940139894324,2.3855638025519528
-5.372586648147634,2.4566578873781246
-5.372800548837226,2.5093195335038816
-5.408873650286951,2.5409756989703105
-5.430481360395272,2.552157856291232
-5.434318548648938,2.5297786343175104
-5.4451115460202075,2.5539519200583665
-5.365543598367228,2.5476145198034867
-5.251510609875126,2.5925941554200507
-5.2023546106174745,2.7405468912443967
-5.127958517773314,2.893685361263607
-4.880196112083753,3.0383835229065617
-4.596531153891164,3.1110356479298256
-4.464652022362904,3.2958183987119987
-4.335856158061335,3.2698436545312917
-4.096607146731236,3.290353878435341
-3.845520184384209,3.4291522273490935
-3.6457086835827752,3.6573404599913335
-3.484740795182117,3.8500415011768556
-3.171992773733245,4.019733326780132
-2.8512544469147514,3.9444636338406394
-2.613821705500583,3.921406906195915
-2.5053427260842085,3.905968159544006
-2.435275230009405,3.9008651850179707
-2.331093280885203,3.8911882231191597
-2.274323593069626,3.8970926427127184
-2.2044454419853823,3.932756164735276
-2.170483278132073,4.0236308034920265
-2.03117032216337,4.202759851093363
-1.8308412256772746,4.398136477979033
-1.617211277824448,4.519068027348442
-1.3570734283629298,4.563210781631987
-1.1152969397510093,4.619829906161322
-0.8588853194655952,4.723351328153475
-0.6674076062916567,4.802361800975173
-0.45257070025361745,4.796089443982776
-0.25890486930609047,4.828718078027513
-0.05478768395923428,4.8496682456070035
0.10367370734347858,4.842551548397901
0.28259400820162206,4.884141314514007
0.4370511195550453,4.861807827614081
0.6893472164045185,4.8697345751864125
0.8880366640615147,4.830202315737976
1.0911478091572868,4.823469415268965
1.2700835119597076,4.812963492599532
1.5112650376206842,4.842985733029826
1.7003086893488342,4.869297794285493
1.8284729773044615,5.001773259414385
2.015817470297629,5.232565471155609
2.2188163289110268,5.464404666843146
2.3958334275733737,5.555518125618176
2.487872410772517,5.514153978913562
2.4804270517228075,5.503962076661035
2.518098410912856,5.52109838493898
2.5326128568145307,5.509513531556752
2.5033156819205247,5.517234305799123
2.5296970043901044,5.518503109881327
2.5157829138619974,5.524703788981461
2.4909622132354112,5.496150886829102
2.512288227560548,5.3427788824268365
2.4937169824752425,5.178428597431132
2.4009994006451674,5.097982297847522
2.2860188061951128,5.067815115726205
2.191541532321804,4.89969890482375
2.0441759563233814,4.727475941543841
1.8059428516551415,4.594443295604334
1.547173289626036,4.639603943931839
1.3148597924016205,4.640726681200037
1.0407311761902385,4.494739229530964
0.8932915841867586,4.515231157101731
0.4891928861379098,4.497583522454838
0.23287843070826053,4.425415267249628
0.000974208468263349,4.415302891424262
-0.23048311378607522,4.292203837280532
-0.28345045423184523,4.107805160226612
-0.2770639419070733,4.03176146152437
-0.3404616444663713,3.7209331606975042
-0.5098284783695686,3.584468837022504
-0.6436629663390079,3.4336406157387174
-0.8129906979754074,3.28587182614541
-1.097839014406726,3.1117638945606374
-1.391358750761528,2.999590188666817
-1.6094302876468811,2.8505641915970052
-1.82059006945493,2.6695701949078843
-1.9861071446156595,2.524228744746881
-2.069422514373243,2.32591912236089
-2.1751625400456582,2.100368049565279
-2.239988398391379,1.9342057885952717
-2.300565476768533,1.7626403034629465
-2.3838051584573527,1.6123642004898775
-2.4122769167475173,1.4438825861919795
-2.456815120554926,1.2408437065852307
-2.4554969928549566,1.0698621147040277
-2.4532973250063197,0.8925738018210185
-2.4809713116278536,0.7743017114436761
-2.4730316748416072,0.6660778755805228
-2.4449239059787216,0.6391260971879662
-2.3871102544622316,0.5952448449315785
-2.385905132336438,0.5733783726808895
-2.409551943745922,0.5648741773776987
-2.3937926465821135,0.5148965011475921


==> data/sim_cluster/rb3/run3/robotinobase3_iteration5_pose_data.csv <==
pose_x,pose_y
0.4534096809896173,0.5027323565928516
0.48065015701821157,0.5167727462231702
0.5001706262387371,0.5274326990183316
0.5001706616003423,0.5274327460697497
0.5001780116435617,0.5274148225483156
0.5001760927263303,0.5274195239472204
0.5001706750669461,0.527432766275279
0.5001706753869426,0.5274327667608099
0.5001706755431474,0.5274327669990051
0.5001706755837931,0.5274327670617487
0.5001706755986026,0.5274327670851696
0.5001706756026563,0.5274327670918874
0.500170675604747,0.527432767095676
0.5001711072960342,0.5274317123068105
0.5001709942628363,0.5274319884921702
0.5001709108260233,0.5274321923614023
0.5001706756054611,0.5274327670978527
0.5001706756054398,0.5274327670979413
0.5001706756054194,0.5274327670980034
0.5001706756054034,0.5274327670980451
0.5001706756053927,0.5274327670980713
0.50017070999548,0.5274326830695664
0.5001707009908172,0.5274327050714995
0.5001706943439235,0.5274327213124763
0.5001706756053723,0.5274327670981254
0.5001706858156707,0.5274327421503532
0.5001706756053697,0.5274327670981349
0.5001706756053679,0.5274327670981379
0.5001706793168097,0.5274327580296263
0.5001706783450102,0.5274327604041156
0.500170677627664,0.5274327621568715
0.5001706756053661,0.5274327670981435
0.5001706756053652,0.527432767098144
0.5001706764187563,0.5274327651107114
0.5001706756053643,0.5274327670981449
0.5470225506804667,0.6560345942856307
0.6011614873587776,0.8510220605009787
0.43809135582459646,0.9770064462387773
0.3565078444028451,1.3009553603551445
0.3124112042733058,1.6292613512658352
0.16835844224059127,1.900291288573067
0.0973479805458668,2.1503542574124515
0.014182445276121669,2.4402021677517682
0.08735232747533761,2.5552338226172724
0.2504415370557682,2.529393605668288
0.3218581936044549,2.607651169936869
0.4767490326130739,2.81289977099558
0.6593263476331934,3.0647432563206274
0.7618716315825029,3.3994603524068365
0.7943009690042686,3.67989198245396
0.7882163833230664,3.9043220036375335
0.833711618839498,4.166009558407548
0.8838367148171522,4.391813233200955
0.8388271371300915,4.515320554779041
0.8846629194517686,4.874547461474069
0.8479273104545744,5.069449874118213
0.8110989599000322,5.2653080966678205
0.7729118238637689,5.436501807698201
0.636613361621488,5.526612711119933
0.5842842858314699,5.4918957209493895
0.6003421993657314,5.521373830807479
0.5645269493099492,5.535806164198001
0.5648929561116218,5.516771081925887
0.553179525733972,5.29102409679256
0.4681897793743097,4.915140025606849
0.11781580772611644,4.867382370175277
-0.17814026720209153,5.014631028559662
-0.4738577402362605,4.995066996632212
-0.6553859023270174,4.866924224845917
-0.9843739106811737,4.767757921006597
-1.3187108934932397,4.775480721453631
-1.483685681015042,4.703201182605329
-1.835150035671238,4.7383043242532485
-2.2256447284338208,4.900194062264985
-2.4526026556481426,5.010190864288801
-2.6212520017769343,5.12249503900706
-2.8907786515689793,5.268320091967756
-3.0699607979655417,5.462138457078724
-3.270106876432731,5.587514950970183
-3.409097085097912,5.606037968780608
-3.4615920840097987,5.5729451292536485
-3.4753148347325613,5.535498784068285
-3.4881465775431932,5.5169853568357885
-3.4986601392438006,5.5104981395717765
-3.491578328275481,5.489923568599661
-3.5006616121653824,5.493412728273682
-3.5152592642172733,5.497986631594943
-3.525539952902906,5.486798472936029
-3.4432836013895907,5.49829659835984
-3.193069708116515,5.400090706654652
-2.858767693872032,5.284062302467867
-2.691675195558717,5.261977843932238
-2.617901960180328,5.321030494598568
-2.575315024073114,5.364844766632251
-2.5641128636305206,5.416244612552524
-2.5311032888834735,5.459970498061808
-2.4808039728174567,5.476948755562449
-2.4368409730468192,5.487736772293173
-2.443219187718076,5.48903309358364


==> data/sim_cluster/rb3/run3/robotinobase3_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
,,,,,,,1711810764.773827734000000048,
3.5,5.27,-0.5,5.5,None,M-CS1-I,1711810798.382831415000000024,1711810811.125115372000000008,
-0.51,5.49,5.5,2.5,M-CS1-I,C-BS-I,1711810812.143336911000000009,1711810828.353536979000000022,
5.53,2.61,-2.5,1.5,C-BS-I,M-CS2-O,1711810829.296300137000000018,1711810860.156468180000000010,
-2.49,1.49,5.5,5.5,M-CS2-O,C-RS2-O,1711810864.163245736000000010,1711810889.263449126000000016,
5.49,5.52,-5.5,4.5,C-RS2-O,M-BS-O,1711810900.896165504000000056,1711810934.086365420000000005,
-5.43,4.57,-0.5,1.5,M-BS-O,M-CS2-I,1711810935.100811519000000006,1711810948.761002838000000047,
-0.57,1.56,1.5,2.5,M-CS2-I,C-RS1-O,1711810949.700308619000000044,1711810958.170616965000000011,
1.5,2.53,-5.5,4.5,C-RS1-O,M-BS-O,1711810966.298674531000000019,1711810986.728917977000000045,
-5.45,4.55,5.5,5.5,M-BS-O,C-RS2-O,1711811000.047299132000000003,1711811040.928541272000000058,
5.48,5.52,2.5,5.5,C-RS2-O,C-CS1-O,1711811041.926829219000000058,1711811051.107030475000000007,
2.46,5.42,-2.5,5.5,C-CS1-O,M-CS1-O,1711811052.074292062000000005,1711811069.724480685000000045,
-2.49,5.48,1.5,2.5,M-CS1-O,C-RS1-O,1711811070.710032448000000044,1711811083.540226028000000034,
1.51,2.69,-5.5,2.5,C-RS1-O,M-BS-I,1711811090.743300605000000046,1711811113.283503616000000018,
-5.44,2.55,2.5,5.5,M-BS-I,C-CS1-O,1711811114.205716683000000013,1711811139.335890599000000021,
2.52,5.52,-2.5,0.5,C-CS1-O,M-DS-O,1711811140.328103294000000020,1711811162.678282070000000042,
-2.44,0.52,0.5,0.5,M-DS-O,C-DS-I,1711811168.761956571000000047,1711811184.292353352000000018,
0.5,0.53,0.5,5.5,C-DS-I,C-CS1-I,1711811201.473873014000000030,1711811214.724088761000000045,
0.57,5.53,-3.5,5.5,C-CS1-I,M-RS2-I,1711811215.730653384000000046,1711811227.810846903000000051,
-3.53,5.49,-2.5,5.5,M-RS2-I,M-CS1-O,1711811228.809606013000000050,1711811234.629843248000000039,


==> data/sim_cluster/rb3/run3/robotinobase4_iteration1_pose_data.csv <==
pose_x,pose_y
3.4199795732138916,5.328479863303257
3.5201529304494557,5.390891756717341
3.5416674866048123,5.3964375042713835
3.541667486614779,5.3964375042794925
3.5707776532906053,5.410532926165901
3.570826159449931,5.410571389896037
3.570826159453678,5.410571389899024
3.5708074743258806,5.410556573549945
3.5708261593697186,5.410571389832596
3.5708261594601938,5.410571389904223
3.5708261594613147,5.410571389905118
3.5708261594621353,5.410571389905772
3.57082615946271,5.41057138990623
3.570823329885094,5.410569145927896
3.570824066695902,5.410569730109538
3.570826159463679,5.410571389907004
3.570826159463847,5.410571389907137
3.570825388296192,5.410570778416599
3.5708261594640573,5.410571389907304
3.5708261594641195,5.410571389907355
3.5708261594641684,5.410571389907393
3.570826159464202,5.410571389907421
3.5708259969060885,5.410571260993341
3.5708261594642456,5.410571389907455
3.570826159464258,5.410571389907465
3.5708261594632464,5.410571389906664
3.570826159464275,5.410571389907479
3.570826159464281,5.410571389907482
3.5708261594642847,5.410571389907485
3.5708261594642874,5.410571389907488
3.570826159464289,5.410571389907489
3.570826159464291,5.41057138990749
3.570826159452202,5.410571389897921
3.5708261594642927,5.410571389907492
3.5708261594642927,5.410571389907492
3.5708261594642927,5.410571389907493
3.5708261594642936,5.410571389907493
3.5708261594642936,5.410571389907493
3.5708261594642945,5.410571389907493
3.5708261594642945,5.410571389907493
3.5708261589376438,5.41057138948999
3.5535767921961066,5.398260596503558
3.4294819443958,5.327311439560602
3.2079772099494006,5.235799903784282
2.964283801868495,5.1297355819468535
2.754797934744199,5.0365742874849335
2.548939259807843,4.913070106453913
2.3313528471345624,4.801736333102751
2.0863561470987064,4.695896901509742
1.8344996363511,4.620605232603221
1.5562615761512677,4.620437087043101
1.2711460589289691,4.6598125953623315
0.9976940312117719,4.754210259128234
0.7508571443020182,4.920187941644868
0.5085689790076482,5.1056448931386145
0.267210439875178,5.203632429900133
0.01664331048543266,5.286379191777016
-0.24430276035325438,5.366895310755709
-0.48128877319142704,5.398759263573728
-0.6074134736875081,5.498445997935599
-0.5964806270947371,5.560579463102934
-0.5132835988550477,5.536015215477734
-0.502042985655482,5.411098770016146
-0.49730249788548786,5.378673395284278
-0.46663814311272,5.483408394016259
-0.46225615852649815,5.590547773546334
-0.48180986667837544,5.606210387112474
-0.47817536188544363,5.6046126815735535
-0.45162582063846646,5.585347777102935
-0.31998468420747717,5.501983716189465
-0.09713002808936233,5.3830502311255355
0.14160741238156627,5.29608699208086
0.36990158160361064,5.188245749283884
0.5867642732370584,5.066911341609728
0.8292922285807665,4.914045588606761
1.0951338839384164,4.713951847906046
1.373281812803337,4.557069524148119
1.6860053050836203,4.465499016675183
2.024268586415961,4.409855203063488
2.334912457372633,4.3447267180020335
2.6351541907631026,4.24904232829567
2.9355570583350348,4.144239162714583
3.2222136095012726,4.010862705479539
3.480933629282311,3.8620150310828736
3.731732505309035,3.6979818607145027
4.027117601781199,3.5949822658292967
4.309347761578562,3.4997026142249004
4.529347804963152,3.317849059206944
4.7250467009860575,3.1211063299574437
4.90199212880636,2.9287950054476264
5.104774432733726,2.7667450433615777
5.340662787871192,2.664566444455155
5.5518117634105755,2.5701140898827157
5.677010680003419,2.529614348740596
5.686408333778913,2.489793877934516
5.598149774651521,2.450834130809596
5.533181649135255,2.43709251226582
5.438741434459542,2.4796760371498747
5.389313566156322,2.541017120533001
5.44958051605201,2.625009346243676
5.537734644699636,2.6024338468882293
5.57999164503132,2.5847979366108325
5.574890409006443,2.5751028262222584
5.52698312869266,2.5715328565691813
5.365317175585062,2.6470480697160186
5.134969734581359,2.7412686293776054
4.88853153784318,2.8886224727684926
4.61338236206714,2.950655529780251
4.3456274297972275,2.939380258991447
4.0172581637064875,2.881240873778455
3.7053856527032036,2.8283911895233835
3.416451188154925,2.758318144850099
3.1540971158196163,2.671721044568573
2.8618922895146155,2.5979114209976446
2.593339694642436,2.5344009115228716
2.28739400589947,2.4814793591835493
1.9971254321341285,2.4758397400075736
1.6916330195540779,2.4839991803305947
1.4209708629280162,2.472690106861968
1.1288085449546732,2.500797065855775
0.8894110407577811,2.520083390797917
0.5956528106780636,2.520895129208934
0.3049408676858696,2.5321466551205156
0.053280803322091064,2.5101638209393125
-0.20072988125846036,2.5488879584886424
-0.5076578652869155,2.511859631289144
-0.776631257574012,2.4840708329872903
-1.0341873325120154,2.4810659333644605
-1.2887026555271182,2.4624082938366207
-1.5241452944703135,2.3719968328419707
-1.7850552154565844,2.229229851901569
-2.008034289534156,2.0334191851453776
-2.1893716223281605,1.8332105508132912
-2.3243581315220423,1.627837681903182
-2.4432668229336176,1.4995755906195187
-2.561113325060749,1.432900242315533
-2.653390879988036,1.4137590389966377
-2.6877140061456934,1.3823099310380074
-2.5966480683633275,1.3412198957103336
-2.500268085981611,1.3766260979926144
-2.4112541431206655,1.4470679866230771
-2.387211458351488,1.5545563493453773
-2.469543876838239,1.6221736629165515
-2.5789863378434754,1.5896551466314452
-2.62785910600672,1.5222161201663083


==> data/sim_cluster/rb3/run3/robotinobase4_iteration2_pose_data.csv <==
pose_x,pose_y
5.238009036861643,5.338541333688884
5.2495073859808965,5.335260597452107
5.251572914299608,5.334663224517604
5.251572914296936,5.334663224517749
5.251586190580541,5.334662458684658
5.2515825149999795,5.33466266798364
5.25157291429224,5.334663224518006
5.251572916519239,5.334663224387684
5.251576567863472,5.334663013668929
5.251572914290454,5.334663224518104
5.251572914290147,5.3346632245181205
5.251572915926095,5.334663224422389
5.251572914289779,5.334663224518141
5.251572914289662,5.334663224518147
5.251572914289575,5.334663224518152
5.251572914289511,5.334663224518156
5.251572914289467,5.334663224518158
5.251572914289433,5.3346632245181596
5.251572914289406,5.334663224518161
5.251573032194036,5.334663217642708
5.251572914289378,5.334663224518163
5.251572914289373,5.334663224518163
5.251572914319645,5.334663224516391
5.251572914289358,5.334663224518163
5.251572914289454,5.334663224518158
5.251572914289351,5.334663224518164
5.2515729142893495,5.334663224518164
5.251572914289348,5.334663224518164
5.251572914289348,5.334663224518164
5.251572914289346,5.334663224518164
5.251572917567124,5.3346632243289935
5.251572914289346,5.334663224518165
5.251572914289351,5.334663224518164
5.251572914289344,5.334663224518165
5.251572914289346,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914496798,5.334663224506188
5.251572914438848,5.334663224509539
5.251572914376478,5.334663224513065
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914331273,5.334663224515743
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.2515729142893495,5.334663224518164
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914290614,5.33466322451809
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914290058,5.334663224518123
5.251572914289344,5.334663224518165
5.251572914289712,5.334663224518143
5.251572914289344,5.334663224518165
5.251572914289557,5.3346632245181524
5.251572914289344,5.334663224518165
5.251572914289447,5.334663224518159
5.2515729142894205,5.334663224518161
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518163
5.251572914289373,5.334663224518163
5.251572914289364,5.334663224518163
5.25157291428936,5.334663224518163
5.251572914289353,5.334663224518164
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.251572914289344,5.334663224518165
5.255889662760389,5.32911411318542
5.321845618104453,5.227997681383129
5.329799181340583,5.0361226068947555
5.254011179300072,4.7831852727227
5.107671870885497,4.61038732620014
4.892125048543342,4.499786205237294
4.623778091739481,4.452603210198612
4.320638177488487,4.456820024040159
4.025873473958004,4.465218971528329
3.730085886027432,4.47273534777647
3.450189208807296,4.451034583244892
3.201764964767942,4.469214313206958
2.9390041886941223,4.471305663934484
2.6444734790629587,4.455596903538458
2.3946643648664843,4.44936447060956
2.1013380766869068,4.411678703153452
1.846067636798871,4.427734014141518
1.5696672863123435,4.42901619889091
1.3177062853805896,4.426705631893509
1.0607146701689674,4.448144140240604
0.7622053102631554,4.453093451812914
0.4796261683021661,4.4662589892028794
0.2210815739793781,4.498757419586476
-0.06447553867916467,4.552757044705881
-0.36775588255324587,4.593344185598106
-0.6745567749663137,4.565784524000578
-1.0083887548618935,4.504163478447296
-1.3016688834649555,4.4523291678593715
-1.6020892273548228,4.411107656078438
-1.9157741533124344,4.405275389146935
-2.227782504578645,4.443994127192398
-2.5184792804852196,4.465478997948617
-2.8119222986520236,4.494573697536187
-3.108421421426228,4.50900497236321
-3.407518701762292,4.5139976079252
-3.7358453588539224,4.4934012774827625
-4.04185278659541,4.491113497960136
-4.324526860151018,4.469663721787519
-4.627074784387894,4.503770402122616
-4.9082073303545375,4.5141046286902515
-5.1877403833315965,4.48761176203611
-5.456562175689701,4.493469492278342
-5.660959578078028,4.487401638308544
-5.724621567626368,4.494898424584302
-5.689793351366763,4.568041356838195
-5.551368257666272,4.576214558291332
-5.421566911995612,4.525591615439703
-5.413984124555503,4.4219398657454745
-5.4998046909217955,4.427613739628964
-5.541788305311457,4.500684694323356
-5.541151633975437,4.499443808937485
-5.54302862971528,4.504793335104534
-5.543028629715613,4.504793335104643
-5.543028629715815,4.5047933351047105
-5.543028629715984,4.504793335104766
-5.54302862971611,4.504793335104807
-5.543028030474993,4.504793135812788
-5.543028629695224,4.504793335097846
-5.5430286297163125,4.504793335104874
-5.543028412270408,4.504793262761037
-5.466067456567808,4.506958897087503
-5.374508349228806,4.481678331949326
-5.419938542143601,4.496051265600777
-5.542062502645172,4.547551606245106
-5.578196749258347,4.556215217245991
-5.5822497853879,4.542754456253082
-5.556046686751319,4.497674404383118
-5.420000151902633,4.376460607260351
-5.1883694301414724,4.244320204329507
-4.90875126516967,4.124240119278559
-4.650856168549284,4.010405027836198
-4.400953238215637,3.8861590566497197
-4.157607252693427,3.7545003520796305
-3.889306804783074,3.634766967381057
-3.635518152820443,3.4784267797982187
-3.3405270587885196,3.410497792405277
-3.0961164684079305,3.2825629542581156
-2.819497179784497,3.12633360953337
-2.573407984571173,3.003536737449827
-2.3204035612190586,2.8328575152136204
-2.050819886149771,2.733947737581764
-1.7530256797375456,2.650571649355106
-1.5001799309387414,2.5442778523987926
-1.2370025771188518,2.3578580380324596
-0.9868409195326628,2.1514065518246426
-0.7783618187375412,1.9049475925928374
-0.6659745879409944,1.6002344392323962
-0.6130543575446894,1.409941805625861
-0.6400067900974125,1.3096967698183963
-0.651017957593703,1.335074476534952
-0.5995427125328288,1.4452711734296844
-0.5036931959040625,1.549883358735657
-0.42885598836804784,1.6372619472488608
-0.42140900645079116,1.6417008514276472
-0.39648016987762125,1.6339199239425892
-0.3858336115785579,1.6457962291440928
-0.2986239551286083,1.7585364959981042
-0.21454044914557002,1.8500063431883356
-0.029020836031683483,1.8203225738711248
0.19801351335898554,1.6643260646481557
0.4373528164904048,1.5042983330291007
0.6294297958373698,1.4567706202359463
0.8039025512836497,1.5207628354262717
0.981718289922052,1.6695192351991595
1.0864311705342309,1.837855860432986
1.139630549182551,2.0749698992312076
1.295296708370314,2.2694731491107913
1.4337473727101626,2.451904949129891


==> data/sim_cluster/rb3/run3/robotinobase4_iteration3_pose_data.csv <==
pose_x,pose_y
-5.527648547615633,4.5948034710015495
-5.460335540554856,4.570685120133794
-5.460324943114509,4.570613630206179
-5.470273701066906,4.5572967934639825
-5.470273701066644,4.557296793462393
-5.470273701066509,4.557296793461577
-5.470273701066407,4.557296793460963
-5.4702737010663345,4.557296793460522
-5.470273701066278,4.55729679346018
-5.470273701066242,4.557296793459965
-5.470273701066214,4.557296793459787
-5.470273701066194,4.557296793459667
-5.470273701066178,4.557296793459576
-5.4702737010661675,4.5572967934595106
-5.470273701066159,4.557296793459459
-5.470273701066153,4.557296793459427
-5.47027370106615,4.557296793459402
-5.470273720079431,4.557296910627607
-5.430565351263349,4.523546405640503
-5.274515719292184,4.5402912304109995
-5.037520267806367,4.583084468857765
-4.732396258911984,4.5623649393812045
-4.472301559834633,4.507478774221818
-4.194520575515086,4.490883301339074
-3.9692585247658636,4.489244012762315
-3.674591954704218,4.555079588571888
-3.395841083292563,4.5688027964336655
-3.097376686866839,4.527630283027261
-2.825485699486893,4.56427868765142
-2.536807915619957,4.57791481439934
-2.26039198121879,4.562002533535083
-2.000027214402108,4.530798713648522
-1.714533242116333,4.531370323319427
-1.4410141146956015,4.506223470626626
-1.1567932457030778,4.488731080057175
-0.8991907958201022,4.444380854868737
-0.6050978858031879,4.4607585518751165
-0.33085662012651484,4.48143116876131
-0.062272675367061936,4.480172277340455
0.2294044803486348,4.445275867468936
0.4981186403033262,4.437119408955845
0.7699086271206705,4.454455375202184
1.0617681867391937,4.427672775444737
1.3258059435475333,4.423928860957093
1.5727831678402455,4.447882427436287
1.8628256275343458,4.472962866484959
2.1576889522028324,4.478336116221489
2.4389043002096433,4.411752851670014
2.7236590584998246,4.385093847205067
2.982450110345309,4.361231861685307
3.260159940773444,4.377707775304939
3.5282244091937733,4.408024868403486
3.7818330300671423,4.430440935445269
4.051465104368605,4.4801822664199555
4.294032182515237,4.488546248312095
4.566732554229333,4.558615951956711
4.813822197578144,4.6681359008797845
5.055414355875334,4.830822242061536
5.2173646118303445,5.097454649726059
5.360027346605586,5.329550856267296
5.43243987010145,5.4845781235785465
5.485856517227193,5.563306837313542
5.500150291789184,5.52304912038159
5.4952814102589524,5.4037318204022675
5.49032154450439,5.292766885056781
5.456600010788701,5.314026562206303
5.405038550072641,5.414660337914925
5.411776751531491,5.500704235722626
5.488997212539769,5.568378564675903
5.571199397295728,5.487606168458055
5.607167537085283,5.377829424451395
5.5331414559619665,5.285374742220569
5.445099888458879,5.250155046193421
5.440271187580503,5.2515923632000625
5.450431321345629,5.26007436935663
5.350446441561367,5.191444958932701
5.206372062738387,5.028600912583379
5.0248756413757345,4.800153887556908
4.784884077915259,4.648603595918454
4.515473599399509,4.605195015863281
4.236036040305924,4.641349115359461
3.9554010376294766,4.747512819421688
3.691672726385859,4.874190481057094
3.4241266142995483,5.005348744605211
3.18101040395359,5.150989143940432
2.934293648903213,5.291727717118046
2.718835649529976,5.454052912221414
2.5134560813169182,5.607303607396719
2.3887470980183325,5.640693612589566
2.325918821705061,5.562344996463082
2.3797365658790515,5.481040389269881
2.4520545257027164,5.525067677399037
2.5205070050244385,5.5814739431875005
2.5043609742349546,5.574281085588916
2.504364240803441,5.574277468293199
2.4512855619361726,5.559696121821395
2.346337423730173,5.430559857748819
2.245982888636185,5.170126885688642
2.1906947577828406,4.8709332596048505
2.1166342678453502,4.607311312020243
1.9140826864458087,4.454339735472305
1.6195492260817863,4.398806591562549
1.3503408732400461,4.420397717582042
1.0650657662570184,4.406030902589086
0.800624319105709,4.4923042786022185
0.5685642920442864,4.659597608507221
0.3454042579584162,4.816542767850787
0.057004868753679716,4.917769844770613
-0.2487621275873888,4.951892337898628
-0.5031724583690753,4.860113819856977
-0.716143696599739,4.7061353672640855
-0.9659179995417118,4.571634268227838
-1.2350197627649497,4.519238296099699
-1.5244444666891628,4.533358278845598
-1.7845043972523622,4.622069730869688
-2.069131159124956,4.771985466412776
-2.2457825380509195,4.981430412837241
-2.3790274676529717,5.235412175013616
-2.4842490633070784,5.468132076013643
-2.53597734483556,5.683295319108947
-2.4887838958474817,5.810366248601187
-2.5039659233549902,5.833554187365454
-2.5001355830002323,5.7408205308536235
-2.4769815100457997,5.610115541833846
-2.5212802079823335,5.495169984821033


==> data/sim_cluster/rb3/run3/robotinobase4_iteration4_pose_data.csv <==
pose_x,pose_y
1.4093585755137688,2.6201335998419077
1.4127130395796463,2.6036117803581753
1.4089345896439451,2.601342451282135
1.4089345896441925,2.6013424512839896
1.4089345896443706,2.601342451285316
1.4089345896445007,2.6013424512862873
1.408934589644597,2.601342451287014
1.4089341203121348,2.6013390029394685
1.4089345896437186,2.6013424512806225
1.4089345896447534,2.6013424512881875
1.4089345896447805,2.6013424512883905
1.4089345896448,2.601342451288537
1.4089345896448147,2.601342451288646
1.4089345896448253,2.6013424512887253
1.4089345896448329,2.6013424512887804
1.4089345896448373,2.6013424512888217
1.408934589644843,2.6013424512888523
1.4089345896448462,2.601342451288874
1.4089345896448475,2.6013424512888905
1.4089345896448489,2.601342451288902
1.4089345896448497,2.60134245128891
1.408934589644851,2.6013424512889167
1.4089345896441148,2.6013424512835357
1.4089345886146973,2.6013424436580506
1.4089345896448529,2.601342451288927
1.4089345881470483,2.6013424402909653
1.3609039976697512,2.5742221423869234
1.202580493533091,2.497932946704987
0.9719234221876047,2.4285169990026816
0.6854169941715322,2.3499426386901416
0.4140906427036275,2.293798910041522
0.14136399013786782,2.313961377246182
-0.051661222439861376,2.4311895341150573
-0.31982054415350003,2.5292378677144103
-0.5959332533326411,2.5856814361666807
-0.8637854148207462,2.56731020109254
-1.1561856247139204,2.5219480296223455
-1.4212773875339835,2.5238330425851867
-1.6936432950098035,2.5776831093207293
-1.9546185637484788,2.62020530369173
-2.211859213086193,2.728919969575643
-2.461463778003715,2.8541501331123627
-2.727279418739528,2.943321920226698
-2.99448327945304,2.996136791792173
-3.27427061790803,3.0399063426741857
-3.518668978428523,3.059488936196912
-3.784988177600471,3.102489337024794
-4.0604137601665125,3.1042434066089704
-4.327472213765009,3.052386486810252
-4.595124263270194,2.9203656337676143
-4.845250985802353,2.7623913530454383
-5.133756535723865,2.6656461844587076
-5.4063648001161635,2.563261319622719
-5.577648437107618,2.516290487734914
-5.691995793921382,2.5189361230172524
-5.743538389019285,2.4819467314441948
-5.771358225888385,2.4857816468890706
-5.793974593989249,2.517481411697152
-5.803631006909872,2.5273600634742044
-5.805447463926919,2.58329058091654
-5.669166095373428,2.5667739714367306
-5.5098907125153875,2.520408004894693
-5.387105393100364,2.4618380790739396
-5.365662271650291,2.451447440065361
-5.391232671384265,2.5400819860129538
-5.477953156853571,2.610145569948731
-5.572177961776337,2.611518568903677
-5.623291557374274,2.564894072295975
-5.6248686812451165,2.5699154475855988
-5.614409141894627,2.564985920892211
-5.509950688165683,2.5676444072214304
-5.298960678213689,2.6377562757275417
-5.039634457221947,2.73736060368679
-4.83370282475764,2.856980421738249
-4.601969234739016,2.9779006756841415
-4.362919250544284,3.0955611423309968
-4.111494077462308,3.183882724102018
-3.89177316461152,3.261422603211719
-3.6779594999110574,3.398709110039539
-3.5080030339464434,3.5738695245373204
-3.3361187678277173,3.774445068365254
-3.1790058330494984,3.968922228659916
-3.055902037347298,4.212004371614212
-2.961858906536599,4.460331535462237
-2.9101806270725743,4.749015975146822
-2.8388872771002243,5.037311745563332
-2.822213177095721,5.378418931896183
-2.697579689407008,5.663993673175988
-2.5793455584532796,5.93204664191727
-2.4573814873602142,6.105727628594638
-2.3795648611507545,6.185718518984862
-2.379903269486512,6.183888678685944
-2.3799032694783557,6.183888678693505
-2.379903269472224,6.183888678699189
-2.379903269467885,6.183888678703211
-2.3799032694646294,6.183888678706231
-2.37991857653253,6.183874561228155
-2.3799032694605478,6.183888678710012
-2.379903269459385,6.1838886787110905
-2.3799032694584334,6.183888678711973
-2.384069678241107,6.155779800008487
-2.4319667976099706,5.998623376333285
-2.469392762420509,5.744782094960307
-2.4298343969410547,5.435444157282715
-2.4284266455177415,5.153354292152268
-2.3765716555854555,4.893190434453118
-2.272725239753835,4.652299264433051
-2.0926231740170804,4.444415689827132
-1.8388415253194863,4.369485798925184
-1.5322363962387664,4.401488782864651
-1.2727319471307106,4.423012658346347
-0.9888353652616941,4.420654383495083
-0.6997884510115386,4.45842522343787
-0.4093996335363541,4.435614070687857
-0.1481007544431696,4.433610268491719
0.17335214568410073,4.464336833108695
0.4767125635450111,4.495060093186702
0.7435881167735134,4.481118552093722
0.9904732431693692,4.423467283961514
1.2779912593309168,4.428136277146314
1.57337985135965,4.468368555395316
1.8740224022243588,4.581220133273432
2.0973636350747173,4.78353846306264
2.303607773609606,5.006013544926389
2.4255277486095883,5.272691315186815
2.487636767587788,5.513411477580767
2.5020087486730667,5.687317523210113
2.5032832466220363,5.729144378709471
2.5295389295954243,5.6184228606456275
2.596635836576719,5.509266680197482
2.622591813524694,5.502722269847539
2.6303619470318824,5.5052955378785615
2.60836016938609,5.432974196497766
2.5459133950668003,5.274317151861622
2.405406118083044,5.003380316201921
2.2471772876344316,4.8095614089834795
2.011634967666623,4.644818545518764
1.7627443704372552,4.509807445684704
1.5305321624954882,4.3788519943542505
1.282193205893278,4.256619268642185
1.0180138536972168,4.1131554181166905
0.7838635992221841,3.912738944822937
0.5917156570671831,3.712883765058434
0.33500257976253556,3.5402339785501624
0.10480450067148617,3.3253196166508667
-0.1363421263542799,3.1633149208077755
-0.378334394826906,2.9762142663523012
-0.5893468594532814,2.8057466714036794
-0.8132760319700618,2.649724257712885
-1.1068030482566908,2.5598082991005313
-1.3896677533674429,2.5184507749221057
-1.6115226579089215,2.422561444691717
-1.862882538118903,2.2295584837344684
-2.0966554199335796,2.053384344813614
-2.2827036489422547,1.8089245803583887
-2.3616032222307908,1.5280540205302833
-2.304157266514136,1.239402506873709
-2.2471161610365313,0.9805661512419221
-2.2238530367516196,0.6903308912152792
-2.299178464686679,0.4389997604018392
-2.3293961523666384,0.30881481234627817
-2.368061804600983,0.30485136391452716
-2.3941904868331316,0.3113385186908162
-2.3944349807324143,0.31112878834239854
-2.4018450623840186,0.317861286595853
-2.391721168887841,0.3017362281541991
-2.475724400002896,0.40871786317524084
-2.5309605883417543,0.5619436823008632


==> data/sim_cluster/rb3/run3/robotinobase4_iteration5_pose_data.csv <==
pose_x,pose_y
0.48488899394910145,0.5755140100980731
0.5210661165024084,0.5637597561081069
0.5513353384155915,0.5812351788765961
0.5513353384230224,0.5812351788701542
0.5513353384286224,0.581235178865299
0.5513353384325663,0.5812351788618799
0.5513353384354946,0.5812351788593406
0.5513353384375361,0.5812351788575709
0.551335338439173,0.5812351788561512
0.5513353384403192,0.5812351788551569
0.5513353384411448,0.5812351788544405
0.5513353384417505,0.5812351788539156
0.5513353384421897,0.581235178853535
0.5513353384425055,0.5812351788532619
0.551335338442744,0.5812351788530541
0.551335338442914,0.5812351788529067
0.5513353384347703,0.581235178860017
0.5513353384431285,0.5812351788527206
0.5513353384431965,0.5812351788526637
0.551335338443244,0.5812351788526233
0.5513353384432778,0.5812351788525927
0.5513353384433031,0.58123517885257
0.5513353384433217,0.5812351788525545
0.5513353384433359,0.5812351788525425
0.5513353384433457,0.5812351788525341
0.5513353384433524,0.5812351788525278
0.5513353384433568,0.5812351788525234
0.5513353384433617,0.5812351788525194
0.5512090021972624,0.5817804240580018
0.5087769621016252,0.6498873866376931
0.40891737877583,0.8453058264828295
0.33720690818925503,1.0950919748257752
0.2872173617099474,1.4061907391621902
0.2962270540313625,1.6947184267882722
0.32605975870711923,2.0081789521632563
0.388804386425456,2.275527846786625
0.42207082808012997,2.558412228780031
0.4708336400183959,2.8135517358136983
0.4830106693454783,3.125512055541324
0.5062513666246318,3.394565879754297
0.507381868223149,3.6847567246164212
0.49713495578591793,3.9492346000979577
0.4928027424121231,4.244421643050368
0.5182203271904391,4.540302449659827
0.5531379939303029,4.844220257151346
0.5863557854027333,5.112109284854186
0.6653987016086447,5.395424259700986
0.6472016506327609,5.5791447415862905
0.661810025115555,5.597347740793093
0.5887605212329818,5.635613368623992
0.3876879436235581,5.590380816227118
0.15403265733355953,5.5052759141244625
-0.06327621787113946,5.394397099047895
-0.25567469964797596,5.222339558454562
-0.44037313413667745,5.002690133489093
-0.6716540062881409,4.81666178964247
-0.9118842665748006,4.700581897169341
-1.163046914516325,4.633311584324672
-1.4679372242490385,4.634016622594691
-1.7490228709361897,4.627001159464873
-2.0055720303770252,4.694447554324065
-2.2653617306700387,4.79346001017696
-2.496007786068012,4.886405867773458
-2.770864041031863,4.9522414535495995
-2.9937518531382086,5.076685229661943
-3.205027074523044,5.1492271832914795
-3.464264166336336,5.237531920232879
-3.61554760373963,5.3521998875243835
-3.609062466831411,5.4586081826343555
-3.504028243103918,5.525071790372805
-3.485315639595297,5.5288521532829025
-3.501626875480343,5.480721848832935
-3.622023451706029,5.495174040663642
-3.6694777332645936,5.5689261379728645
-3.6201261160227145,5.585483335822392
-3.5447012494060557,5.593899958097956
-3.5436541501790066,5.592750284350924
-3.4590851732596635,5.5484914499337314
-3.2851857465599146,5.61011636252609
-3.052928816069596,5.686715251758642
-2.7530369843772906,5.6609984683455625
-2.5048723901116947,5.565063378203265
-2.3653650912941666,5.473846004184155
-2.321188684803227,5.442166868515781
-2.386602326147312,5.442404563812694
-2.4757509508573325,5.503838561476752
-2.484190076686484,5.600844217559022
-2.4999062700500643,5.632189999615913
-2.4577412139874104,5.525818216294447
-2.482431996266185,5.400706335483736
-2.4759888726224437,5.371543703256922


==> data/sim_cluster/rb3/run3/robotinobase4_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.58,5.58,3.5,5.5,None,C-RS2-I,1711741026.854111838000000053,1711741039.824316775000000051,
3.57,5.41,-0.5,5.5,C-RS2-I,M-CS1-I,1711741059.965022138000000060,1711741072.605262431000000038,
-0.48,5.6,5.5,2.5,M-CS1-I,C-BS-I,1711741073.397937760000000025,1711741089.868073007000000054,
5.57,2.58,-2.5,1.5,C-BS-I,M-CS2-O,1711741090.683131678000000043,1711741112.313299443000000020,
-2.52,1.41,5.5,5.5,M-CS2-O,C-RS2-O,1711741120.516003686000000032,1711741144.216181191000000013,
5.25,5.33,-5.5,4.5,C-RS2-O,M-BS-O,1711741204.496895113000000031,1711741236.517042555000000032,
-5.58,4.54,-0.5,1.5,M-BS-O,M-CS2-I,1711741237.350767768000000022,1711741250.931005722000000058,
-0.4,1.63,1.5,2.5,M-CS2-I,C-RS1-O,1711741251.785853842000000049,1711741258.566004843000000035,
1.54,2.57,-5.5,4.5,C-RS1-O,M-BS-O,1711741274.323985787000000020,1711741290.684182154000000043,
-5.47,4.56,5.5,5.5,M-BS-O,C-RS2-O,1711741299.164215233000000010,1711741326.474464551000000030,
5.44,5.25,2.5,5.5,C-RS2-O,C-CS1-O,1711741327.323063963000000020,1711741336.893357229000000056,
2.5,5.57,-2.5,5.5,C-CS1-O,M-CS1-O,1711741337.762156082000000047,1711741353.172354841000000011,
-2.52,5.42,1.5,2.5,M-CS1-O,C-RS1-O,1711741362.000425457000000000,1711741377.750628180000000047,
1.41,2.6,-5.5,2.5,C-RS1-O,M-BS-I,1711741390.255631052000000016,1711741411.115833657000000007,
-5.62,2.57,2.5,5.5,M-BS-I,C-CS1-O,1711741411.934230318000000058,1711741442.215148633000000013,
2.62,5.5,-2.5,0.5,C-CS1-O,M-DS-O,1711741443.093063771000000006,1711741461.483274104000000030,
-2.5,0.6,0.5,0.5,M-DS-O,C-DS-I,1711741466.121912727000000008,1711741476.422093894000000026,
0.55,0.58,0.5,5.5,C-DS-I,C-CS1-I,1711741490.650118835000000040,1711741499.690294311000000043,
0.65,5.58,-3.5,5.5,C-CS1-I,M-RS2-I,1711741500.546073133000000034,1711741513.796275417000000050,
-3.55,5.59,-2.5,5.5,M-RS2-I,M-CS1-O,1711741514.642556024000000040,1711741521.922814995000000057,


==> data/sim_cluster/rb3/run4/robotinobase3_iteration1_pose_data.csv <==
pose_x,pose_y
3.5354785329281855,5.527875321506117
3.540782057270462,5.522907404308218
3.558924535351389,5.537226844185581
3.5588888586162284,5.537188723658189
3.558908299223596,5.537209563903525
3.5588888696179377,5.537188757042698
3.5588888703411365,5.5371887588156135
3.5588888706372686,5.537188759541578
3.5588888707312263,5.5371887597727
3.5588888707641004,5.537188759854198
3.558891711897859,5.537191803070787
3.558888870779188,5.537188759892602
3.558890418856909,5.537190418074223
3.487552767918265,5.510800324877195
3.1656367821879585,5.32447624787087
2.9868605919825466,5.146577766358457
2.6704837409986326,4.941017706741038
2.4646929080381166,4.768398259168473
2.1712367713155287,4.542014782612135
1.8981767239278549,4.4481078409414785
1.6373065018461772,4.415549644820749
1.4447395116885833,4.4062733871687865
1.2062248437704288,4.417052653293417
0.9875179194385595,4.411480732020212
0.7228959506732808,4.391889918184858
0.550542590298623,4.381951607688892
0.3248843521112095,4.435137886469817
0.21364050488444164,4.525660255806571
0.23318372012683408,4.715602883495141
0.2233427339586571,4.933284918895099
0.005118792766029223,4.987111306580203
-0.11380611463645973,5.048251810750345
-0.16836409066800062,5.2994551756321915
-0.3087529202055199,5.35548226769353
-0.40335367727197013,5.381916316932281
-0.4376622887791619,5.423901574648654
-0.4386021371072246,5.4650068081691465
-0.43979080435012996,5.494462262505237
-0.4659602772698346,5.507777745463724
-0.47190772610423704,5.515972815155826
-0.47583107123452795,5.5155211147060585
-0.45499778203748775,5.515368058294907
-0.45001628185720044,5.488983850043539
-0.23287934219587214,5.26532488926538
0.015467181440612876,5.0224186622378895
0.2507608396765537,4.852147707493895
0.4972612353778443,4.680745364995284
0.7384449801916899,4.485206393495886
1.0073559699292187,4.354474903225894
1.2257993264150757,4.295454768745459
1.4475044069998253,4.278400436470758
1.601266965257424,4.302773817507727
1.70463517200006,4.31210832200125
1.7373764812132264,4.337518328784147
1.8038614877942467,4.314523870241943
1.8685938506774344,4.331182695311104
1.9152402672578872,4.395157579367599
1.964078792045378,4.481943583662247
2.0812721120309554,4.555226449291095
2.1779488271845437,4.548481734440351
2.2562411252262575,4.594471824055069
2.5228202451361943,4.4560848839861755
2.6439879357816762,4.259482652712404
2.843843561160416,3.966827625947084
2.9756065642688982,3.802253735918168
3.150344221309969,3.6256506764626026
3.3210541612878792,3.4909294947736114
3.4313666144041037,3.375592547569537
3.5301682286380207,3.309916019327081
3.6048560543085815,3.2529158253938495
3.6843872930406265,3.216309259990014
3.7658500567725985,3.1800375914713515
3.8731682740557414,3.1534265070933736
4.0166550311715135,3.1088111099416254
4.1703415260155925,3.1029932065808548
4.258343827458066,3.17018382597311
4.492600757001819,3.2718632881248664
4.660896116828305,3.1454484493845984
4.707430902058688,3.0982778007825345
4.915690515157617,3.1009837471090687
5.22502481234,3.035840191942073
5.291321837427374,2.9512558270629374
5.257953645761461,2.7695771409449588
5.293094010228412,2.679711481082624
5.352531497285934,2.6625059987747433
5.402793019063092,2.6569238254210745
5.427623061047175,2.6433033227470966
5.450483653465332,2.634566783596324
5.488228576924503,2.554955777538007
5.482320334621209,2.53148659165286
5.494172037593972,2.5562334343420368
5.488864099314701,2.5592942853684675
5.492300023397391,2.481006142920156
5.4183762358955745,2.1680468311923167
5.228421471475105,1.9100847151790314
4.9900545132327006,1.8407094982741494
4.826583130320397,1.6449319169844503
4.524611539104438,1.5173991738437034
4.205739131258741,1.4493005228861844
4.049454899168606,1.4615669635004458
3.8862761128420202,1.5511584133550698
3.7591278818723417,1.654844191546804
3.400594858928653,1.6789990253650182
3.1169934186335135,1.9102512665484543
2.8910828020015797,2.120949077807639
2.687657243218599,2.287534800225813
2.4816890237280393,2.4048215453018695
2.1314805374155497,2.6077874170451047
1.8765472735509725,2.688282396190863
1.6248142771222254,2.724829582130672
1.4829916829987462,2.7697994221166886
1.3978739678899115,2.8236492276375533
1.278024667778146,2.800240310381511
1.1807559534446521,2.8006060711317424
1.0917392812853377,2.8106313286623466
1.0356657499803696,2.823622230861323
0.9900964775274934,2.845208108342315
0.8911214384606709,2.858125408613151
0.8235121999920221,2.8677380419799006
0.7502031576209482,2.891192109876368
0.6540189167309949,2.9211971747887873
0.5187898805076507,2.9274403218806175
0.30865475062897474,2.957442623114781
0.1208518938412837,2.9444297291189816
-0.05687984469160057,3.007108429737465
-0.31608756531735693,3.047562278229292
-0.4912001608087051,3.0339056987859916
-0.6203210189058286,3.0013902868288547
-0.7241789043694,2.8560462589407245
-0.844472072375539,2.856330429782676
-1.0428323645327149,2.8245967724233734
-1.0909144816093095,2.7104611873631606
-1.2278401870804636,2.58115489318677
-1.571305612657122,2.499271030172107
-1.7813865409935916,2.456825382420895
-1.9583398452911176,2.386079612483475
-2.1322555911959657,2.1640809670777457
-2.3024995735629883,2.003264041890189
-2.4329659143594435,1.8540424800488915
-2.5197505055003964,1.6897118409544774
-2.5239987382233418,1.6178958369967333
-2.518630677577222,1.6043056038007728
-2.4920464917116654,1.5855696259100056
-2.4791997409795874,1.525236790126107
-2.455541372146193,1.4955020472677043
-2.464270692940355,1.493290492183328


==> data/sim_cluster/rb3/run4/robotinobase3_iteration2_pose_data.csv <==
pose_x,pose_y
5.486964474168884,5.487393843230037
5.483548466908334,5.522639950908376
5.50061915346573,5.536028585517491
5.509819456949079,5.540785548890963
5.5098194534352345,5.540785504361778
5.509812613504405,5.540781950142308
5.509819453137206,5.540785491232971
5.509819453113167,5.540785490013454
5.509816966893921,5.540784200823445
5.509819453102282,5.540785489427673
5.509819453101468,5.5407854893713795
5.509818453121391,5.540784971018102
5.509819453101383,5.540785489346324
5.509819453101463,5.540785489344661
5.5098194531015405,5.540785489344076
5.509819453101573,5.54078548934396
5.509819453101644,5.540785489343855
5.5098193069010195,5.5407854135615375
5.491710092777073,5.514065597005273
5.529545006138202,5.329714907156979
5.5273389674423505,5.134326573225362
5.48897216792711,4.957891372983426
5.404587007377078,4.877613544958994
5.232977509203426,4.869932857471939
5.075000185478738,4.798586517113034
4.946774347389072,4.7764365732779055
4.755229139607337,4.766926128134189
4.625881822454811,4.758305744120222
4.391844971469333,4.768248892126138
4.193667110041121,4.807893300077557
4.010010635899313,4.7928784266146724
3.982886117035731,4.729550089481703
3.9890071602432955,4.707055121663586
3.945636124426219,4.646911159461762
3.8993938417624237,4.635767368755827
3.855375556345684,4.638325513462741
3.8354857370465076,4.6405827125795
3.8222136612571127,4.65067696249821
3.800592856825292,4.665261574065777
3.7743641604155593,4.6382698125578425
3.609888512523107,4.548782679957525
3.292041655619329,4.435229184278448
3.000851367500572,4.336614169587142
2.698272369847604,4.310962157905477
2.508959052853971,4.263289376728189
2.3544807501739196,4.219695311417564
2.1381193106084813,4.180689308405019
2.0082696307885106,4.1614148484327105
1.7983498502198016,4.1703117165542345
1.6541799313434669,4.178737633733789
1.5112411445649707,4.167960370090434
1.3306011926772414,4.114700543120799
1.144626912208433,4.11415237033821
0.9777394422742565,4.10417404300001
0.7529969756762118,4.160441787291318
0.6248842968120032,4.1876543215041275
0.4619261139485067,4.127167203465586
0.16608355805161068,4.0714901088453725
-0.037891692570207525,4.043772299461254
-0.3114325602634205,4.032909947809714
-0.5531646086790349,4.041055946955831
-0.7808600784796154,4.037643919938849
-1.0088584519762067,4.049422813992281
-1.1675846103341074,4.15295476524726
-1.2295903737464906,4.249905939712832
-1.5203502926344168,4.254987057978559
-1.8355749221871482,4.467236625735205
-2.0488661636046013,4.626531906663847
-2.298386374367748,4.817578437314317
-2.62612420688372,4.851167079874663
-2.763247630529782,4.876549500018485
-3.0373044756077974,4.994194678321928
-3.253773591515907,5.007803426992889
-3.371695449076082,5.010357606002892
-3.5799960788118605,5.056522221585045
-3.7892850664023934,4.993579444758366
-3.9384898799560286,4.926996856939223
-4.1565197742521285,4.861850505407326
-4.339011878475537,4.833395298362121
-4.603667200050456,4.808520531654907
-4.792271038792567,4.806113567302466
-4.884810989430125,4.768829367978139
-5.096664118387137,4.793181150433592
-5.270395083502381,4.807435744139462
-5.395238532121169,4.794053067985316
-5.451037078005042,4.783726144487139
-5.431570920991836,4.752060692674837
-5.400566634610055,4.635881245065744
-5.3998990875575865,4.577245551296054
-5.4229554037632495,4.563159182638952
-5.419823796436957,4.550632816859975
-5.4212805444290835,4.5534575698222985
-5.371699960424711,4.556600486214393
-5.360874900116053,4.597456327366527
-5.341622494954902,4.667135360016559
-5.324294577060168,4.704612586076123
-5.261099492105981,4.674985406579051
-5.23462101143868,4.5901261538659375
-5.153422295057765,4.480350219456445
-5.107449712319055,4.43117895154097
-5.053674153501087,4.350467643200925
-4.872908258640945,4.149910461946408
-4.661518576084716,3.982683629834732
-4.559276029911937,3.914585136921018
-4.513284634814912,3.899156925262845
-4.5006360998547095,3.9165147956767066
-4.490598446684787,3.9153632175943653
-4.475629144772585,3.92613895079402
-4.46416565732989,3.928974737176655
-4.434790823244057,3.928956919238455
-4.38898648897347,3.907178945085108
-4.355015350482849,3.872552760190303
-4.316758759221551,3.842398342381478
-4.274631282724642,3.794092353197545
-4.217508232029567,3.7373964702037563
-4.175571162339293,3.684475164052815
-4.1585789509476445,3.650081072679289
-4.142818336881501,3.6223297187499965
-4.0994191256652375,3.61740745517403
-3.9245673161329826,3.657449871970049
-3.751680355027853,3.676930755613328
-3.5515755931827844,3.715949312991901
-3.335182136691662,3.7448036602713493
-3.120516817259345,3.7435551535199134
-2.955768462588292,3.743800758088676
-2.704319481060611,3.7004831824926314
-2.5781645738716596,3.6043071786059344
-2.5688705686539635,3.3661316748532366
-2.501597660174128,3.2557642120177004
-2.4515099827428415,3.154458183391443
-2.299372499562823,3.014069614451736
-1.9487473559073898,2.9515573046915753
-1.8370434962192155,2.863802614539594
-1.7151054477724514,2.740665573758509
-1.376514300107754,2.7031385215183104
-1.1477090477411362,2.5064372699955273
-1.0230394277445667,2.243702911385628
-0.8719420470701467,1.8876890771419845
-0.7909610181114282,1.577127193823588
-0.6143550963949851,1.4112604925056949
-0.5417589511553977,1.3898657168478548
-0.5425515419173639,1.41459681970841
-0.48804920392284146,1.5014383024192555
-0.4937350222851258,1.5222903367231921
-0.4873310601079659,1.498348482777413
-0.5108648589753821,1.5067432438111545
-0.4649207761717218,1.5534958263312244
-0.2609044659367097,1.7722721552400373
0.04065310270946654,1.9579725225117603
0.2530106346672403,2.116412785426548
0.4620598849425761,2.3090935264310097
0.7083267519412595,2.4630027580107927
1.0321792092051507,2.586617278938811
1.2461222180288605,2.6630843197389575
1.3536525976039866,2.6553071998597617
1.4141730407047914,2.6277863593730517
1.4342745171606177,2.600091513754189
1.4598165914937136,2.6089407509572253
1.4702264391973872,2.564970608086396


==> data/sim_cluster/rb3/run4/robotinobase3_iteration3_pose_data.csv <==
pose_x,pose_y
-5.472809280038138,4.520572467066319
-5.4706321001848774,4.545562167502132
-5.457769317131586,4.531404511278836
-5.457779720591933,4.531388762354081
-5.457779726328868,4.531388738720729
-5.457779727765123,4.531388733363974
-5.4577797283579095,4.531388731166789
-5.457779728554581,4.531388730438963
-5.457779728617581,4.531388730206255
-5.45777972864089,4.531388730120459
-5.45777972864871,4.5313887300919005
-5.4577797286513725,4.53138873008233
-5.45777972865231,4.531388730079081
-5.457779728652646,4.531388730077988
-5.4577797286528025,4.53138873007753
-5.4577797286528575,4.531388730077389
-5.457779728652907,4.531388730077283
-5.457779728652932,4.531388730077241
-5.457779728652945,4.531388730077216
-5.451424462073325,4.536717697392995
-5.318754118413853,4.632633222654317
-5.1554162042915355,4.668788912795826
-4.955260562035132,4.709588649465454
-4.817060624639272,4.683817382714293
-4.631339969801377,4.6392515981543445
-4.428600658599288,4.598831913255312
-4.211627204254656,4.650696393629954
-3.950069156219156,4.652313396781418
-3.6677121497857543,4.719087886760303
-3.5105589687506287,4.781365051679008
-3.277617309065045,4.786833834465077
-3.0671762152838786,4.864197066552937
-2.924008598025006,4.870657470472732
-2.648883250116455,4.913970119405997
-2.4905207033704695,4.894333927826645
-2.3984667880255994,4.7722267826053475
-2.1417769203549515,4.802374024709641
-1.984731113961268,4.733562647123735
-1.8588229307881123,4.718006428535141
-1.6223868078602717,4.770128373867325
-1.4611244634560743,4.726093934004704
-1.2538912450652946,4.775002099804493
-1.032204974555194,4.8313920706589535
-0.8885018799438242,4.862920298706379
-0.6379356839071066,4.939816975857118
-0.46531040583278127,4.995149107031656
-0.23033880571555443,5.076489346185044
-0.10381146140029074,5.061590755850196
0.03715781387831729,4.982586263282072
0.0973732778419425,4.806841628987205
0.2102949033109276,4.831483578367387
0.5004069481122961,4.822067780980428
0.5587471460456914,4.737109946009336
0.75657388898609,4.784003786237858
0.9705750860507649,4.847879800907985
1.155276968272409,4.81368258665211
1.3702858667748425,4.793504407882723
1.5017983533556305,4.77889353840768
1.6908091761337563,4.802731656020415
1.880163470833026,4.799860212545484
2.081922091414734,4.837054451927123
2.227054006581194,4.855491842819411
2.4343905096807235,4.878084996019342
2.658434501957518,4.904309526242706
2.7911655531145425,4.846742101590327
2.9475644087211945,4.870938416276087
3.051221203212388,4.907095692806232
3.3503850325842075,4.900632905782653
3.499707381084328,4.894217073425357
3.690292398900174,4.9008911489778875
3.911985284175391,4.875333968970093
4.018418569981007,4.761561591293762
4.108104543505202,4.668957094698834
4.371997624205657,4.734191590343453
4.528810445046129,4.714708737410861
4.762602206501001,4.628011450801441
5.1170348709929945,4.818966565472845
5.310687475530801,5.070313486053442
5.480727605883044,5.264699317111209
5.506138432238693,5.394845996195422
5.458800423489866,5.44500839608807
5.473416686870223,5.432308939344064
5.481286282732901,5.440112733685083
5.507755270938371,5.47640212579232
5.508684758010684,5.48921739672037
5.499291529073886,5.500120618833039
5.498474737866509,5.503621367761396
5.49847146826969,5.503606292503069
5.498796473715916,5.487659899975249
5.504840309931474,5.2924120776396615
5.490064399716234,5.089647940875807
5.4730099703224315,4.998034139048569
5.3053963924317955,4.96866432073264
5.22253828498856,4.862976931877049
5.151790931662868,4.717496928730781
4.999580399521237,4.751539268497129
4.765430849746357,4.7255412209466225
4.563309965857888,4.701341106608045
4.319950306330242,4.772059949508133
4.084580680467098,4.860109991388002
3.844190360011942,5.010176365034057
3.6648465532742858,5.162702403148656
3.380399758771987,5.338669754599658
3.1593061781262124,5.440485871682
2.977594632119234,5.536958788156509
2.7633954485083456,5.593270686467445
2.6440932225035945,5.607259615346995
2.5844772114454795,5.575665869987468
2.5659598298107715,5.53634112498869
2.5612208706086177,5.523088779461157
2.5483533791860973,5.515509103428777
2.530299847847359,5.501809392673936
2.5814695893908226,5.336082537166772
2.574669549182011,5.173880427689507
2.322223209415303,5.035860688506556
2.2514780540443446,4.8844742854184675
1.9462606215531824,4.658371186541949
1.7467801449155065,4.646827866733705
1.557288060272556,4.636132292521086
1.3567461059852537,4.596931173071777
0.979087917419335,4.590009067348343
0.7408882843367857,4.5682302544193885
0.3703620025515715,4.629826130406847
0.05575420832906275,4.607166176545697
-0.18180595628335006,4.621209326178667
-0.589978686605737,4.594216260827636
-0.7904875302505401,4.607469281594463
-1.190625333342223,4.611684088112121
-1.399012484251564,4.641547031217534
-1.5756440856823604,4.669188867638934
-1.7376513103184417,4.715565958370157
-1.8308332675515295,4.755069186522368
-2.0018764920967236,4.975730664088374
-2.102361063152654,5.214500497742991
-2.1864408804006494,5.315388806380717
-2.3504026505535824,5.355558352351529
-2.441484737526298,5.481787270387892
-2.4519972531733742,5.506509542619671
-2.4679478248835194,5.499804425252082
-2.537141446162047,5.476317259337165


==> data/sim_cluster/rb3/run4/robotinobase3_iteration4_pose_data.csv <==
pose_x,pose_y
1.524518964710754,2.5646103188945353
1.5246125020737864,2.5714834662617756
1.5160812277607558,2.5685750075172855
1.5160538044194332,2.5685429112314235
1.516053813036566,2.56854293229802
1.5160538155355696,2.5685429392801247
1.5160538166037272,2.5685429423164656
1.5160538168815285,2.5685429431091764
1.5160575375045,2.568547300696353
1.5160565633564511,2.568546159882181
1.5160538170250875,2.5685429435211464
1.5160553134609898,2.568544696090494
1.516053817031441,2.5685429435403186
1.5160546834524955,2.5685439582557583
1.5160538170318687,2.568542943542134
1.5160538170318265,2.5685429435421687
1.5160541134216108,2.568543290661035
1.5160540402884468,2.568543205010662
1.516053978529218,2.568543132680942
1.5160538170316689,2.5685429435420284
1.5160538170316498,2.568542943542007
1.5160538170316364,2.568542943541991
1.516053817031629,2.5685429435419813
1.5160538170316191,2.5685429435419707
1.516053817031613,2.5685429435419636
1.5160538170316094,2.568542943541959
1.5160538296393287,2.568542958307571
1.516053817031604,2.568542943541953
1.5160538170316027,2.568542943541951
1.5160538170316014,2.5685429435419493
1.5160538170316005,2.5685429435419485
1.5160538170316,2.5685429435419476
1.5160538170315996,2.5685429435419476
1.5160538170315991,2.5685429435419467
1.5160538180565122,2.5685429447422807
1.5160538170315987,2.5685429435419467
1.5160538175900555,2.568542944195987
1.5160538170315987,2.5685429435419467
1.5160538170315982,2.568542943541946
1.5160538170315982,2.568542943541946
1.5160538170315982,2.568542943541946
1.5139031634739433,2.572328349105245
1.3575317316108366,2.5750002557966845
1.0433934620210095,2.425993357003482
0.7990659738896406,2.3564555046986655
0.4765034742263987,2.2282716659060053
0.11792256553271052,2.1640534322316043
-0.11602267774343833,2.0023480267340514
0.04988216988073546,1.7577810269879013
0.1380543186606653,1.8856505597820874
0.11200991726029219,2.033286923460489
-0.08307159297006717,2.2699603589084334
-0.2705726428877062,2.4363371663086877
-0.42066740117510903,2.5792099781193514
-0.669633667707866,2.685041297060254
-0.9581826094541883,2.750145577751411
-1.2336834007388848,2.8203177580170427
-1.4103441922792328,2.77253785703481
-1.53146825852677,2.7609230487446017
-1.7437484420398617,2.811903780240941
-1.8677399078125436,2.7929367217163747
-1.9881216002414215,2.7880317830011463
-2.1790306677965594,2.765704772086934
-2.29255855230776,2.7524278555932176
-2.4595357526693054,2.7224161329908116
-2.5182551173394376,2.625554750995487
-2.5500831880977426,2.5973331436094393
-2.722750937855242,2.6168718430080933
-2.8523397398278547,2.554824000752532
-3.011171641443241,2.518860097794977
-3.127813051234779,2.4673031381259696
-3.219234658858083,2.360616205756604
-3.2265596397963403,2.21090609808269
-3.2881948142399144,2.0682691577243
-3.3444867271911507,2.000402849210464
-3.4540989810213505,2.0455303558234927
-3.567261164668496,2.0241740414748675
-3.654847977198582,1.9600187081757712
-3.8616614806419403,1.992116449017486
-4.0339820429583035,1.9698701440239565
-4.235436176456547,1.9599214362732722
-4.4436355204522675,1.9988458529719
-4.66797485758243,2.045613823563425
-4.887359136826057,2.0945347130713508
-5.017469886024882,2.106398186566518
-5.066399804708023,2.2334500682361043
-5.261779933998225,2.495252144670698
-5.417512688180958,2.5586987652725255
-5.43725884442388,2.5387216868325204
-5.4404761804665025,2.5360283917813855
-5.414479865392421,2.529777500930629
-5.405921243692862,2.5364855285199965
-5.334236394344228,2.5988967493062223
-5.351473903812541,2.7170416659544125
-5.336443100486258,2.804374743703456
-5.314322092902851,2.816507242171856
-5.161734306792057,2.8727415364406874
-5.1254937720712554,2.961089785109175
-5.132143578322725,2.971238805196715
-5.132235697031442,2.9935512378418196
-5.028676055616568,3.1345772555187894
-4.754811034867924,3.1511345216789777
-4.481814315317717,3.1936623824663246
-4.224998150654661,3.221528221020363
-4.142802018303638,3.2174828706428777
-3.876617486781999,3.2279973068235646
-3.7580024416014464,3.3132271601994394
-3.485356762971903,3.435364266085456
-3.1769772140165475,3.498304520698663
-2.8519736691120796,3.6450064300021037
-2.549592846492546,3.8924976912138307
-2.197408691126326,4.003320127569101
-1.8083998876958347,4.107378231937776
-1.4291600593305418,4.21840789335669
-1.1042878962740375,4.266499277811183
-0.7699938711062613,4.262005936601634
-0.5238473741338634,4.480688991704356
-0.14486470387608374,4.565084668561485
0.15140544008129808,4.520319285845309
0.5755512509639398,4.5585219330666105
1.0750339388308614,4.606295178289364
1.426454787998678,4.640699582371933
1.8383639233705935,4.752922327996425
2.2067751972718117,5.035094522899669
2.4138447783363697,5.283262481270474
2.4916328418070557,5.437587019030727
2.49992400702483,5.4704107445606445
2.5103186428915416,5.48180800677104
2.510403517015407,5.483475649279653
2.507636841787023,5.481813275644992
2.49767097359695,5.415139774919636
2.481069273538607,5.1416724189003
2.357765100312011,4.857023671148676
2.149637015535004,4.612783814889845
1.790524764784104,4.492377008668146
1.5309193889994774,4.461849279475374
1.1147732208261378,4.336037073299441
0.8471160929624482,4.177054417746119
0.6207258555020552,3.9638724485929586
0.46526063310580046,3.606305301626144
0.33109070919924655,3.4498026684091836
0.20685585649928662,3.4202789013857795
-0.06792656457855006,3.1682128330794583
-0.2980723247529724,2.9685093778585157
-0.4904341388480553,2.7662596197100946
-0.7413224357395451,2.6321829127221297
-0.9780890600355194,2.521561387827441
-1.1953037515219673,2.553173352342319
-1.4418756515923485,2.432003671535154
-1.739063875168596,2.292839930938152
-1.977430444473355,2.0387554193190796
-2.129017097146482,1.7871315076567809
-2.2467004758706732,1.4617264159178056
-2.3447670951261044,1.258339830017874
-2.434536113738978,1.0094307125339825
-2.529637333726856,0.767466839631626
-2.519669125592703,0.6414362689015849
-2.4722259499510084,0.5929988421104998
-2.4212485441332134,0.5773947870617938
-2.405202690590837,0.5396940675518539
-2.423992858216404,0.5416965160760621


==> data/sim_cluster/rb3/run4/robotinobase3_iteration5_pose_data.csv <==
pose_x,pose_y
0.553142615833452,0.47777853495333733
0.5670023314057988,0.4774164795806284
0.6021291170584688,0.4571494149877054
0.6021289020786327,0.4571493829665822
0.6021288819368769,0.45714937100914804
0.6021288692484896,0.4571493621681151
0.6021288655874653,0.4571493595351828
0.6021288647186389,0.4571493589103609
0.6021288644099179,0.45714935868930073
0.6021324037992168,0.4571455537719167
0.6021288642592264,0.4571493585830018
0.6021307928561699,0.4571472853858164
0.6007376546268,0.47489574046090205
0.5980259556672327,0.6978680111996558
0.541065509181891,1.0585554895969456
0.4758537804186771,1.5831341136518808
0.38172036376914775,2.000875745649888
0.3598607970263217,2.3884293015478697
0.2924476219657919,2.7702481223724154
0.19296771839146487,3.2144029580179505
0.02410679702960916,3.5474088119672085
-0.00810499700898859,3.857452658863164
-0.07557582961791276,4.235811492246056
-0.04873573846315615,4.370443042188603
-0.05180778337209535,4.627954093919851
0.030560461561500496,4.944133575481286
0.26253839727203765,5.253406379299762
0.48726172744304197,5.331494033131331
0.5608464856647184,5.447578115274195
0.526113357270972,5.480277865656478
0.5243025320928689,5.481599563542161
0.5242884985682545,5.481521356892073
0.5431266436474735,5.470297399709398
0.35324718567308366,5.4592849866599105
0.011136263373071387,5.384363099662543
-0.32979180953254694,5.2441629920261486
-0.5308352282668425,4.92932963487514
-0.8382661691775972,4.652134346505219
-1.0715453171944223,4.454899550797435
-1.3666206280304873,4.367610114145905
-1.633970578345493,4.289801497947026
-1.8724125789177704,4.237373058610582
-2.2599505035552534,4.426677436541992
-2.4400921947281926,4.706201209353339
-2.5896486226924047,4.981247863573435
-2.788421329650376,5.264196537184651
-2.950340750680417,5.425016408127124
-3.1929579507938923,5.582439306595945
-3.3429124781575954,5.605720825266955
-3.392059986234533,5.533481965046843
-3.4689406382763446,5.487324745833425
-3.494635350013943,5.489072807334021
-3.519239571585967,5.487183511685263
-3.5496828341788405,5.466321088398505
-3.5554239258158447,5.456562236392207
-3.5483230757028226,5.465831758480508
-3.5254433222704993,5.473918626387724
-3.465179641205337,5.467022064347915
-3.263278146157746,5.4314931115955405
-3.0155283280420058,5.41578101145954
-2.936171016240241,5.44075969051086
-2.8004512047285557,5.538877131549271
-2.6991955893437476,5.557837951100587
-2.651350738485898,5.54093637768855
-2.6125874030381233,5.5180437000276115
-2.590426572474879,5.483998455377481
-2.5501229894787683,5.4825523295741725
-2.5304475279921466,5.509862209552769
-2.4855976192852456,5.51897999765542


==> data/sim_cluster/rb3/run4/robotinobase3_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.46,5.49,3.5,5.5,None,C-RS2-I,1711811367.461028605000000029,1711811390.131204680000000008,
3.56,5.54,-0.5,5.5,C-RS2-I,M-CS1-I,1711811396.307405319000000019,1711811410.357615113000000022,
-0.46,5.5,5.5,2.5,M-CS1-I,C-BS-I,1711811411.388707781000000024,1711811435.728878915000000045,
5.49,2.56,-2.5,1.5,C-BS-I,M-CS2-O,1711811436.735976879000000046,1711811464.146158162000000009,
-2.47,1.49,5.5,5.5,M-CS2-O,C-RS2-O,1711811469.526816764000000033,1711811497.127006190000000008,
5.51,5.54,-5.5,4.5,C-RS2-O,M-BS-O,1711811505.783802043000000049,1711811542.214079666000000013,
-5.42,4.55,-0.5,1.5,M-BS-O,M-CS2-I,1711811543.132332433000000008,1711811569.882510308000000055,
-0.51,1.51,1.5,2.5,M-CS2-I,C-RS1-O,1711811570.887588380000000055,1711811577.657773391000000041,
1.48,2.61,-5.5,4.5,C-RS1-O,M-BS-O,1711811584.840093154000000052,1711811607.770289570000000048,
-5.46,4.53,5.5,5.5,M-BS-O,C-RS2-O,1711811617.180830455000000011,1711811651.351027806000000022,
5.5,5.5,2.5,5.5,C-RS2-O,C-CS1-O,1711811652.323162147000000020,1711811662.896586762000000056,
2.54,5.51,-2.5,5.5,C-CS1-O,M-CS1-O,1711811663.843955781000000053,1711811679.034173483000000002,
-2.55,5.49,1.5,2.5,M-CS1-O,C-RS1-O,1711811687.190998042000000012,1711811704.331175659000000021,
1.52,2.57,-5.5,2.5,C-RS1-O,M-BS-I,1711811725.063891436000000004,1711811749.394897792000000025,
-5.41,2.53,2.5,5.5,M-BS-I,C-CS1-O,1711811750.331423528000000021,1711811768.931599112000000058,
2.51,5.48,-2.5,0.5,C-CS1-O,M-DS-O,1711811769.845627227000000053,1711811786.166792097000000010,
-2.41,0.51,0.5,0.5,M-DS-O,C-DS-I,1711811794.626192492000000039,1711811809.666799457000000042,
0.6,0.46,0.5,5.5,C-DS-I,C-CS1-I,1711811815.570008839000000036,1711811824.810217804000000050,
0.52,5.48,-3.5,5.5,C-CS1-I,M-RS2-I,1711811825.853761468000000053,1711811837.443963331000000028,
-3.53,5.47,-2.5,5.5,M-RS2-I,M-CS1-O,1711811838.418048621000000026,1711811844.838252682000000052,


==> data/sim_cluster/rb3/run4/robotinobase4_iteration1_pose_data.csv <==
pose_x,pose_y
3.40533654566008,5.541082838084497
3.4241455448708513,5.539498793566594
3.443934092921683,5.5432652816478125
3.4741386382067945,5.536885565481482
3.4741406206303393,5.536888208645242
3.474139030094294,5.536886097211529
3.474137924923373,5.536884630025154
3.4741371416569318,5.536883590669155
3.4741357359124074,5.536881721801134
3.474136130515706,5.536882248399244
3.474135382168979,5.536881253317891
3.4741355934438842,5.536881535046928
3.47413542790544,5.536881315300848
3.47413530575627,5.536881153144587
3.4741350930779764,5.536880870457491
3.4741351491851047,5.53688094529552
3.4741350393733934,5.536880799333341
3.474135072790708,5.5368808443551245
3.4741350466477874,5.536880809165867
3.4741350282283427,5.53688078471749
3.474135015276254,5.53688076753223
3.4741350045514925,5.536880753293908
3.4741349880035366,5.53688073130122
3.474134993447547,5.5368807385548955
3.4741349895891243,5.536880733432755
3.474134986872815,5.536880729826814
3.4741349820717624,5.536880723445424
3.4741349795226975,5.536880720069547
3.4741349823612553,5.536880723854852
3.4741349815723344,5.536880722791171
3.4741349802358514,5.53688072101402
3.474134980627361,5.53688072153638
3.474134980323546,5.53688072113295
3.4741349795226966,5.536880720069545
3.4741349799491608,5.536880720635823
3.4741349796706387,5.536880720265474
3.4741349796302052,5.536880720211926
3.4741349795226966,5.536880720069545
3.4741349796426633,5.536880720228845
3.4741349795226957,5.536880720069545
3.4741349795865184,5.536880720154304
3.474134979569687,5.5368807201319505
3.4741349795567262,5.5368807201147385
3.474134979547187,5.536880720102072
3.4741349795406333,5.536880720093368
3.47413497953587,5.536880720087041
3.47413497953229,5.536880720082286
3.4741349795296843,5.536880720078826
3.4741349795278142,5.5368807200763435
3.474134979526393,5.536880720074455
3.4741349795253886,5.536880720073123
3.474134979524663,5.536880720072158
3.4741349795241363,5.536880720071459
3.4741349795226952,5.536880720069546
3.474134979523058,5.536880720070025
3.4741349795226957,5.5368807200695445
3.4741349795228893,5.536880720069801
3.4741349795229843,5.536880720069928
3.4741349795227987,5.53688072006968
3.4741349795228516,5.536880720069753
3.474134979522811,5.536880720069698
3.47413497952278,5.536880720069655
3.474134979522724,5.5368807200695835
3.4741349795227396,5.536880720069604
3.4741349795227285,5.536880720069588
3.474134979522708,5.53688072006956
3.474134979522703,5.536880720069556
3.4741349795227086,5.536880720069561
3.4741349795227,5.536880720069551
3.474134979522703,5.536880720069554
3.474134979522701,5.536880720069552
3.474134979522697,5.536880720069547
3.4741349795226992,5.536880720069548
3.4741349795226983,5.536880720069547
3.4741349795226983,5.536880720069547
3.4740699142814044,5.536241033136965
3.424915671443705,5.466003067387829
3.2842790998010063,5.319094640404399
3.0542806834180083,5.1729909914482715
2.8152696978976928,5.0019747342438325
2.5842423111058817,4.820338345711759
2.355659756898534,4.682090791662451
2.104774696269594,4.609466951462593
1.8422268242224256,4.599053331978724
1.5696381358317733,4.598662249966049
1.2941806223317736,4.616387653450825
1.0066435916797918,4.671226220469823
0.7209138913796025,4.715298458530768
0.437352299894711,4.833817001064314
0.13448802566369977,4.930280120281088
-0.12296714573918877,5.076762815954555
-0.3667312470603963,5.242892987262828
-0.5804100720625636,5.380657663557796
-0.7163533379546689,5.50473288179055
-0.8260442532834218,5.5583226954467335
-0.8400355916833164,5.549034622898743
-0.8735883008475405,5.52658691902895
-0.8736567606831,5.526573879887428
-0.8736395153499865,5.526577138455357
-0.8736302511415279,5.5265789271427765
-0.8736475782479314,5.526575614941063
-0.8736567606949777,5.526573879885152
-0.8736464733005529,5.52657583922024
-0.8736533008429119,5.526574533636249
-0.8736514683040086,5.526574887437112
-0.8346809388319056,5.56004483934365
-0.690806623335039,5.564765485303919
-0.5126734023402508,5.557875251197629
-0.4216278749832383,5.527509783034343
-0.41052839073093006,5.480079019409392
-0.5093601771669145,5.419903617794297
-0.6048548096215334,5.424391455949225
-0.6145157289081666,5.435576682020786
-0.5728597459576625,5.45842204645323
-0.41103870207550974,5.427570789166032
-0.17653281311949875,5.357136856012815
0.05615843901120554,5.258565474034144
0.29387481302828755,5.123045567044972
0.5295022971728818,5.004459752600833
0.7612028061353189,4.823012700344761
0.9892004586069048,4.673593337161066
1.220555164264419,4.532126955491712
1.4789088603044478,4.470990701566913
1.7313780802153276,4.393923823614879
1.985596548287253,4.282270810992599
2.2448290145309873,4.153592758358439
2.481874727103823,3.988611001303375
2.739361484259194,3.8683766106734616
2.9524960427760125,3.717554246863992
3.2047681292542904,3.6422325633257095
3.435731751175311,3.5532338940167945
3.6898768553355548,3.4471421955993744
3.937799328875217,3.327752316676987
4.203726614913356,3.2511809562725817
4.491686810832472,3.1350438559716958
4.725948677567716,2.969614802626525
4.953905179092984,2.8021144242009965
5.198334793218239,2.6687264755904763
5.428989104909274,2.501417600217815
5.570571696253056,2.3533697921312635
5.620378156838364,2.337969110939709
5.674158219311435,2.417784237423457
5.64761468533823,2.536500074923624
5.534990493857604,2.624530454295245
5.4155224122247425,2.642218018164649
5.325497413954469,2.5648732572613553
5.305453068957261,2.532016300573738
5.320381996772912,2.548990384829372
5.314228480416652,2.5871609003458502
5.190963027760654,2.7091103298210784
4.9882991765132285,2.8660134324973687
4.747863812347962,2.9699348470694433
4.429344909669516,2.996618141406919
4.133431889283704,2.9938356772285624
3.8300867868014006,2.9203509330505932
3.5022960184820375,2.829897021099966
3.197283430017979,2.7760177617154476
2.9096148462689158,2.6837393737253867
2.6222990758224003,2.624462438186913
2.316824029224067,2.581608047362831
2.0062282051292852,2.568750471647231
1.7021926675604644,2.562816466346367
1.40818247929798,2.529528167543067
1.106190272576399,2.537479094565408
0.8179193709280916,2.5405056038046516
0.5373541203478589,2.5335253619344087
0.27574956380982085,2.5097260152678404
0.01686064579320501,2.5042061770623074
-0.26285530350638364,2.5279172153938188
-0.5224919454353931,2.524735401913079
-0.8256858817456001,2.4927813322045136
-1.125744406210936,2.482909671502018
-1.4335746509246285,2.4036810584034587
-1.711218411126255,2.2705438293759785
-1.984013739895458,2.1042831659138486
-2.207560424894716,1.8836696757180627
-2.381471524984126,1.6682031868926943
-2.5246531692357532,1.5038429603478227
-2.6538175575086287,1.4533738487641825
-2.7123565982655995,1.4850244314011332
-2.62222306214174,1.4944259687388786
-2.511686759909972,1.470681097570258
-2.419570088696882,1.517692574143363
-2.376858816321631,1.597111658751932
-2.4681379709077973,1.6313315827311117
-2.574516306922659,1.590083089282869
-2.589874746959666,1.4985963887499505
-2.4997415577838087,1.42177974311412
-2.406286615317641,1.4232853486586268


==> data/sim_cluster/rb3/run4/robotinobase4_iteration2_pose_data.csv <==
pose_x,pose_y
5.315104347331583,5.461313177071764
5.298234848947395,5.469560797234747
5.298243694989461,5.469557265323999
5.298241300374778,5.469558221408647
5.29824437671974,5.469557006835255
5.299938652533395,5.465896564616944
5.305095625674912,5.392271064427881
5.37940241644664,5.193773885961075
5.431869271940984,4.994269278028786
5.39367467786201,4.881342126826438
5.25987996016432,4.78042967505843
5.072303105008129,4.622788266522533
4.799728522758988,4.529951120483603
4.540735479244976,4.557977558450998
4.246868410857216,4.56003716150477
3.957575045611867,4.53199444687538
3.6987085716202763,4.477615875145679
3.492757668956572,4.350886979267783
3.307023945579936,4.1261229367757135
3.1807314623362033,3.934924238867675
3.014351968044954,3.7107860528045746
2.9064735846461565,3.4941132198131317
2.8960527719624283,3.2881196991850454
2.8895428045508025,3.1093440520747846
2.804626101687716,2.902371389974684
2.739377531021952,2.658465242683008
2.763615813996827,2.40433136112624
2.824336814137196,2.137913760017073
2.7969377026616407,1.8698532215063297
2.673644819986679,1.6423945136159914
2.5864388367030156,1.3830406017076902
2.4792637225477594,1.0955721989757419
2.4165337920178223,0.8320174299356289
2.309408088966402,0.600227143664477
2.2411365058404518,0.4465567342483334
2.27976182159467,0.313281410560045
2.275527151130761,0.3181965276457617
2.2757649666894335,0.3209334139418063
2.2763041702627564,0.3213588856234151
2.2770458693507294,0.3214139071614559
2.300827947867062,0.2964173811302935
2.3149563378821805,0.30711671099023086
2.438204122417348,0.44204636315218604
2.4757640129536727,0.6760094454201266
2.4413796192697506,0.9268043937508321
2.3850585364810235,1.1971500234867216
2.37618252966253,1.458485442557901
2.3426918193342567,1.694242227826234
2.2444866780738506,1.9490681241131984
2.064637991247282,2.163682608152159
1.8165747308350504,2.342606386634815
1.5626930478976337,2.4534282253257853
1.318466061086387,2.503631776454478
1.0610575124612343,2.5500061906168856
0.7739244257580711,2.5757409372599893
0.5017084798648992,2.661412304718162
0.30344456221668104,2.7955112368590984
0.11858663806082292,2.9783050466702803
-0.04181668142369466,3.1828689236966503
-0.2086922916575329,3.3544655926276272
-0.3741011671988397,3.3571998156604543
-0.4808796049527815,3.341433999251411
-0.5676644210457527,3.4126006988797153
-0.5250365645599677,3.566254785552486
-0.4581331363536467,3.7869479706449876
-0.4054455180654726,4.051513589902221
-0.45611470747906235,4.330765287439481
-0.6402011911884506,4.551143552488859
-0.8841448099035434,4.702647789116812
-1.2155096806458916,4.749130988485003
-1.5256698570349416,4.729754667577059
-1.823609781728416,4.71670796098827
-2.10325173158283,4.626629441258251
-2.3568601089322927,4.568076314269929
-2.633652843492089,4.528800786234831
-2.8713265368431333,4.547402686482717
-3.135462326519002,4.547777098644347
-3.435642739887663,4.539952632964874
-3.7271246260058946,4.468182618207269
-4.037235060052475,4.502268408011226
-4.335263434603347,4.532487300948044
-4.6572970846112085,4.496171925712099
-4.985277031922672,4.487012986905703
-5.2464314845789435,4.5060743779799655
-5.457211524686393,4.511730199561402
-5.581693597407588,4.4482453924477126
-5.613640122313665,4.374110822557018
-5.638403665215618,4.3778797707979935
-5.6029994811826,4.38000992494375
-5.460812221381348,4.398632302395657
-5.189482727615889,4.358028454299339
-4.92590523305196,4.240567784690085
-4.723602902479991,4.0533841046007
-4.476144709190565,3.8470198857992624
-4.226980409816543,3.728527808331571
-3.9303169104439735,3.601388708325364
-3.6828682610831245,3.4909494911293955
-3.4372359316359695,3.367123702137201
-3.1467548201156474,3.2562565626485056
-2.8807152064974,3.1177924651216524
-2.63159015651555,2.998123141554357
-2.397017793266561,2.8407199340508456
-2.150720109630883,2.709511569464762
-1.8640252215127533,2.6328583486920474
-1.5862516546238559,2.5878639686517095
-1.3120549893172182,2.4430965149887633
-1.0610705542722103,2.2649840951016786
-0.8602740220082707,2.0059958072799455
-0.6859459593429862,1.731794296478638
-0.574538140521875,1.4534149515886594
-0.4536765714692321,1.3128455302080866
-0.37539372259012227,1.2193836467484278
-0.34662650951795326,1.1899660791989395
-0.3466152912153322,1.1899387637916017
-0.34659600200020835,1.1898918549399204
-0.3466016060566859,1.1899054188416396
-0.3465971588072434,1.1898945786730493
-0.3465938730088398,1.1898865781265373
-0.34659179428845777,1.1898815126731463
-0.34659006120061564,1.1898772921164547
-0.34658892894669613,1.1898745326355806
-0.3477632262205872,1.2115334387964087
-0.3529755480351753,1.351171618565643
-0.36441074608802015,1.5068774968761778
-0.4122822485729998,1.5569696158439381
-0.42251795178643015,1.5880294012956586
-0.4196257585216605,1.5497189636027109
-0.3377760875190705,1.6370947450544144
-0.14518921371760118,1.7938550658538066
0.055973352911956376,1.8914080270327722
0.3178922106676736,1.9884429690018113
0.5263150280128315,2.1286182761882246
0.7334072302700552,2.265578172143284
0.9860855917288833,2.3864154065048906
1.2545009337319684,2.440056684970453
1.4665189433233161,2.4338141867179246
1.5523072706727756,2.357287487783073
1.5206730590163802,2.3125371882260843
1.5010315953743736,2.397888009470428
1.5790229660027415,2.5249516094241913


==> data/sim_cluster/rb3/run4/robotinobase4_iteration3_pose_data.csv <==
pose_x,pose_y
-5.477929948210406,4.438513226031131
-5.505814590688872,4.437968814397687
-5.5057380193539665,4.437952016260342
-5.5057382856446555,4.437951258078844
-5.505738771152426,4.437949872983963
-5.505738832574405,4.437949698763734
-5.505738883159744,4.437949555281053
-5.5057388107270535,4.43794976299256
-5.50573894671296,4.437949375015641
-5.505738908775779,4.437949483810845
-5.505738938226102,4.437949399956216
-5.50573896005803,4.437949337792786
-5.505738997789528,4.437949230139629
-5.5057389867783915,4.437949261731424
-5.505739007291105,4.437949203188908
-5.505739018007953,4.437949172791136
-5.505308315112635,4.438220418572737
-5.430513875896738,4.485213114030226
-5.240147846589824,4.5640938495512815
-4.976636480611353,4.5788136581083645
-4.682329255664591,4.545000178526282
-4.334144747633006,4.505648419012841
-4.065794255363151,4.485237101860822
-3.756643877698714,4.473284322520001
-3.4945427803093674,4.448270022831309
-3.166595197729725,4.43960835504878
-2.8933368231176804,4.419824127251255
-2.5761393715899716,4.380149695219756
-2.2963361051956976,4.397412482838132
-1.988373687454553,4.442522301462038
-1.7073910200544702,4.428588926033286
-1.3855805561968162,4.4369485619821605
-1.0639093041474617,4.433673354054681
-0.7576117025428561,4.477846428247772
-0.4494297247993244,4.4742204054440196
-0.16869287986328096,4.538853538668259
0.12747309697052644,4.632797540943344
0.441885166616637,4.698896662898747
0.7228378337835988,4.6179008114545
1.0385369567370049,4.543112490903227
1.3617213479249752,4.555006955294621
1.7009953371560953,4.5765341240235085
1.9841634647582502,4.553242693215331
2.293450734078187,4.550225122022164
2.5812136985514598,4.549973146325243
2.9070143871822154,4.54148554984892
3.202384484819351,4.575549110312826
3.527971790358386,4.570911846359331
3.8410173911836125,4.552979849728494
4.148205856746179,4.531395536834922
4.4495002696722645,4.586397830537314
4.756513486979687,4.708436723170636
4.993222820388459,4.8735660377209005
5.1816756932007095,5.148649650672695
5.337633763974374,5.350164644500896
5.5122578891430125,5.53688991780662
5.645870235954431,5.57705423078569
5.720990097497708,5.550078837979874
5.744913431323534,5.442844017239281
5.689286754576285,5.334959866839936
5.566978893393274,5.357099734478894
5.4449856471329525,5.4450382748640385
5.407919580053348,5.4948954730815505
5.390694910656351,5.438772598376816
5.414080509419618,5.3574424888874805
5.506116933555628,5.319213536594089
5.600642777721961,5.372327028914707
5.649894467471208,5.445316133941375
5.660444122136074,5.429420361704734
5.679608028338242,5.417223593771258
5.623650194302089,5.31451607800791
5.443161407022584,5.1031475040254195
5.244638228776594,4.909987742936899
4.990830669690311,4.7024186789894795
4.747698973494078,4.621998282724299
4.462199894944403,4.59508098498334
4.206719524173883,4.629703177518764
3.94558294645584,4.757543361955251
3.6958255468916676,4.87497781187494
3.4512454500231615,4.9930810507324255
3.219167111059356,5.116740349880184
2.9848264129562105,5.238864066352528
2.7522878738743985,5.360633892813148
2.59323129740384,5.472126593823107
2.4512548146369855,5.5143056382505184
2.2944303343767047,5.522194920356016
2.2485083492514515,5.525787120849114
2.3370992350137056,5.579410092398602
2.4104212283504705,5.6317644951496435
2.424887694732025,5.629328307183991
2.4278233217555307,5.625366786401766
2.503037638064823,5.523729667984936
2.5760308635848324,5.344869796308663
2.63028996899586,5.100184767332907
2.6227339875503892,4.934230197783638
2.5117485460587554,4.779680195011717
2.3247876711946147,4.610905594333651
2.048893618880495,4.501673419372009
1.7982106007800334,4.43522249305558
1.525571953359055,4.4080630373338625
1.251588807821761,4.378859014955532
0.9951363822632624,4.438587436467177
0.6778826769447934,4.416389951579138
0.3819738602814198,4.360498909923983
0.08476492262637514,4.433458883475655
-0.07998532852312357,4.5875103262967185
-0.17590362695486927,4.827179055992234
-0.2487945210640623,5.062565492298205
-0.2847098560781052,5.224076917986122
-0.3269729137671322,5.25953249888484
-0.3819662666431207,5.128606889026337
-0.45668702310813014,4.924389890575085
-0.6085180298120711,4.70063994294649
-0.8139872674494693,4.51482360234801
-1.0738324316494556,4.403694091041568
-1.3690565436046962,4.395778780383665
-1.6149820853799193,4.432453240395674
-1.8447376808721672,4.520684815200246
-2.0447529801258324,4.659693627532956
-2.2489434987681234,4.890617995949051
-2.370476267929528,5.135326725820718
-2.3897353081393167,5.421579054977723
-2.4435947150155113,5.629239049590883
-2.5252742351304853,5.709326363755716
-2.56568321473942,5.712140259340415
-2.560782365190158,5.722671008359944
-2.560842062322509,5.753493067698428
-2.5525786282281735,5.748800577185884


==> data/sim_cluster/rb3/run4/robotinobase4_iteration4_pose_data.csv <==
pose_x,pose_y
1.58320301666509,2.5509862774394154
1.6003157693048404,2.576807207108434
1.613540416780792,2.587485527939325
1.6135484634312403,2.5874865221499883
1.6135553064550376,2.587487364365299
1.6135601335728,2.587487959823991
1.6135640775278035,2.587488445959125
1.6135662673818505,2.5874887162238975
1.6135708342709147,2.5874892830439875
1.6135695301229274,2.5874891186023348
1.6135706006621944,2.58748925061655
1.6135713516043797,2.5874893434066792
1.6135718481526173,2.5874894045011168
1.613573275909435,2.5874895805719076
1.6135729091984428,2.5874895358860655
1.613572729646925,2.5874895132464384
1.613573081643091,2.587489556899448
1.6135732759096855,2.5874895805719382
1.613573172348298,2.587489567952397
1.6135732759097325,2.587489580571945
1.6122105317615003,2.586395605066194
1.5355326494396286,2.5251486177124427
1.385114985363463,2.415657291051315
1.1981718417590543,2.3106575667175893
0.950058637418004,2.2465841891936678
0.6518076444671066,2.214279217121546
0.37934472530378693,2.22379011175034
0.12233446909268553,2.296504323684161
-0.11144301245973454,2.4355109979129925
-0.35528894150179147,2.539673897917614
-0.6428139188277524,2.5893777874645787
-0.9260737064724505,2.560507314764767
-1.2203316991419562,2.5331697441608263
-1.514346614392591,2.5526995827828634
-1.8012971198681915,2.5609277880625694
-2.071736672164808,2.6293298530819813
-2.3488399798449624,2.7136734582864905
-2.625182072425604,2.8108793299567116
-2.8755038614370765,2.8617434973218185
-3.1174774877430567,2.9391873950773357
-3.391285797309981,3.009302714591078
-3.6573974678333583,3.0197021589811044
-3.927425095853785,3.0454072938781866
-4.215884249250483,3.040389332060169
-4.526739703437019,2.999160104235369
-4.805504325275243,2.8540203967278797
-5.074781540384084,2.6979441542603237
-5.340789961305655,2.510661272716286
-5.583439407022571,2.4658452357454332
-5.710446029869157,2.4360041782060495
-5.774013067591778,2.380043452775784
-5.746485126327967,2.2915160708913644
-5.689282996024108,2.209124124121958
-5.632360016241006,2.127146066114388
-5.575490240281312,2.081888859389012
-5.504854599947212,2.144090755149251
-5.448655143210408,2.285409608169878
-5.389282429242497,2.454256309009052
-5.389331059724416,2.5181070493219115
-5.375605076060369,2.525092898836701
-5.281218669276541,2.6313866223182587
-5.072192217075375,2.767577217284532
-4.824030829513155,2.899795794653464
-4.580126527703806,3.007976027653158
-4.335086412401007,3.124182741514875
-4.066360073367112,3.1731260210225027
-3.7903423799086724,3.2604598847765858
-3.527995328573979,3.3560700766959415
-3.230555680224165,3.4582466789856556
-2.9561109130607335,3.5580500326143256
-2.6901513805970367,3.7013435504115764
-2.417314160924279,3.8034650624368935
-2.182475085428989,3.9342254651934065
-1.8873442568598422,4.036823209404648
-1.5973058118899617,4.082087535416927
-1.3447268319122638,4.135315600950833
-1.0510031147433296,4.210314393789488
-0.7248413571133585,4.221431966154388
-0.4671466104951114,4.302799266898972
-0.1603686094749741,4.384721489679942
0.13956138229605486,4.437293047115628
0.4243054883595381,4.469063756770737
0.7274471787197938,4.458467806989697
1.0241738484784415,4.3616354101211785
1.2972524676617505,4.326233715220747
1.5421963317158491,4.385352267510909
1.819097005220908,4.5072405218013705
2.083884173188748,4.613181959024166
2.3203513484299614,4.791780172834925
2.501222919795354,5.041489871582305
2.533328709075954,5.330297222507371
2.5183200587508936,5.552144081057159
2.507520342198879,5.657637776051876
2.493939543947361,5.64418869310216
2.5273761451541508,5.5570506370062
2.5586757081655236,5.481084994773621
2.5487638091894462,5.455838318351358
2.448782339071492,5.482319596608519
2.4055300567175704,5.560526504326173
2.4721032626014834,5.62835882730251
2.5791908142673474,5.640204639602221
2.6729184901318574,5.695373911965627
2.6476229171072743,5.6958813261031835
2.6400511849506874,5.68272209044546
2.6499557660802693,5.678886681590101
2.569629957162342,5.613045674434415
2.4580998478920244,5.4281794077205525
2.355708137801561,5.171214445282665
2.2359732443578624,4.912625012757793
2.0169827894732673,4.7030924921129404
1.8102622910404285,4.547095509602763
1.5466814527038353,4.402901645952893
1.2943408824873113,4.272852930643058
1.0833938464734256,4.097099740928893
0.8704571645062535,3.9052185525158456
0.6587071756110032,3.6886339775008214
0.3968803398896812,3.5545036575746884
0.16866006402383782,3.3354255463036644
-0.059082359127842654,3.1350887717606435
-0.29531326043079265,2.9448271983614824
-0.5886137988865379,2.811151996133449
-0.8920039585516824,2.7039249904138596
-1.1983811143386958,2.6296544725363664
-1.5135519791559695,2.586029631303852
-1.7846866539564066,2.452991298427582
-1.99982106669556,2.2494714535911884
-2.1275906616730813,2.026409568733628
-2.1924620468167255,1.7425892318803973
-2.2040366627757964,1.4458826829551805
-2.242932336241023,1.1725076132225594
-2.302511094213756,0.8946585913470373
-2.307045546399995,0.6268362285153892
-2.3600389474389196,0.4766954301637276
-2.4173174706904854,0.44295708630279496
-2.391004174715858,0.5137955063811623
-2.2480442928346998,0.5414619069435336
-2.176077583673738,0.5275559577902231


==> data/sim_cluster/rb3/run4/robotinobase4_iteration5_pose_data.csv <==
pose_x,pose_y
0.5471840543016437,0.6238822627921601
0.5853703748653918,0.6201251628189337
0.6193595271494088,0.6351507693354419
0.6193917537535572,0.6351241110568355
0.619355264476293,0.6351542140560587
0.6193652843690218,0.6351459452039472
0.6193725643953876,0.635139940155506
0.6193777476902795,0.6351356659067235
0.6193814552210615,0.6351326060918403
0.6193842429828873,0.6351303073049013
0.6193863930231078,0.6351285336099193
0.6193898636414463,0.6351256745833123
0.6193888788632855,0.6351264825170202
0.619389626748601,0.6351258655640226
0.6193902051622673,0.6351253884517494
0.6193906358227728,0.6351250332171756
0.6193909351550402,0.635124786389401
0.619391158879457,0.6351246018206638
0.6193913306509495,0.6351244601109856
0.6193914388182993,0.6351243708752716
0.6193916438656419,0.6351242019576997
0.6193917537700724,0.6351241110432424
0.6193916314441661,0.635124211960687
0.6193917537700981,0.6351241110432211
0.6193916884662798,0.6351241649178223
0.6193917061147052,0.6351241503530489
0.6193917199087848,0.635124138977861
0.619391728457567,0.6351241319283125
0.6193917354968943,0.635124126120163
0.619391740339255,0.6351241221263266
0.6193917494254149,0.6351241146372044
0.619391746619192,0.6351241169433655
0.6193917485463105,0.6351241153527614
0.6193917499850863,0.635124114166203
0.6193917510730209,0.6351241132682635
0.6193917517437475,0.6351241127149181
0.6193917522954386,0.6351241122597915
0.6193917527040531,0.6351241119228148
0.6193917534010436,0.6351241113485084
0.6193917532222071,0.6351241114952981
0.6193917533667417,0.6351241113760384
0.5935365571947937,0.6576028766757824
0.47874385234652106,0.7640882973260008
0.33397096407603755,0.914498992583908
0.19746857641856863,1.0610806890757454
0.13229459301350222,1.2858987290946073
0.11515445058003415,1.5548603010946276
0.16295254120300973,1.8138683459621658
0.23293544809736,2.035939265482308
0.2837993961705614,2.2737324577911275
0.3257868701396158,2.5403233426884744
0.38699253652365107,2.827076230914896
0.38466114880658875,3.129453045252342
0.4056596804511643,3.4105535518918533
0.4278799739527068,3.6956262632423913
0.510405468987027,3.9794203295368855
0.5062421477016121,4.286489065219024
0.516054516183432,4.588611213167766
0.5597097855816933,4.905685169089589
0.5292094658712165,5.228784982032899
0.5054525157048277,5.517980626302346
0.5026448956384955,5.721287753274406
0.5045263102705722,5.801218297995054
0.5025974875270323,5.802489468359731
0.5022787389755647,5.796294962423749
0.4169595522631031,5.7011687593561975
0.21388051377437334,5.567775211846095
0.0014958537673632755,5.447446660278649
-0.20684060116047842,5.298908545798989
-0.402418918327641,5.094271236353256
-0.6042281546770636,4.905333421297365
-0.8459877804127958,4.752299733146737
-1.0914342756727073,4.649064784225719
-1.3441890312693343,4.602518361618583
-1.6021972150070645,4.643109354011992
-1.858746757866607,4.687979395611086
-2.1022939903159594,4.752134352281256
-2.3445598730468813,4.82639842324071
-2.6086298066190747,4.9009900063303
-2.856163665030854,4.957242400756801
-3.091398843026896,5.04516100530471
-3.3072916113124204,5.163463685343263
-3.5227134988731166,5.245755109386128
-3.638447159199293,5.331658581721073
-3.623806168119537,5.432435278495898
-3.520670188640297,5.512357024595935
-3.4771812455817424,5.541829580221897
-3.5493026756938604,5.522800881507249
-3.704190537656284,5.515984183642805
-3.7467714024853165,5.515328892669297
-3.6601480656061014,5.504804726494138
-3.5520583826190997,5.4617353898747645
-3.4572641803300592,5.471275932771473
-3.425587028616099,5.486504516430322
-3.4223733407939263,5.490515025919414
-3.3403660557236963,5.49557197079057
-3.1752982859643364,5.53521581899647
-2.9237804768146587,5.555741395724355
-2.657097520107593,5.564707322734998
-2.4696460755738485,5.502373361615168
-2.376879974805807,5.462356168645942
-2.3323554083397062,5.510675088210984
-2.3128280691716876,5.588198390139564
-2.353913101893268,5.641033385362208
-2.39474123711184,5.61803696133874
-2.5014841898587514,5.562634690488157
-2.5865123099450535,5.516455186837373
-2.6008905802288464,5.476026029017021
-2.511944274748537,5.439349877599637
-2.3981838068678525,5.431660272807733
-2.3556079064436064,5.476098623162266


==> data/sim_cluster/rb3/run4/robotinobase4_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.48,5.39,3.5,5.5,None,C-RS2-I,1711741591.766569965000000048,1711741606.456724557000000028,
3.47,5.54,-0.5,5.5,C-RS2-I,M-CS1-I,1711741643.865497700000000054,1711741661.585737590000000036,
-0.61,5.43,5.5,2.5,M-CS1-I,C-BS-I,1711741662.408961451000000025,1711741678.929089403000000058,
5.31,2.53,-2.5,1.5,C-BS-I,M-CS2-O,1711741679.710618670000000044,1711741700.890812074000000055,
-2.39,1.54,5.5,5.5,M-CS2-O,C-RS2-O,1711741704.451782285000000028,1711741741.181959830000000011,
5.3,5.47,-5.5,4.5,C-RS2-O,M-BS-O,1711741743.691676568000000043,1711741784.091851621000000006,
-5.64,4.38,-0.5,1.5,M-BS-O,M-CS2-I,1711741784.876447711000000055,1711741803.439020221000000027,
-0.42,1.59,1.5,2.5,M-CS2-I,C-RS1-O,1711741804.245987736000000015,1711741811.126191135000000008,
1.63,2.64,-5.5,4.5,C-RS1-O,M-BS-O,1711741815.300808755000000019,1711741840.291023708000000018,
-5.51,4.44,5.5,5.5,M-BS-O,C-RS2-O,1711741848.223800100000000014,1711741873.573986203000000036,
5.66,5.43,2.5,5.5,C-RS2-O,C-CS1-O,1711741874.406102338000000025,1711741884.396241193000000025,
2.42,5.63,-2.5,5.5,C-CS1-O,M-CS1-O,1711741885.203903612000000013,1711741904.235030716000000015,
-2.43,5.68,1.5,2.5,M-CS1-O,C-RS1-O,1711741933.483746363000000030,1711741950.493922478000000031,
1.61,2.59,-5.5,2.5,C-RS1-O,M-BS-I,1711741960.299219757000000019,1711741978.749479427000000047,
-5.39,2.52,2.5,5.5,M-BS-I,C-CS1-O,1711741979.553758955000000034,1711742001.393953393000000025,
2.64,5.68,-2.5,0.5,C-CS1-O,M-DS-O,1711742002.225065853000000014,1711742019.025234811000000002,
-2.36,0.6,0.5,0.5,M-DS-O,C-DS-I,1711742023.252909236000000016,1711742033.093072307000000006,
0.62,0.64,0.5,5.5,C-DS-I,C-CS1-I,1711742053.349121937000000022,1711742064.359274062000000022,
0.5,5.8,-3.5,5.5,C-CS1-I,M-RS2-I,1711742065.166278449000000010,1711742079.406420888000000025,
-3.43,5.49,-2.5,5.5,M-RS2-I,M-CS1-O,1711742080.295545300000000018,1711742088.625742586000000039,


==> data/sim_cluster/rb3/run5/robotinobase3_iteration1_pose_data.csv <==
pose_x,pose_y
3.5055928744997797,5.474339397402932
3.527073664457204,5.4893260037013905
3.552243154069496,5.48925498434233
3.5522457176710356,5.489252748516959
3.552243200304727,5.489254989555548
3.552244639483965,5.489253719952482
3.5522432055490794,5.489254990568291
3.5522432060706,5.489254990669599
3.498669255827057,5.433284989201461
3.354546625060676,5.303346619267972
3.062755521004085,5.086634859627998
2.9060286317169295,4.987620886620829
2.6824378746691675,4.7655311043774695
2.499563474330107,4.611072674940223
2.2087955160206825,4.437584849113599
1.9609903028813371,4.342599458234457
1.7306791418013252,4.278885595337863
1.5100615813569442,4.284891895883585
1.3136439917410208,4.29149094697786
1.103283221588717,4.285797742481582
0.8677312731908251,4.3113214488616105
0.6893417790812832,4.369998471996187
0.4932474318529172,4.390025616143886
0.32435394052139266,4.457459168338389
0.2894160912708834,4.636485785227544
0.28007913700534104,4.857282386395124
0.18683837938166725,4.950514572461668
0.01262816971375269,4.987581513968413
-0.18346311073759125,5.03983535541702
-0.33387727111867704,5.134136436153906
-0.3201591612942849,5.288425761059631
-0.41805324990132586,5.487897418301889
-0.4529365662453664,5.5132770413797205
-0.4869477995793492,5.50012167742231
-0.4806534084315359,5.483930826792062
-0.5059181626383902,5.48895378650965
-0.5350075267214445,5.49105094199099
-0.5359174443731245,5.497300257053603
-0.5565426884421116,5.497726850422312
-0.41224893514123995,5.349438580101473
-0.17610960807230125,5.134375390416445
0.03284422314832813,4.902792612021016
0.355758762867203,4.704492854696842
0.6041415448583995,4.573334822141936
0.8309712658277082,4.398211180226897
1.0927903817167497,4.258456511970366
1.3448142839221071,4.195862200327544
1.5434921448830896,4.159700978402806
1.7382152811932459,4.119962919177769
1.9801874958818315,4.093599586872973
2.128311013398758,4.049634505013045
2.2898561475449903,3.9348435333743343
2.5251769284983463,3.7685078109901933
2.724393534137583,3.662288286527523
2.9486416247451563,3.5298018848035313
3.1173174111291146,3.4675326360330114
3.333011545400831,3.4175695635286356
3.4641317495163957,3.371500398861261
3.652811962129137,3.3280201462971077
3.7961188965005963,3.3284133650120546
3.95211649516561,3.3247273634252656
4.07164195479656,3.3188672544321163
4.162675304198525,3.211071209429537
4.285680067896743,3.1386167294889025
4.403684938447202,3.0925900671155335
4.482950673711422,3.10015364784388
4.521171965959828,3.1358555268983648
4.626436434826967,3.1398999974501436
4.675983853930309,3.1276926318703984
4.71407185050898,3.0684256361182833
4.744276725576776,3.015802514143628
4.821330192638919,3.001989402188939
5.0310331010453115,2.812861552477526
5.215534208003972,2.577228866314155
5.281313305991349,2.438419424480583
5.346912630819027,2.3957062742386532
5.379469237766737,2.430261094068812
5.442543354930064,2.508439993937147
5.483953536179333,2.538840995237359
5.5181227016219445,2.5402237798777016
5.522737110365375,2.5542222391637894
5.530586998042226,2.56658021034319
5.517104773825336,2.576789351200324
5.47723262413107,2.3294250554515012
5.28858701266582,2.1151645940860697
5.029399722159357,2.0328232032288707
4.709441035306293,1.9288254913041318
4.2445833797978,1.915857617406691
3.9037090095700613,1.9521270943275097
3.5166476358116237,2.0246622316248053
3.1313165093652486,2.138475815715028
2.878490128151736,2.1560379282881823
2.3477498069495266,2.348918756761165
1.947480300345425,2.4132134078598373
1.5372775681343698,2.437204163073247
1.0198572411282862,2.4538208229842415
0.645738092596035,2.505866317019305
0.3637335967599373,2.500382706163974
-0.16781439230019224,2.4827427770274753
-0.5497151759719339,2.4932647208137206
-0.902839760498539,2.508312438796749
-1.291488696388721,2.496002724176013
-1.7413079262011424,2.3633292945767628
-2.0540890638618396,2.143653714935448
-2.3306842848269227,1.9374437335283816
-2.4091333924418326,1.8576071953587614
-2.511254981283397,1.6065388072084335
-2.485666419046365,1.5022500136512669
-2.4831278991101575,1.500702699094689
-2.497109532424801,1.5136720658768252


==> data/sim_cluster/rb3/run5/robotinobase3_iteration2_pose_data.csv <==
pose_x,pose_y
5.474805935671487,5.499240486187194
5.512476216604332,5.5076641762995715
5.512478247720368,5.507664548585287
5.512482135552622,5.507665192131191
5.512489455751483,5.5076663106537875
5.51248945563058,5.507666314067359
5.512489455592084,5.507666315124588
5.5124894555699475,5.507666315737769
5.5124894555653405,5.507666315870477
5.512489455563885,5.5076663159157215
5.512489455563386,5.507666315934296
5.51248887237037,5.507666227683118
5.512489455563325,5.507666315942576
5.501432421854509,5.463926563285202
5.545803539815349,5.269839663877768
5.469508234853347,5.097434338312788
5.314379700900832,4.9987674163011855
5.249519403252483,4.746806147376553
5.0303217877227535,4.67821236130009
4.71241920931151,4.643035904584981
4.3938531240905885,4.571738116515761
3.998263918758011,4.487792221702702
3.66096883716408,4.524553634094213
3.3030627862254596,4.552194373603831
2.9938897954587627,4.5288710642002155
2.6778257559013747,4.5330789906012825
2.384836238364084,4.520971689323449
2.037231282161951,4.513860736991937
1.727201742947976,4.5360133974492935
1.3474790480842742,4.472744844857312
1.0057537537397203,4.484388689909895
0.7381314414548195,4.473856503312178
0.43134516315258775,4.505965633846845
0.08845241355232503,4.501264497342866
-0.24813892420412653,4.524018825015363
-0.530359534311132,4.502905630626958
-0.8924353281308841,4.522497498089493
-1.269651885342924,4.496757802929721
-1.608646497205532,4.518352666236742
-1.950507824628593,4.519586309930715
-2.216408647988601,4.505172915184101
-2.617715038893265,4.54009379383891
-2.9138432747251652,4.534358839850587
-3.175525927905042,4.515581565930863
-3.4624742664374937,4.52895503635926
-3.7981917105903777,4.509446416813877
-4.10519051615868,4.545204838619059
-4.425437595077013,4.5318417878693955
-4.766304697306929,4.532622601764561
-5.1247375456298485,4.510618430199434
-5.321624753246093,4.540019530320046
-5.40320603668742,4.5504407019129705
-5.452559638503852,4.534506217871624
-5.461645740712659,4.494098101739378
-5.481122601352915,4.486976350498149
-5.509567787495926,4.4752931974063666
-5.513319061850716,4.482904688140554
-5.506007418707691,4.491985077796662
-5.460475675134398,4.4959565133745105
-5.269046026559388,4.504599112242113
-5.120584590371884,4.473205766348758
-4.968064560898847,4.3781946215234475
-4.957347409304092,4.25240548985169
-4.882285686164931,4.053950294538773
-4.597009855194725,4.034559273467213
-4.3905560895694205,4.009667648901157
-4.309979023524131,3.857720341211085
-4.25261204323494,3.815936575270747
-4.03921768259569,3.8412129254612313
-3.806836924845273,3.751719921589294
-3.6604517356917743,3.682228386955795
-3.507493104804966,3.458286409207515
-3.417718114695635,3.1931844660215973
-3.2192131534579564,3.1666890323788985
-2.9764155508989365,3.0471848779798507
-2.787997605596688,2.7911139793876956
-2.602848590829521,2.5988717062871496
-2.401161186711903,2.474084760188776
-2.014872870587374,2.301757120485984
-1.7113585524157102,2.2370874804723333
-1.4559802153749528,2.2332312106785626
-1.2303366482442009,2.2164988818145797
-1.038441803802968,2.1282560183218746
-0.9523569028718315,1.9120537429866402
-0.7320242300767195,1.5643062078108694
-0.6534445505971327,1.4633290924980704
-0.6123329134375117,1.4713127694548993
-0.5676797998416889,1.48229419414298
-0.521101814984755,1.511242473343441
-0.5330379365731401,1.5132794841840786
-0.5322312549580008,1.5028295366777353
-0.5328424289959681,1.4984146601661927
-0.5707407996357468,1.5042045294223563
-0.47111870894453567,1.5005021955815412
-0.21258517839059454,1.504563469747163
0.1900186449958836,1.8164780148079567
0.3559860456660857,2.00113527685439
0.6112996266186435,2.2420241951400106
0.7922670073600004,2.4409120030200326
1.060833805559716,2.5805921617074747
1.2366311914213162,2.647089747664257
1.3624469918466833,2.637569556702352
1.384516588313227,2.6273757949256065
1.432560640819069,2.5973482069700795
1.4470837684185356,2.5745829468966694
1.4546179392313583,2.543851016050403
1.464156392015814,2.517385483806662
1.505159838676287,2.523097338905324


==> data/sim_cluster/rb3/run5/robotinobase3_iteration3_pose_data.csv <==
pose_x,pose_y
-5.443662290081379,4.562407755645954
-5.447132612580075,4.554554431200678
-5.437541950289152,4.550262160837694
-5.437540434217333,4.550277420761791
-5.437541831642662,4.550262090698006
-5.437541823316929,4.550262089480284
-5.437541820569127,4.550262089095018
-5.437541819726487,4.550262088977016
-5.437541537188393,4.550265123431289
-5.437541819262712,4.550262088911309
-5.392170185458095,4.529447016180519
-5.302871847504813,4.5629224143405125
-5.140238957060445,4.670367605046929
-4.765101961347002,4.6816578450741195
-4.569005827461489,4.724626428418516
-4.35563958151642,4.715764988162528
-4.1578981786021485,4.7066237351319815
-3.986217405202077,4.807154762221035
-3.7156065113601686,4.80673758065471
-3.655266996914251,4.797117939529041
-3.462791496333086,4.908278096844633
-3.109430029148693,4.927135914231008
-2.8743508225408654,4.960263534091092
-2.5861742420409923,4.994442182349983
-2.4308938224091587,4.945625773326754
-2.154144246388725,4.93200311888867
-2.016867139501004,4.8877194556823005
-1.9212536740763673,4.745022335394721
-1.748880382411044,4.753638246605774
-1.4396450025278567,4.651634384034413
-1.1306191059561232,4.418770573588882
-0.8954266282505712,4.2990186628631335
-0.6549031223210182,4.23179391847622
-0.4282465282072172,4.196165814751492
-0.252854594390282,4.148253664538636
0.011128821699670333,4.042568465376265
0.15904838597214432,4.0647736169393855
0.36978692187633655,4.027414891263912
0.5611693649137308,4.005980092746304
0.6981347540022598,4.04262521934383
0.7683159639694752,4.187937254412482
0.9113274490816456,4.188324313490417
1.1079186057949384,4.179136256388307
1.2159452698405495,4.179273981016607
1.4120426387353442,4.074548716747359
1.6034535406282928,4.10349852227919
1.709058112934117,4.170420458442143
1.9254100684872997,4.129911149223743
2.02666517088513,4.189955089894589
2.1478360666686354,4.318667091870145
2.276239490844311,4.33355953125476
2.4433408979347817,4.263922232487834
2.633221406043359,4.2672543294687815
2.8171701007527723,4.187317030485897
3.0729050210261275,4.145196747447133
3.2315744704670806,4.11133905087686
3.4378684019988173,4.094847802305156
3.652565951186241,4.088285573272833
3.842707078108739,4.099828518993075
4.054807360034634,4.103265860588014
4.212402741100116,4.122599765911567
4.39233317470695,4.137527398389045
4.514321942244329,4.224627817043854
4.546953086945959,4.432488569368791
4.662806896599308,4.444643182939449
4.8293044126922,4.504517448013509
4.903947839266307,4.748699751409317
5.003839964914445,4.874855901898081
5.178065238248179,4.900734471356485
5.172700229311944,5.091884874103666
5.316573815666398,5.385134510673224
5.426373765722201,5.3900320521138605
5.431197236293167,5.4198783691190275
5.431862462427102,5.453258215207082
5.426061784828117,5.491230377512808
5.466903639392778,5.520707467442166
5.4973427776694885,5.506999986080937
5.495274128930647,5.481028470081129
5.477607256310256,5.471827231267278
5.457185381701611,5.449604283902328
5.495035574012812,5.271188391257575
5.4096146352620345,4.931469252157835
5.171868608328701,4.621157081389163
4.882601859014045,4.644612460552615
4.580565159020307,4.604849903334157
4.208032688512696,4.716727270787779
3.865430146646008,4.807180664937822
3.550624606178874,4.962188631320329
3.3172225648391525,5.0388897223684195
3.0354471024595493,5.147099381192708
2.7386866077319905,5.294179538473742
2.6120948477048813,5.377070824659346
2.6044592486369798,5.358888940948911
2.593523916141113,5.348098821993714
2.5854301814900844,5.196627913244023
2.5321973936182136,5.049063746614488
2.346371874930141,5.018140140218229
2.277116674301164,4.8339698820731725
2.243307280482248,4.711935130129669
2.0102104153411346,4.790375072149075
1.8087041404582558,4.769473775859169
1.7545901062021594,4.62838896249277
1.6683833029573574,4.5451903414469825
1.6065553124578305,4.639601284696813
1.4650106176819553,4.696326335028426
1.1855203599167297,4.709861259395113
1.0035656435214646,4.7517596131731645
0.808437527429954,4.7946831840264865
0.5747336805416414,4.817571777236394
0.37928444610292544,4.830672805906097
0.20755309933641453,4.848761154452729
0.02544927065550695,4.86884791449372
-0.07959252770366998,4.836713260258478
-0.19509843819966743,4.873964163617161
-0.3497210476941577,4.889047989176665
-0.5299640686752021,4.934092332795564
-0.6483868365327048,4.873781310943197
-0.7904970350793894,4.86121483960091
-0.946266445937999,4.82678738248581
-1.1931415360456707,4.804609029439078
-1.3596254213783183,4.8003869788596765
-1.551431243793341,4.838303942266104
-1.7100836884282398,4.8524755913687585
-1.889617393673662,4.919397269380205
-1.9766872666968425,4.965006892423276
-2.033051760545696,5.187852249844472
-2.197561499555337,5.407483882038817
-2.369927618130874,5.518817961505498
-2.4718427430666257,5.538907345069511
-2.5091584127395405,5.511139321660198
-2.5062807319965072,5.495972570409241
-2.497851736986437,5.489363179387664
-2.5032685071139085,5.466480839825812
-2.5054154117988263,5.486461511504225
-2.5048499554307044,5.485295362172735
-2.4809549980543535,5.448793410885591


==> data/sim_cluster/rb3/run5/robotinobase3_iteration4_pose_data.csv <==
pose_x,pose_y
1.5020447711094191,2.501998166017005
1.506793029048315,2.5097941041248215
1.5068001217792584,2.509805868561823
1.5067931212122185,2.509794157397133
1.506793129296018,2.5097941602028895
1.5067931328255995,2.5097941614189634
1.5067931337481828,2.509794161736238
1.506793134075319,2.509794161848518
1.5067941216985883,2.509795808491593
1.5067939407892368,2.509795506799305
1.5067936723190654,2.509795059112676
1.5067935156794636,2.509794797918131
1.5067931342538978,2.509794161909127
1.49109940315841,2.4829118635813674
1.3535325314090638,2.3618327402917116
1.16651219429249,2.24691406167684
0.932748286853819,2.018485444964963
0.6863528327846051,1.8864598716452328
0.5343094988558486,2.039693190798733
0.28952953343395915,2.22902544325209
0.0796717573183221,2.383166502245996
-0.19436802673644937,2.502334448660653
-0.4173429569503053,2.595563641011806
-0.6500733684097,2.6642872137650957
-0.818274195379864,2.6942054846869765
-1.0108789465752936,2.790189101439684
-1.2682796087716302,2.8063148717331226
-1.393432890878258,2.775948985630002
-1.5488928491539502,2.6736241540650174
-1.6670136999964686,2.7049171835616237
-1.9064853665521557,2.677829538242927
-2.052174093542061,2.5355882517150343
-2.164549929129139,2.540671451516702
-2.440693022931388,2.48788698338774
-2.6406296645261014,2.377234112827003
-2.6926142544313176,2.2171493870567014
-2.938868245246458,2.2303550248811996
-3.2262428205368083,2.1500243390079437
-3.3180215444674754,2.049384377289172
-3.6179995081935044,1.7703081332120252
-3.9404016297857947,1.781458390461431
-4.2446503142452015,1.709982757418588
-4.490120693515808,1.7467324363022012
-4.816943610489262,1.8633401879543148
-5.183960104021287,2.072676445591184
-5.391597925176861,2.2869934423127187
-5.471788922690925,2.421702182076262
-5.500566866301711,2.4464605586952777
-5.5045212314471605,2.4640954495067624
-5.489858988564925,2.479259197476053
-5.506449976295562,2.510159955279919
-5.468894353357216,2.5180744243324478
-5.346275938317264,2.5670578338792733
-5.3803804384884035,2.689989993992784
-5.330878426491815,2.7222920633842245
-5.303833505775287,2.7710464565024537
-5.26353678297373,2.84091108740127
-5.280649500284251,2.8614880989960447
-5.327613673900684,2.8772904846138374
-5.242106952711379,2.9361715210270147
-4.997021574528131,3.1024056600327423
-4.759472725357798,3.3265922684402907
-4.47034698541547,3.5778788014182603
-4.126867065382524,3.692486741143553
-3.951927972134823,3.8338333104662587
-3.7248825308693343,3.998947334161617
-3.4998025876174452,4.159729345547511
-3.283573189684356,4.242806807403796
-3.1115020098266832,4.390673775024068
-2.906835509303784,4.556792264601691
-2.6965121994984216,4.66609745234473
-2.3883120810157124,4.755799032835236
-2.1411436708908083,4.811463331890115
-1.9929405314584328,4.765869297572585
-1.9335354340005875,4.634201296783531
-1.6127943345514613,4.641738065770319
-1.2424981592517002,4.5305383871429274
-0.8714584153111158,4.615100018379949
-0.5172291274840779,4.778455523406551
-0.26550015993612863,4.8343542556399965
-0.02009084900844993,4.818721126596716
0.21923753655312694,4.870779882087317
0.4160058621046625,4.88064705305511
0.7172733911275802,4.899875665780566
0.8623076574593895,4.853989766436595
1.0271168471147103,4.762816042744897
1.2888585166721889,4.78965162502682
1.5054037376377045,4.804721944636656
1.6678160130344395,4.804604715495547
1.9473048005483107,4.986756587999057
2.1139459724960203,5.279271989951973
2.3037183200352636,5.462816510110135
2.425707591777388,5.527238100084135
2.452253798072919,5.504972627485243
2.4644684282380958,5.516764187349795
2.4324110917992185,5.505883476856924
2.4398652191969004,5.519434638324671
2.4576261955421748,5.52318729923804
2.4609370361858884,5.522487439487466
2.4586335378432596,5.496608603469758
2.5256504379884537,5.295643039987487
2.5277258799525044,5.101988838337375
2.4567245295957907,4.932798840918866
2.3839259176122,4.7915361363763935
2.1965003521183064,4.795279649359893
2.0411363836025314,4.758920010371483
1.984507899436434,4.598667919399993
1.7789139130714084,4.629643483802561
1.5604324146229165,4.614806470229082
1.411875203609252,4.529293491243556
1.358665292872339,4.512075944232819
1.1778945579835685,4.595813879504179
1.0524628231653037,4.5929925826866445
0.827173242320558,4.618282594454994
0.6438670574927343,4.604302475979024
0.5112661999916832,4.620073168224834
0.34381418192915625,4.615977571572534
0.10481510064019162,4.652125752714188
-0.04222425211440228,4.611386221850232
-0.19346749608753555,4.603115112996329
-0.41136368132865453,4.6159434234807755
-0.5532720763410799,4.610181875638257
-0.7529170316632143,4.630184256893207
-0.876315777033791,4.618380020571199
-1.1298523991440357,4.654743085667033
-1.2468907483317295,4.576527068473516
-1.35218550221503,4.55398819513443
-1.6197330976727535,4.5615909898131495
-1.8014318813371695,4.54289523328079
-1.948338477785005,4.484490155075875
-2.0706525971964336,4.390641091063254
-2.1352149179682858,4.297012276536482
-2.1119683480032485,4.036516469847161
-2.1650884228794114,3.893425983254391
-2.2817109729881695,3.841124376015122
-2.2860116217444864,3.582523181993859
-2.4161610845360553,3.3067430943175116
-2.6406324843018973,3.0845328076501564
-2.7581047563070653,2.8825131251414002
-2.9358965193604982,2.635003059229488
-3.0149862279279365,2.428082901420359
-3.0744662652886383,2.1903135625011876
-3.042977666053355,2.0161661184140884
-2.7800662316379707,2.0030056068024904
-2.6637050256766637,1.9227941994082727
-2.659361866442798,1.6548771933832993
-2.610911146722418,1.531105755643781
-2.4136062463223773,1.4729889537537404
-2.3003483316053144,1.2969400338332524
-2.313663939490608,1.145229306183089
-2.463069318127471,0.9593456431042299
-2.497133972925778,0.7426389180595878
-2.4915527397456367,0.6461744257480154
-2.4688836945502883,0.6115554523511066
-2.420562480685053,0.6067218356624687
-2.405480963136479,0.5623836287400531
-2.409434084827925,0.5577025332677277
-2.403908072093718,0.5488061048153887


==> data/sim_cluster/rb3/run5/robotinobase3_iteration5_pose_data.csv <==
pose_x,pose_y
0.5449115168266023,0.492574685572661
0.567796856018536,0.5048029613492543
0.6033746185663174,0.5008310065532652
0.6034020971945488,0.5008077560629584
0.6033744880370673,0.5008309718354653
0.603374481874023,0.5008309687468837
0.6033744799119596,0.500830967760162
0.6033744792153626,0.5008309674107975
0.6033744789878486,0.5008309672974124
0.603378851613626,0.5008272849188687
0.603374478844263,0.5008309672274043
0.6033744788348501,0.5008309672232818
0.6033744788313316,0.5008309672219708
0.6033744788299504,0.5008309672216168
0.6033744788293376,0.5008309672215755
0.6305804248972016,0.6564355407259169
0.6755226146356303,0.9886684203700518
0.6137260803551894,1.4442736364796658
0.6117279853359894,1.7081603139772854
0.5379110254890422,2.323317394985085
0.48458072172632427,2.7405350084568076
0.45748229916611205,3.189884629124915
0.49480826404307887,3.6306173489951252
0.5097506245116374,4.080392280065504
0.4891998817249119,4.50556689499451
0.49034809349007613,4.922284482740954
0.5806432956527696,5.360144498402453
0.5219528417186683,5.517930746253825
0.465165790294483,5.533993128426472
0.47457732621555015,5.524329370574478
0.4608119022553625,5.511709819967478
0.41234674320081854,5.432090711591889
0.22440365426584474,5.267379095687415
0.028583461037662516,5.055855012173633
-0.27422836196918965,4.8775829676277915
-0.5057529972921309,4.805283580133338
-0.7411086670048208,4.8558295493985755
-0.9575349713443737,4.7540856571497105
-1.2996565427121842,4.617331260085741
-1.6199842220549794,4.475122837545253
-1.8830137894811685,4.390711196167935
-2.169575505842807,4.367448607543088
-2.4244734261453686,4.419855438067342
-2.518165850771209,4.550638573005257
-2.6833977366300887,4.762624040956619
-2.954195867087156,4.998435775080278
-3.096621243951094,5.2656338120736965
-3.171727020608852,5.522018972068975
-3.3258237334894343,5.619004025124939
-3.3864143662583546,5.5903026623198
-3.453210123090317,5.50956599469934
-3.5288854942624504,5.497041938915803
-3.54087197998866,5.485816730376287
-3.565965462526412,5.485522353589102
-3.585209477424116,5.5068602482440046
-3.5724484501257274,5.5228413110527645
-3.5739122048383285,5.526233360786603
-3.3179872002484707,5.526300961827866
-2.967488180033718,5.562499203217885
-2.848162237222672,5.562820631204538
-2.8008224562791693,5.575722798361254
-2.7268591319092623,5.574110197346052
-2.707577710487758,5.5607413237651695
-2.6963418722890866,5.544824691451224
-2.6425017645555373,5.502102326384906
-2.5934236421564245,5.534889080482661
-2.536816518802472,5.5251599081959215
-2.441070788534094,5.511804667151025
-2.448723689799908,5.5306662396010315
-2.431929605829283,5.5223745808014755


==> data/sim_cluster/rb3/run5/robotinobase3_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
,,,,,,,1711811906.584534750000000036,
3.55,5.49,-0.5,5.5,None,M-CS1-I,1711811910.601708869000000037,1711811925.141952714000000009,
-0.56,5.5,5.5,2.5,M-CS1-I,C-BS-I,1711811926.147146325000000009,1711811947.517348039000000032,
5.52,2.58,-2.5,1.5,C-BS-I,M-CS2-O,1711811948.543646221000000034,1711811962.973823396000000061,
-2.5,1.51,5.5,5.5,M-CS2-O,C-RS2-O,1711811978.200464648000000012,1711812007.700663999000000044,
5.51,5.51,-5.5,4.5,C-RS2-O,M-BS-O,1711812014.190576308000000012,1711812036.180764253000000011,
-5.51,4.49,-0.5,1.5,M-BS-O,M-CS2-I,1711812037.162228436000000010,1711812054.022393785000000001,
-0.57,1.5,1.5,2.5,M-CS2-I,C-RS1-O,1711812054.968071376000000060,1711812062.938208179000000058,
1.51,2.52,-5.5,4.5,C-RS1-O,M-BS-O,1711812071.726657219000000045,1711812095.026836985000000002,
-5.44,4.55,5.5,5.5,M-BS-O,C-RS2-O,1711812099.738623970000000046,1711812133.798837028000000050,
5.48,5.47,2.5,5.5,C-RS2-O,C-CS1-O,1711812134.801139076000000050,1711812141.031325947000000002,
2.6,5.36,-2.5,5.5,C-CS1-O,M-CS1-O,1711812142.008205156000000001,1711812164.108377584000000007,
-2.47,5.48,1.5,2.5,M-CS1-O,C-RS1-O,1711812167.534394460000000033,1711812187.705768774000000044,
1.51,2.51,-5.5,2.5,C-RS1-O,M-BS-I,1711812194.335290524000000021,1711812212.665466569000000041,
-5.5,2.5,2.5,5.5,M-BS-I,C-CS1-O,1711812213.592597710000000037,1711812237.022817241000000001,
2.46,5.52,-2.5,0.5,C-CS1-O,M-DS-O,1711812238.030123899000000002,1711812268.220293002000000014,
-2.42,0.53,0.5,0.5,M-DS-O,C-DS-I,1711812273.065889931000000004,1711812285.516093577000000032,
0.6,0.5,0.5,5.5,C-DS-I,C-CS1-I,1711812292.734806572000000046,1711812300.024977634000000002,
0.46,5.51,-3.5,5.5,C-CS1-I,M-RS2-I,1711812300.993774396000000062,1711812313.287044108000000018,
-3.57,5.53,-2.5,5.5,M-RS2-I,M-CS1-O,1711812314.246693494000000015,1711812321.066852651000000004,


==> data/sim_cluster/rb3/run5/robotinobase4_iteration1_pose_data.csv <==
pose_x,pose_y
3.6639862670362646,5.551543075421507
3.671579573273795,5.577495860318633
3.685313025046662,5.588778998388477
3.6853130250555455,5.58877899839583
3.685313025062093,5.588778998401255
3.6853130250681,5.588778998406187
3.685313025070337,5.5887789984080865
3.685313025073697,5.588778998410847
3.685313025075349,5.588778998412224
3.6853130250763555,5.588778998413075
3.6853130250773294,5.588778998413883
3.6853130250780626,5.588778998414489
3.6853130250786283,5.588778998414958
3.685313025079109,5.588778998415352
3.68531302507934,5.588778998415547
3.6853130250794828,5.588778998415666
3.685313025079638,5.588778998415795
3.68531302507976,5.588778998415894
3.68531302507983,5.588778998415953
3.6853130250798887,5.588778998416002
3.68531302507994,5.5887789984160445
3.685313025079964,5.588778998416064
3.6853130250799855,5.588778998416082
3.6853130250800032,5.588778998416096
3.6853130250800135,5.588778998416106
3.6853130250800237,5.588778998416113
3.685313025080029,5.588778998416118
3.6853130250800334,5.588778998416122
3.685313025080037,5.5887789984161245
3.6853130250800388,5.588778998416127
3.6853130250800405,5.588778998416128
3.6853130250800414,5.58877899841613
3.6853130250800423,5.58877899841613
3.685313025080045,5.588778998416131
3.685313025080045,5.588778998416132
3.685313025080046,5.588778998416132
3.685313025080046,5.588778998416132
3.685313025080046,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.685313025080047,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800463,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.685313025080047,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416133
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416132
3.6853130250800468,5.588778998416133
3.6853130250800468,5.588778998416132
3.685313025080047,5.588778998416132
3.6853130250800468,5.588778998416132
3.685313025080047,5.588778998416132
3.6742447271914283,5.582275682129266
3.543706672154665,5.508248179239468
3.3334288251525988,5.402632781358796
3.0913363312693583,5.27589336715934
2.8893259880107487,5.150977818210647
2.6581554108287766,5.077811076237844
2.4208590069179596,4.939040623966393
2.2020225314034367,4.762734629605536
1.9648511387153613,4.638566639239532
1.7167122633278096,4.591803199271142
1.470479308538815,4.562452947950807
1.202181068166067,4.5832030779206265
0.9025361853493137,4.596331141667123
0.6283683742648467,4.723115644032808
0.4011818721481788,4.821046519126095
0.18716575846558836,4.9408338950280655
-0.008538637598371146,5.092774163236626
-0.19984336643843426,5.250138416816274
-0.415420957269621,5.341675242374278
-0.592389523707237,5.407406763895878
-0.7045266235976269,5.486289328075287
-0.7340552295124518,5.5460908464942555
-0.6566621754572766,5.612991014624661
-0.609856758464709,5.635641711541365
-0.553955611518441,5.6281644280000656
-0.5706308181464608,5.609961748441036
-0.568109985039158,5.617047136793798
-0.5627199183185341,5.619003752778333
-0.5011447787391541,5.637914007771942
-0.37608528158300514,5.579280812740601
-0.3599775087108026,5.484091179953168
-0.34673706988200736,5.453443105679264
-0.34730204389463326,5.443602255104749
-0.2755185935640827,5.36032480578085
-0.09662660425930802,5.251335731424351
0.12208724693657835,5.116825830445709
0.338103480221859,4.985877498390346
0.5526278112603209,4.852339328685453
0.7620873160698571,4.694097929473677
0.9856648229893827,4.538657294531632
1.239032472143069,4.446145411333637
1.5214720341970973,4.361229829437475
1.769856361878622,4.24640180847012
2.0185521276108416,4.131317365386126
2.2859943860780954,4.039357181580581
2.5648845033007293,3.936835248418666
2.8529271942689265,3.8031251622469857
3.1021321653641776,3.6190811685917392
3.315282204968323,3.4141806385926032
3.544924769691504,3.2733676868500163
3.7690595467482124,3.1846044230568835
4.008712480931343,3.099914838822462
4.2423762977288,3.0409644085274334
4.474974319340538,2.9632227965249536
4.710504583145777,2.8603911083766325
4.932571394468051,2.741138575230823
5.148639303327973,2.5947067218221465
5.177848444952765,2.5922942215264406
5.192162384858658,2.5969086515325714
5.192162384871848,2.596908651522947
5.192162384878216,2.5969086515184627
5.192162384884298,2.596908651514075
5.192162384888647,2.5969086515109376
5.192162384892084,2.596908651508455
5.1921623848942335,2.596908651506906
5.192162384896326,2.5969086515053785
5.242235294950021,2.5695285445671026
5.362166548287844,2.509395164632405
5.383399145145409,2.5044386858455665
5.383067217646126,2.5254752330257677
5.229316215300102,2.6063517988370846
4.996491446624008,2.7239041280253793
4.7709405208976134,2.884703393850877
4.548975098811436,3.0015017517981226
4.2640951672846885,3.007473730751438
3.9597739134193857,2.980646677215474
3.669418547144163,2.933995998127247
3.4041972196010284,2.849157770006011
3.0882731939184214,2.730882894191666
2.8013728098186808,2.6346552194743884
2.5058754855380183,2.5805095997039076
2.2197010822470427,2.5583227788271805
1.9340010564103198,2.569814046605674
1.6330733299266376,2.560232829419162
1.3526288271112263,2.5595861711290917
1.0701156091873552,2.569760282418281
0.8138929842423797,2.5654132177538944
0.5544332078988781,2.5521968142263534
0.3057853113813902,2.5360857384341893
0.058924571974891204,2.530384245226027
-0.22073373311242417,2.521303532881
-0.5010099160682961,2.5362195010552764
-0.8090342027729296,2.547708669560186
-1.1172866085343887,2.536753166353595
-1.4310429919551426,2.417764770485033
-1.7392192193196034,2.2985616740962636
-2.0015782630432692,2.132298043998698
-2.2374247425905063,1.9509129603826791
-2.42757376107797,1.7368601380256434
-2.59632602765934,1.5666234233657175
-2.675537826293049,1.4677574800557656
-2.622618497256653,1.3959197595732524
-2.5437431436823124,1.3393172885939375
-2.462492738944947,1.2680149522841013
-2.4017270873597814,1.2198623644780673
-2.356049626768244,1.28601779573963
-2.346758559813278,1.4327381108292676
-2.388682432869663,1.5305136830300308
-2.475185817551438,1.5909483618630147
-2.5716537904152235,1.6084578466101602
-2.636318960912131,1.5375341970390357
-2.608906849938597,1.455602554897009


==> data/sim_cluster/rb3/run5/robotinobase4_iteration2_pose_data.csv <==
pose_x,pose_y
5.411895456890544,5.404205699108044
5.407372512054778,5.406162805945797
5.4073725120500775,5.406162805947027
5.40737251204688,5.406162805947901
5.407372512043933,5.406162805948707
5.407372512041643,5.406162805949357
5.407372512040258,5.406162805949711
5.407372512039066,5.4061628059500375
5.407372512038306,5.406162805950245
5.407372512037622,5.406162805950432
5.4073745480730775,5.406162250905949
5.4073725120369325,5.40616280595062
5.407372512036696,5.406162805950684
5.407372512036535,5.406162805950729
5.407372512036414,5.406162805950763
5.40737251203632,5.406162805950787
5.407372512036256,5.406162805950806
5.407372512036204,5.406162805950819
5.407372512036167,5.40616280595083
5.407372512036142,5.406162805950837
5.407372512036128,5.406162805950841
5.407372512036114,5.406162805950845
5.407372512036107,5.406162805950847
5.407372512036099,5.406162805950849
5.407372512036096,5.406162805950849
5.407372512036092,5.406162805950851
5.407372512036089,5.406162805950852
5.407372512036087,5.406162805950853
5.407372512036084,5.406162805950853
5.407372512036085,5.406162805950853
5.407372512036083,5.406162805950853
5.407372512036083,5.406162805950853
5.407372512036083,5.406162805950853
5.407372512036082,5.406162805950853
5.407372512036082,5.406162805950853
5.407372512036082,5.406162805950853
5.407372512036082,5.406162805950855
5.407372512036082,5.406162805950853
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036081,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036081,5.406162805950854
5.407372512036082,5.406162805950854
5.407372512036082,5.406162805950854
5.4262789072567985,5.3798457164788065
5.504892252113385,5.252534430380436
5.553461064143896,5.055908510822973
5.523417794319,4.910630758279139
5.395556798099091,4.787313660561016
5.1918035320288265,4.642406875741567
4.9298993004667455,4.567970158608198
4.638513111688424,4.512930583850613
4.350707952994434,4.507044450831028
4.054583867529699,4.574834585339982
3.821864062211756,4.732923271762308
3.5942690280978917,4.9016484776940645
3.312095618713812,4.943590844691878
3.040283357490493,4.851440626601647
2.7675985658593634,4.7878225935790315
2.4815969633301957,4.69747253038686
2.185590214862331,4.614189845301451
1.8859803487880318,4.611501308396313
1.6020431795890104,4.587318990369655
1.3182763217373799,4.575358354118486
1.0528407171909282,4.563681565578927
0.7707139648791168,4.550121164633945
0.49620566901646734,4.525795983186935
0.22301273982578929,4.500994057958344
-0.03867396628216202,4.486570639829595
-0.3021369752700611,4.477074423404015
-0.5653812510757996,4.431613395241727
-0.8295674324544509,4.41001972735302
-1.125748769333362,4.4385260305091645
-1.3846697222905797,4.5520335685149655
-1.6363334455474998,4.607143578786346
-1.9050327757050158,4.589307071787955
-2.181250350687857,4.5394701174884045
-2.454052174936043,4.5200883059426875
-2.7191084224686777,4.482832088964752
-2.975184338552439,4.501046614515214
-3.226983290764648,4.620948462835896
-3.5019665306901877,4.669125146611748
-3.7629422564681274,4.640576293235213
-4.023857383876699,4.561927849168612
-4.307814861960908,4.478416490010194
-4.567304887051939,4.496158377785022
-4.84950984999783,4.612952998931408
-5.12308607035008,4.6848627156508496
-5.409424296713839,4.6753717030111615
-5.607733201790535,4.571592330741255
-5.678774375287835,4.509024659816177
-5.680331952067295,4.495459949169525
-5.637906837588284,4.440964883666725
-5.488086102609914,4.341796203151441
-5.245279577161043,4.243292451103798
-4.957432353190937,4.162548987116627
-4.70721807001673,4.063434963477537
-4.436423026822681,4.00926153367832
-4.157625106547198,4.008345784662714
-3.90935998063493,4.037376696609315
-3.632844527794816,4.126777903919749
-3.438108202086788,4.306449982622351
-3.2559267846123965,4.50755166794894
-3.1799860918121006,4.749330190715831
-3.216115341031836,4.970701409901454
-3.305902746370803,5.074606083581502
-3.4407690743632737,5.062575174850596
-3.4914176305163758,4.939368310538257
-3.393891073061342,4.785653117141264
-3.2241344535592438,4.616799024264317
-3.0584511925458244,4.368238228192687
-2.9404958861602593,4.13623503058988
-2.823840870608349,3.9026910794142307
-2.72612125004233,3.6516310166464865
-2.6237062615854856,3.3966627947327233
-2.473133405803897,3.1720055227684214
-2.326549332848142,2.933754186866016
-2.1213200704424118,2.7715858243582234
-1.8701249581030885,2.6526365002489767
-1.573755258355808,2.5800283633844163
-1.3122754663103713,2.4945203310357975
-1.0560299093384438,2.3585140982061494
-0.8245822063829187,2.1796913254457913
-0.6829493518820695,1.9544227442268203
-0.5329296615161749,1.7201099795036123
-0.4260442991770068,1.5242661057816846
-0.38191820058378045,1.3844571297158588
-0.3242672064189436,1.3717344546880503
-0.2973349455231378,1.3703174152737256
-0.29434320901672306,1.3546523770026027
-0.29124133980537836,1.3890900548299467
-0.3419065835834201,1.4255306855503642
-0.34290777352533386,1.4268542330820244
-0.3192813634961964,1.492735463934387
-0.1711249294497761,1.6307426600334072
0.06280171713887084,1.767673445080649
0.2962566882162716,1.8838990787080614
0.5661863230498514,1.9270875175126658
0.7943531439807745,2.0459706674379676
1.0400950352029916,2.1856140892774065
1.279314695323155,2.3443572288611882
1.4953494421237137,2.496191626993302
1.6614988867592073,2.523120963084188
1.677967164726606,2.5699354944480293
1.6092417551563596,2.6402415074567376


==> data/sim_cluster/rb3/run5/robotinobase4_iteration3_pose_data.csv <==
pose_x,pose_y
-5.519250000655383,4.389578630585849
-5.53089132979254,4.370563553061785
-5.52367729470451,4.401203325132361
-5.523677294705362,4.401203325129097
-5.52367729470671,4.401203325124007
-5.523677294706713,4.401203325123912
-5.5236772947071096,4.401203325122395
-5.523677294707392,4.401203325121313
-5.523677294707568,4.401203325120638
-5.523677294707732,4.4012033251200355
-5.523677294707841,4.401203325119589
-5.523677294707916,4.401203325119304
-5.523677294707992,4.40120332511902
-5.523677294708017,4.401203325118915
-5.523677294708048,4.4012033251187965
-5.523677294708073,4.4012033251187015
-5.523677294708089,4.401203325118638
-5.517918740439889,4.401803155538844
-5.420556561702462,4.462451371979681
-5.222790024542157,4.542719746132961
-4.941366834088967,4.561667254039285
-4.668678823235318,4.52027731802617
-4.396913909192901,4.475059286448128
-4.104218143759723,4.5043772521655345
-3.823354090994573,4.549559485372844
-3.550100790168278,4.583011289939481
-3.2908056428403283,4.56423810784667
-3.0383757367892605,4.496012839235755
-2.7589072607109433,4.503472192254909
-2.4674358367718963,4.488070622818918
-2.1763120371481315,4.523799624758187
-1.876498147231342,4.481350927921599
-1.613657026817406,4.485466415942521
-1.3230492921018433,4.501921178882691
-1.0624259576228918,4.484282535637481
-0.7815771408035386,4.48303621844837
-0.5027056051044974,4.451934994865885
-0.2244191904506656,4.483393161521211
0.062394163083929755,4.486391992046515
0.3270613743129549,4.439084774170912
0.5909190015434378,4.4321554812060775
0.8590567417179509,4.424664403634256
1.1372489428644212,4.425818982663867
1.382364534641288,4.436425934636533
1.642431080507425,4.446609073390919
1.897625597449851,4.411837594876601
2.1653104477602594,4.3800939880789
2.448589264469161,4.345489167096295
2.7297906716817875,4.344097195751983
3.002806451995016,4.376410510538116
3.2792371692965103,4.420396587899738
3.5663761078944094,4.45865080772251
3.8360157140572646,4.500269011058839
4.09685385786153,4.517659836679829
4.357335353403265,4.529855676775686
4.61010069554113,4.571520737425568
4.8632121980918015,4.697283990825114
5.084064094680619,4.919639629483483
5.2593230663248995,5.152818714972469
5.409891402751284,5.361563797562894
5.506817152800542,5.495575943560547
5.588612892697746,5.545316273668941
5.638604411534548,5.493856661773137
5.650858060337239,5.399860818672892
5.565544038513079,5.380100189071555
5.470509343140179,5.3905371719377
5.355751411609767,5.461475362609904
5.321084056571818,5.518073652773859
5.331844270836072,5.469822152057255
5.351249183261954,5.407568902606965
5.3304274492320864,5.4118944726975995
5.330427449229928,5.411894472694252
5.33042744922887,5.411894472692536
5.3304274492279635,5.411894472691113
5.33042744922667,5.4118944726890925
5.330427449226691,5.4118944726891085
5.330427449226269,5.411894472688442
5.330427449225953,5.4118944726879565
5.330427449237273,5.411894472705772
5.330427449225622,5.411894472687431
5.376330889800075,5.397574465131029
5.472750278424739,5.367481768585149
5.568384517002679,5.3372159328195155
5.661772303961136,5.30761814293751
5.699209877697281,5.33617282926359
5.668611611581173,5.354659711964819
5.668611611585404,5.354659711964059
5.633250498119399,5.387028584440737
5.48883978936849,5.357676309541896
5.298990479638738,5.221170771957533
5.150929456440446,4.992979401826787
4.947281459283563,4.796619472632542
4.681047087571401,4.706443276921662
4.397276629089324,4.665297584976057
4.103657003538907,4.707417148154096
3.8185050114476193,4.845212518698361
3.593905386467661,5.039425236719779
3.372236921210949,5.180318942889734
3.1444705441813863,5.3018718156588545
2.8997733071689353,5.4435821748106905
2.665044672422729,5.5526791123522194
2.5021808981650757,5.604597393857148
2.349888197006988,5.563768074213476
2.3221793631405587,5.468902249664105
2.3953946096414462,5.431617072039395
2.470094311379282,5.479881794034172
2.503436651370758,5.53547025181574
2.496743488451345,5.53454497868856
2.5229937308563035,5.506832041837745
2.560547241435436,5.372281475940459
2.5191426623772037,5.132680733986291
2.409543111677852,4.910113867473986
2.1901013962998244,4.7332775472094735
1.9263245253543166,4.673285401014396
1.6356121342116547,4.636914782845295
1.3615064819625529,4.621777797485169
1.0898308698670207,4.634167045134572
0.7736776582012697,4.624036712157765
0.4880253414291835,4.6039419116609155
0.16562607511262906,4.5452861422732
-0.14324123607997263,4.571620968614281
-0.463567752587148,4.586976173661189
-0.7647794365197416,4.509468655277688
-1.0904539735504821,4.481295677827933
-1.3792975656904676,4.540834443336184
-1.651118421985444,4.607542838965174
-1.8931469960760678,4.730118829026079
-2.06775280981822,4.961512635893385
-2.2039063155085246,5.176802954284283
-2.2943574195073317,5.397870919014838
-2.3570871208810162,5.552937721454823
-2.4161697334728274,5.646727094578896
-2.4735186548386503,5.662794157023274
-2.5891102874377694,5.682729733997375


==> data/sim_cluster/rb3/run5/robotinobase4_iteration4_pose_data.csv <==
pose_x,pose_y
1.5856530231608206,2.3745629983526446
1.610860791242171,2.365622001812643
1.5963454506625783,2.3749283917897452
1.5963454506728398,2.374928391789134
1.5963454506781996,2.374928391788873
1.596345450685241,2.374928391788396
1.5963454506879144,2.3749283917882664
1.596345450690916,2.374928391788079
1.5963454506931982,2.374928391787936
1.5963454506950527,2.3749283917878095
1.5963454506958494,2.374928391787771
1.5963454506967731,2.374928391787713
1.5963454506973194,2.3749283917876793
1.5963454506978052,2.374928391787644
1.5963454506981143,2.3749283917876296
1.5963454506983514,2.374928391787615
1.5963454506985202,2.3749283917876043
1.596345450698676,2.374928391787593
1.5963454506987573,2.3749283917875887
1.5963454506988124,2.374928391787586
1.5963454506988586,2.374928391787583
1.596345450698895,2.3749283917875808
1.5963454506989216,2.374928391787579
1.5963454506989403,2.374928391787578
1.5963454506989563,2.374928391787577
1.5963454506989647,2.3749283917875763
1.5571395764968976,2.347291272253993
1.4009234889235875,2.2694123761282197
1.1608674697736912,2.275147833187098
0.875438469929577,2.3280148065512054
0.6024065358540978,2.373820789275135
0.32083334664615704,2.307182029789126
0.0567928378349869,2.2369581058966537
-0.21920514698778248,2.2236685547374107
-0.4487882425252554,2.313709706924985
-0.6762424551822188,2.4191269552257877
-0.9255257508703463,2.4506607182911364
-1.1850041445995974,2.475062133366208
-1.4405255689003398,2.4947159488543456
-1.722278083169155,2.5263630577658187
-1.9832884018523056,2.6114303688512623
-2.2496142996344224,2.6862314919698003
-2.504804295862976,2.7439320524632427
-2.760517169690943,2.825908864776358
-3.023828720425368,2.8907853286774596
-3.2726798278101326,2.936643555026769
-3.528298894414353,2.9883376964027653
-3.7864504302468265,3.0138717540261832
-4.050852389337692,3.004430525189121
-4.298346994841948,3.0031350976789057
-4.564557731572366,2.9093902176680873
-4.839578830437204,2.7494319427933447
-5.108541898676339,2.661997437677459
-5.4062372033874535,2.566705805243239
-5.629691299374916,2.5589940320599878
-5.762729560932,2.5735207908191473
-5.77489092785364,2.5880523140091163
-5.769011565152084,2.5881191598213853
-5.764602822588299,2.587753772313322
-5.764457611420967,2.5876842247595873
-5.764457611427572,2.587684224759963
-5.764457611433167,2.58768422476028
-5.764457611436365,2.587684224760462
-5.764457611438823,2.5876842247606024
-5.76445761144041,2.587684224760692
-5.764457611442102,2.5876842247607956
-5.747459899066415,2.5627261774995755
-5.691637106706356,2.481212989881995
-5.634928308920543,2.398608315140873
-5.578154245770662,2.3154554736332207
-5.529830537198974,2.2854200113218335
-5.464757845819135,2.377243836926275
-5.4119697377836795,2.501451069017012
-5.419295264437153,2.583636121333903
-5.424062714344818,2.5924458307577423
-5.390974917104785,2.6332413601596434
-5.255903630256226,2.7364917021838426
-5.02253629916595,2.8088931260601653
-4.733139134775646,2.8595484361304613
-4.521938275714666,2.978354791523426
-4.31298970014279,3.160159733606073
-4.067761822557552,3.2924262164152043
-3.769592800914146,3.3477528518643
-3.5028413443348283,3.474444923251651
-3.277064210015829,3.59217743187621
-3.0299664452129647,3.6764827532743265
-2.7638206382436734,3.7750948391157677
-2.6242348832758005,3.9392670994441104
-2.560696152427929,4.08029992725542
-2.50408196561829,4.121258677737847
-2.3938987930169917,4.054080842900828
-2.170955229335404,3.949729466792139
-1.9134516217284985,3.9248549539741275
-1.6583944571697513,4.003228209801234
-1.4037420574605304,4.095523234213462
-1.1212546479264418,4.132099646329576
-0.8275006311383697,4.178289853028446
-0.5519860046099447,4.233353048357097
-0.2858376014899586,4.295400641007954
-0.016005122371668623,4.354546458257958
0.28873242234511487,4.378926988376457
0.6137658533667532,4.403780453577311
0.9054898572370633,4.369521948599772
1.1909581733764654,4.297681934887987
1.433110129942965,4.333274596065129
1.6769812081097921,4.441377620623074
1.9264536983066844,4.522408999143807
2.1730858887976616,4.6544657526928255
2.3820508126648057,4.848266462414054
2.513711326529541,5.089098652650237
2.564862277082981,5.327324931861061
2.5645930253983504,5.515051866896035
2.5674468571420563,5.615192032956677
2.484954545057768,5.616312406892278
2.3844342157879863,5.543883369224432
2.374427337564706,5.479453789407448
2.437383283231183,5.42280117361597
2.539121845039473,5.44936891150053
2.609900393888245,5.515250850402932
2.6249916254101993,5.607552613525103
2.5395094965007146,5.641226287878693
2.4742615353885196,5.6081397732041225
2.442168620216162,5.4870059813903325
2.484366689071398,5.417704241098175
2.547274062342594,5.417038241040698
2.5472092702225355,5.417067326279786
2.5178466434908353,5.367209737602947
2.4355061216749867,5.189589088830764
2.3362131001784467,4.949202610945515
2.1993120966439985,4.735449166753741
2.0281039725099106,4.574665257334135
1.8314202436500064,4.39173253008517
1.6253072904984731,4.239664567955395
1.4095162172370825,4.101706242170699
1.1673123806300532,3.992715017717485
0.9370943001054899,3.8628161336452775
0.7154292319838493,3.715240210710941
0.4939415923491213,3.5500307643378997
0.28856369908391555,3.3517176924061767
0.08657328503697848,3.207774609398652
-0.11079197586913159,3.0408739382583088
-0.30765252256858666,2.9299817369591814
-0.5479177754811628,2.809827638012563
-0.8144390196709983,2.7259109819350478
-1.1057951900817593,2.628848504719936
-1.3865720483421282,2.5912268891481407
-1.643429083312468,2.4352427152891583
-1.8951965937990396,2.2473860573932303
-2.08533222298688,2.009033207308688
-2.1866011924986193,1.7337083158447992
-2.169955565506963,1.4488129418680682
-2.15153492162187,1.1760432208955711
-2.082131980964798,0.9118535206700216
-2.0609646822934877,0.6798308702794555
-2.1194306352396683,0.5255032189718922
-2.131180128048288,0.46798215813549904
-2.1219194123579417,0.46698214544969163
-2.1221649069369315,0.4676980557382513
-2.112952227723806,0.47194100857453325
-2.147879188439397,0.4648565911324627
-2.1961902582511277,0.4813234607321766
-2.3266596342195407,0.5013495129549326
-2.455581358598736,0.5102549672099577
-2.4962188952915163,0.6008327737594112
-2.4263773234432238,0.6983279822506758
-2.330804571970103,0.6875889273517077


==> data/sim_cluster/rb3/run5/robotinobase4_iteration5_pose_data.csv <==
pose_x,pose_y
0.47383148354043136,0.6042496356439706
0.5304089568160917,0.5662979985362746
0.5611430034969853,0.5848779141366145
0.5611430035085139,0.5848779141270732
0.5611430035176364,0.5848779141195242
0.5611430035243163,0.584877914113993
0.5611430035291347,0.5848779141100069
0.561143003532929,0.5848779141068641
0.5611430035352081,0.5848779141049785
0.5611430035372367,0.5848779141032998
0.5611430035384695,0.5848779141022811
0.5611430035394678,0.5848779141014537
0.5611430035401872,0.5848779141008582
0.561140679260367,0.5848798351784672
0.5611430035411837,0.5848779141000295
0.5611430035414404,0.5848779140998177
0.5611430035415834,0.5848779140997018
0.5611430035417317,0.5848779140995792
0.5611430035418445,0.584877914099486
0.5611430035419236,0.5848779140994207
0.5611430035419787,0.5848779140993754
0.561143003542024,0.5848779140993381
0.561143003542055,0.5848779140993123
0.5611430035420915,0.5848779140992817
0.5339336981984841,0.6191635581101167
0.42731284395599234,0.7410188027941609
0.36618577945976893,0.9686018711067743
0.34798488700162267,1.256963439707564
0.4079494602297289,1.529331528157225
0.45871331414885663,1.7981899473573666
0.4552185182896942,2.0630888411378248
0.45275952459308977,2.334565043443166
0.47693224160583814,2.6102853659354164
0.4880494435333409,2.882848939610721
0.4530802767984832,3.1733703472989734
0.4466489713382833,3.44378512320463
0.49425843110382894,3.7301104377177747
0.5092670649947135,4.019193841658957
0.545382214610473,4.333669248099755
0.5141206902914339,4.628112829880318
0.4754285254581907,4.921278205961871
0.47559372420150803,5.191108130460838
0.4962783892825686,5.397116949311017
0.5379248522330373,5.5383461476891185
0.5777924342300755,5.647034131580829
0.5829846579799529,5.672978485051555
0.5990737720477073,5.703525817656701
0.5349341379691239,5.651541048240103
0.3792179431148397,5.499338757259754
0.15372811512889228,5.390393394034497
-0.11668323086166277,5.360444297198279
-0.2825255691312676,5.365852056000567
-0.281355205464485,5.367604779347803
-0.2870254886112926,5.360051168557013
-0.303247946400091,5.373214069649486
-0.3089805594078685,5.377528889459227
-0.308980559412686,5.377528889459162
-0.30898055941619385,5.3775288894591124
-0.3089805594187811,5.377528889459076
-0.30898055942071156,5.3775288894590485
-0.30935879975826497,5.3772018289063315
-0.37810458393534496,5.327039655109707
-0.5272272522187311,5.197766205474591
-0.7262734353415321,5.004940738004467
-0.9450023575304192,4.7664315962967825
-1.185712196225996,4.644150508278091
-1.4530902409733626,4.599020555683161
-1.7178420495411082,4.603412998913318
-1.986510881805729,4.629604079227587
-2.2562890561568434,4.675282509663813
-2.502791520350012,4.8146107980906585
-2.763921032190694,4.956788573648938
-2.954637598037296,5.146831622962512
-3.167122685230345,5.261708892078581
-3.3957391868294446,5.339488908764809
-3.603599391680926,5.418015080535143
-3.6880072376591686,5.487449255365732
-3.638563434109121,5.5616603309110015
-3.5704096285012636,5.507624044811843
-3.4925490040834717,5.500976105041111
-3.4544731450165216,5.504854576364748
-3.5541428987455728,5.560600094029838
-3.656181874889502,5.581715945264921
-3.6683468876926693,5.574585751236596
-3.6755898196598835,5.589788506938627
-3.640558868098309,5.5650925625782115
-3.5034474590436395,5.4767693355171865
-3.274678578396864,5.396475976281603
-3.0052420511216646,5.390096331221193
-2.757936634339549,5.430835290065279
-2.5310988235262575,5.4874364974263905
-2.3590991746707446,5.515034180011513
-2.275634856195143,5.51558377846507
-2.3192146895918886,5.563458121502004
-2.393681633577348,5.628759819092677
-2.449063634218583,5.628723170704027
-2.5372235757792048,5.605147799040891
-2.575084680201641,5.576171914393932
-2.5047765605229753,5.52526133940482


==> data/sim_cluster/rb3/run5/robotinobase4_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-2.4,5.53,3.5,5.5,None,C-RS2-I,1711742189.168738287000000011,1711742203.148878277000000009,
3.69,5.59,-0.5,5.5,C-RS2-I,M-CS1-I,1711742239.419771438000000026,1711742254.609973632000000038,
-0.35,5.45,5.5,2.5,M-CS1-I,C-BS-I,1711742255.433602715000000027,1711742272.924312212000000058,
5.38,2.5,-2.5,1.5,C-BS-I,M-CS2-O,1711742273.779236378000000049,1711742295.519410551000000032,
-2.49,1.43,5.5,5.5,M-CS2-O,C-RS2-O,1711742299.221563807000000014,1711742320.851730159000000053,
5.41,5.41,-5.5,4.5,C-RS2-O,M-BS-O,1711742351.237479534000000015,1711742374.297674775000000019,
-5.68,4.5,-0.5,1.5,M-BS-O,M-CS2-I,1711742375.150321033000000009,1711742394.720529594000000045,
-0.34,1.43,1.5,2.5,M-CS2-I,C-RS1-O,1711742395.577491368000000036,1711742401.987748088000000062,
1.48,2.7,-5.5,4.5,C-RS1-O,M-BS-O,1711742410.536418389000000033,1711742428.646578382000000040,
-5.52,4.4,5.5,5.5,M-BS-O,C-RS2-O,1711742436.855521242000000053,1711742470.885750069000000055,
5.67,5.35,2.5,5.5,C-RS2-O,C-CS1-O,1711742471.725868756000000045,1711742481.306101383000000019,
2.5,5.53,-2.5,5.5,C-CS1-O,M-CS1-O,1711742482.134082666000000008,1711742495.414283782000000026,
-2.67,5.66,1.5,2.5,M-CS1-O,C-RS1-O,1711742498.569806494000000035,1711742511.940005506000000059,
1.6,2.37,-5.5,2.5,C-RS1-O,M-BS-I,1711742524.645595289000000040,1711742548.385759295000000024,
-5.42,2.59,2.5,5.5,M-BS-I,C-CS1-O,1711742549.195780658000000012,1711742573.795925720000000050,
2.55,5.42,-2.5,0.5,C-CS1-O,M-DS-O,1711742574.662853490000000041,1711742595.023027515000000001,
-2.28,0.51,0.5,0.5,M-DS-O,C-DS-I,1711742603.755206060000000047,1711742614.015414248000000001,
0.56,0.58,0.5,5.5,C-DS-I,C-CS1-I,1711742625.689900490000000043,1711742636.290074441000000018,
0.6,5.7,-3.5,5.5,C-CS1-I,M-RS2-I,1711742637.124113725000000008,1711742655.424309230000000026,
-3.68,5.59,-2.5,5.5,M-RS2-I,M-CS1-O,1711742656.302388911000000019,1711742663.802583677000000050,


==> data/sim_solo/run1/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.49929879577795155,1.5317462611313681
0.5125386256840931,1.5628503113857617
0.5108795059501432,1.5750506449497212
0.5108795633887144,1.575050680845278
0.5108795828652779,1.575050687321144
0.5108795891027933,1.5750506892414522
0.5108741903067617,1.57504811533539
0.5108756052858743,1.5750487897043226
0.5108766494676935,1.5750492874031115
0.5108795924920075,1.5750506902770973
0.5108795925208458,1.575050690285955
0.510879592531591,1.5750506902892796
0.5108795925352547,1.5750506902904302
0.5108795925364937,1.5750506902908312
0.510879162272194,1.5750504851908191
0.5108792749323934,1.5750505388940685
0.5108793580937068,1.5750505785356956
0.5108795925373624,1.5750506902911425
0.5108795925373961,1.575050690291157
0.5108795925374192,1.5750506902911674
0.5108795925374343,1.5750506902911752
0.510879592537445,1.5750506902911798
0.5108795582609549,1.5750506739521382
0.5108795672358761,1.5750506782303362
0.5108795738608132,1.5750506813883347
0.5108795925374663,1.57505069029119
0.510879592537469,1.5750506902911912
0.5108795925374707,1.5750506902911918
0.5108795925374716,1.5750506902911927
0.5108795925374725,1.575050690291193
0.510879589806879,1.5750506889895644
0.5108795905218546,1.5750506893303813
0.5108795910496218,1.5750506895819592
0.5108795925374743,1.5750506902911938
0.5108795925374743,1.5750506902911938
0.5108795925374752,1.5750506902911938
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795923199443,1.5750506901875014
0.5108795923769032,1.5750506902146526
0.5108795924189478,1.575050690234694
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925201459,1.575050690282934
0.5108795925246827,1.5750506902850967
0.5108795925280329,1.5750506902866932
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925360932,1.5750506902905361
0.5108795925364555,1.5750506902907087
0.5108795925367229,1.5750506902908354
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925373641,1.5750506902911419
0.5108795925373935,1.5750506902911554
0.5108795925374157,1.5750506902911654
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374752,1.575050690291194
0.5108795925374663,1.57505069029119
0.5084611369527874,1.5774212323010117
0.33067447002234385,1.7203835583425429
0.022800414653207035,1.9702163197516234
-0.2161634509286685,2.1883747938035008
-0.46403543920367696,2.4193524891983706
-0.7335432844275633,2.59866513884986
-0.9772829996497263,2.7786576119078985
-1.2421531515467397,2.8569620671739315
-1.4924204344480048,2.9119064829400485
-1.7100188449127387,2.94057482286769
-1.914941072905079,2.9399144561457495
-2.0828483313358532,3.1231216120673047
-2.354853713515671,3.3242908589003752
-2.5846303611951864,3.525055248377652
-2.823189018545631,3.7065396158007315
-3.035478846873029,3.8462801532629776
-3.251756302098661,4.014106371709994
-3.511832568490135,4.141443760919442
-3.795880558189153,4.328451205745278
-4.057051211640055,4.465397382884322
-4.329733871011876,4.5780377569603745
-4.620787985419895,4.683516079442514
-4.871011855389132,4.735925136134065
-5.091341167841146,4.79254419335559
-5.2766487049268935,4.766492509533
-5.409575178849968,4.759071607013917
-5.469667512865176,4.628105076917016
-5.414347928842948,4.5757644139008065
-5.449224234286662,4.554656426648914
-5.488268229317514,4.53556720547778
-5.504355469450676,4.5507019925861
-5.483041489739267,4.534612917446489
-5.491920300113012,4.544764878873714
-5.43257776706821,4.638044481530629
-5.139148577118961,4.732425993063577
-4.887002140289991,4.769565938096056
-4.643941596229446,4.761676905792272
-4.406663041300451,4.754777195216911
-4.215594589968548,4.812357374757552
-4.115663066740534,4.901645865799316
-3.877090297755056,5.113458708353887
-3.6825603841940318,5.28911902094042
-3.3728507696504337,5.467383917029785
-3.1385969071586377,5.583951239321918
-2.875688774020051,5.672396252622748
-2.6921505836761543,5.649258916567356
-2.567968772226611,5.625759772027504
-2.4984856361505816,5.550290791403658
-2.497827336995587,5.540107509599775
-2.474027263463287,5.524417123942355
-2.4436209801364166,5.505290497523648
-2.4116762601179564,5.4838532596535
-2.4369415495639783,5.448285745320224
-2.487161457318172,5.192142643785859
-2.4584211699129677,4.95718638634739
-2.3575573603626765,4.778831530821038
-2.2066998563060487,4.767787826357369
-1.9624172712164283,4.80443328242666
-1.7606201613275445,4.791371199382801
-1.5902666346750953,4.7956944969231925
-1.4082767585355738,4.772780968544895
-1.204545566159969,4.780200114148873
-1.0290010532777174,4.8076191739072085
-0.8772929149164685,4.801107371445263
-0.6870836330393226,4.821657582240021
-0.4923186122936398,4.858769974646697
-0.27187907758364904,4.909229472546136
-0.13735460331565807,4.930722319678406
0.06521945605075086,4.935961214880968
0.24505357067855993,4.9400818385278695
0.5115614430110282,4.973131851044151
0.6713384044293562,4.941059821359725
0.8617083716971248,4.894550480901689
1.0822357720881648,4.852410894047672
1.233436858561566,4.798570176583974
1.4067041183246562,4.788924770158242
1.6174157889272687,4.802709279759729
1.8185314604747513,4.811244402991312
1.9995006605522447,4.82411822084631
2.1773950202038064,4.797054504737313
2.390694296943903,4.861898024564222
2.5716857974269227,4.874143070788873
2.803529006286921,4.9083438192885245
2.9823821389595584,4.921918988870155
3.2005819161902,4.9723387071877
3.392347942005298,4.964282982799753
3.577793202623567,4.949001583593315
3.7442560680955648,4.893131762049967
3.935933181200669,4.8670052932661685
4.111399550768754,4.831357346017303
4.317176624149078,4.794971398715928
4.4807487170144595,4.759515989665016
4.6735265693202335,4.763834099035314
4.8313461284820285,4.7398654284276525
4.985824427940352,4.7548407221750555
5.1772379239736654,4.757539518250638
5.3109572631875235,4.7292431584567405
5.364018486386436,4.693550736601058
5.39762842504363,4.6211648049263845
5.4042113695606195,4.538479137469369
5.445088127135816,4.510977571442387
5.487071549422844,4.54097492434022


==> data/sim_solo/run1/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.46777005835057,5.470705923478818
2.4662360480810572,5.4513659287963865
2.4860321765779316,5.348873249710815
2.613784052989155,5.102265966982355
2.489332461223397,4.802975641820341
2.3681762131006554,4.504859216659728
2.262684142992582,4.245094127381627
2.218876456637228,3.9979289845433827
2.231641850736792,3.731379942090379
2.311085870201814,3.65798792618905
2.273511614460042,3.466320323055507
2.2395769841356556,3.1691525902272746
2.1891014134704716,3.0792394742511506
2.1760485189437615,2.9849821992465477
2.171712718480646,2.915671298041441
2.1526745039899016,2.855448994954173
2.2786917170991354,2.7136785737767886
2.422739989950818,2.477331403701916
2.538598272119458,2.2015337651296796
2.6385210714050724,1.9307113319233373
2.7035586518348023,1.712447493437581
2.7303457612328206,1.4965144161008554
2.7619193278631617,1.2836692399441287
2.5984445543285473,1.081781368609055
2.596405691094723,0.8947190319585505
2.584946765915688,0.7753145385445581
2.593767135433729,0.6821826209135546
2.597415236493462,0.6785966273805945
2.5538560503874614,0.7267027517116261
2.590658269914877,0.9323249389304301
2.60528893612285,1.180018116557516
2.627180126700185,1.3808961181552686
2.646325102379117,1.6105160166390817
2.6416774748619396,1.8415810187056332
2.599376007064122,2.015544868295293
2.5366874609277414,2.1628266856227505
2.4167095951392294,2.1503401692207422
2.295626386190036,2.184233893053437
2.2954347752980104,2.2785040126599823
2.3161952620704307,2.3676303955000964
2.2117247936255717,2.4540467066021874
1.9628394014011676,2.387365826563375
1.665419782778732,2.3811194464283343
1.3373420697137721,2.332592300350109
1.073176373237641,2.1941460341261965
0.9320243582022458,1.9841618574335649
0.7964556319871949,1.865050593805097
0.5799374138605904,1.5525949434993715
0.4869426054954129,1.2099697839268155
0.26453724441963367,0.9699110650441152
0.07900889894918794,0.7018433641209898
-0.17062687469184734,0.4973934932083349
-0.333778310978877,0.4528848130208528
-0.43264204279585616,0.49730713687644523
-0.4653794440903374,0.5002081441359097
-0.49312466164513147,0.5061189931270228
-0.5176934919716603,0.5144704365578253
-0.5347920755227582,0.5149690153071212
-0.42550926743776785,0.7184260652031491
-0.2118274876514734,1.0549723542835188
-0.0729492971850707,1.3746527488544862
0.1447142952851097,1.6523358465909208
0.33894519578485305,1.9222727524301928
0.5204605104726037,2.136746388568509
0.7810686434477665,2.4110660615943322
1.0194821539581413,2.55712067606721
1.2807333869261344,2.6621056141393247
1.503401125272036,2.7566934414371307
1.7062979012298123,2.8367184020182536
1.9088697111732458,2.9655632128476186
2.0626773646898062,3.1040310981995405
2.170874002874021,3.3903012633867284
2.3149872317854254,3.7443046950996015
2.4663585646882096,4.069267483255976
2.5755216339181515,4.440869291805853
2.7924895456609984,4.742126402810471
2.9914496562019566,5.047069061122166
3.2234482288626394,5.338765738346132
3.3390287766304114,5.507737281363164
3.435340472973939,5.551798633293506
3.4685151619142567,5.531573688475926
3.5228718085912982,5.507511235743018
3.529703984867764,5.488890832593171
3.5411899677544305,5.467889810893683
3.5119637978331735,5.469249691270643


==> data/sim_solo/run1/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.5700094452678224,5.516231511898573
3.5681100933642123,5.517971434749885
3.3289276780719868,5.496183060148431
3.03995263642687,5.384489718456487
2.7528027710448484,5.309204827121425
2.581835974621753,5.310501109526322
2.5265450189983176,5.339246566872951
2.560184272465593,5.415642563852762
2.5153565992131086,5.46116291263285
2.510119736080156,5.46550760151262
2.504623523412147,5.457790318586238
2.4723823950185673,5.4815207755849364
2.4575486223494467,5.485532641562719
2.4694543553449324,5.436124266970555
2.5077636029359485,5.236157047289908
2.4835314383298264,5.066894674950534
2.4327118460300734,4.909066489385467
2.3239272125590946,4.802167432621933
2.0641372432957525,4.80699040454079
1.922333106951104,4.72943704627999
1.8343974358346862,4.554467047278654
1.6895468680643067,4.648358843823056
1.3921784046995187,4.650727824487009
1.2428664219133365,4.777083482023403
0.9720897023633333,4.926647897359523
0.8892394411066329,5.100190168322094
0.8959073705919822,5.3187917050028295
0.6758750817320092,5.453338893895675
0.652696647303256,5.437704526746789
0.6385594969362822,5.434070594345502
0.6285218141414548,5.433856629351585
0.599464242974947,5.458834249902237
0.5116406727281291,5.474545723247957
0.4776505156096551,5.4822555056132956
0.4753426091340529,5.502191402829728
0.4991854050672586,5.510505869142931
0.5095043171403217,5.408808243491484
0.5214800510060682,5.228224066746771
0.3480516298635452,5.128945142394058
0.2760689099551241,4.903246043847333
0.4031285902870545,4.54311173833851
0.42476429953608363,4.38055654544613
0.38669450753595314,4.3094043596478775
0.3727654668481861,4.274499691695565
0.3536900866633532,4.297366062515106
0.29044662756401785,4.304686983489612
0.2459159287107795,4.3394506978627545
0.22150671061762583,4.347282182457244
0.21344451378894203,4.338065075552741
0.2087454917710705,4.2854965840958466
0.2788656693225082,4.205166151330661
0.3285502906181694,4.017433264883578
0.3170089961158462,3.891367866036658
0.321908492632069,3.8398967731514118
0.3146095113663083,3.738580749706343
0.3057359342748338,3.514325043541781
0.3835814413995049,3.3681670215637807
0.5363263240481482,3.328374026487946
0.5834007462340045,3.21108877413419
0.6235342470550487,3.0735752533531047
0.9376242304816333,3.0222278676403853
1.0668854814250412,2.9353584584832677
1.2651830167573204,2.702280658601184
1.642242135192911,2.5861731864976134
1.9818521160115155,2.452619737560254
2.2892087926868867,2.164106617667263
2.427465986161293,1.8769525896938783
2.5180138484625907,1.6113396576409484
2.5513440962850096,1.32839113233831
2.5862612110869976,1.1121985323817059
2.5769147988935726,0.9284147806162728


==> data/sim_solo/run1/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.487285647071312,2.534099682589627
-1.476481900205263,2.4968811936367836
-1.4072721724395025,2.456456689875662
-1.2930711054542332,2.407103007067891
-1.2165673280410454,2.198181033235667
-0.8841427411030143,2.073687767047657
-0.6469481163725845,1.8848138662240679
-0.5027636656808419,1.6229600724422237
-0.38765705944464557,1.3591791402412352
-0.3368628530656599,1.1151703498122831
-0.30927157983387676,0.9236656348699854
-0.32122567544602276,0.7396907376424986
-0.3063039605711344,0.5673969250157483
-0.37791291253026227,0.4928570575529565
-0.451064754299102,0.5044928400879068
-0.4340893306437055,0.4795626187591588
-0.4378702139946178,0.4878190414881054
-0.5015401042247714,0.4844908803562081
-0.5207384601796967,0.48316624418565624
-0.5142406840625195,0.4798810456158271
-0.510486298819508,0.5111366748777597
-0.4295163084813396,0.7090287068437069
-0.36780023214314994,0.9182579323942672
-0.29442003832602204,1.0255012886545292
-0.21748010489062786,1.0742629840216336
-0.09684809269936245,1.111390788030209
-0.0050647312497877905,1.1975456305365628
0.03832087735968859,1.27636266619315
0.05057333789256191,1.3405401920759512
0.04864878196333855,1.4223612176645648
-0.03715571042408605,1.563047102166625
-0.21452411621224154,1.7478030195491652
-0.28766364673335154,1.8468573572211067
-0.36811900458624436,1.934792647282004
-0.5939135826581632,2.0508376129916206
-0.9029788709431754,2.2788874255059683
-1.1760595512066176,2.4834649103284074
-1.44488543105747,2.600896166242829
-1.7263340072853346,2.5611385773531303
-1.7956333647997438,2.4323375349227563
-1.9345069220933242,2.222601131306196
-2.1113512418200644,2.054260716680883
-2.283769513891432,1.8345469650962243
-2.4506109192110026,1.665585302564764
-2.495360387582413,1.5787837845034722
-2.496362487437276,1.5702699560778308
-2.4774866365265247,1.5553477925313872
-2.4798221030047163,1.5394200946327645
-2.4944855861782926,1.5141417460493969
-2.5273106947186754,1.5103173500005176
-2.558671288420146,1.5195107801730048
-2.563645806930804,1.498507822663159
-2.560619807535847,1.5238472516215347
-2.592265638181374,1.5678692768518903
-2.5462722385721763,1.7332104397826873
-2.3815190439643734,1.8998037849112908
-2.1483571732988365,2.093693648341214
-1.8353708196813532,2.27192069105399
-1.6255702934157688,2.386116195299387
-1.392603090933144,2.4514834045272025
-1.150531028297089,2.6113276218472956
-0.8816560051514388,2.777407376028471
-0.68699310436772,3.006198006512587
-0.5471446057204679,3.2622035316046594
-0.3430783129355399,3.500240510335626
-0.13810712996076724,3.7118996026795896
-0.02449940595205735,3.8543834639228387
0.0436336384593865,3.909885431907046
0.0842890078438625,3.9302047140356366
0.10851811602794648,3.9210492404596518
0.13734218890002925,3.9248331023841505
0.20712755633746216,4.005315887432061
0.24676661231302255,4.083463142033947
0.27506674534980835,4.192405073532182
0.22132187611370924,4.283350792442636
0.17679682251553075,4.448915398853306
0.15855622139831738,4.51084151356131
0.09631044832880775,4.671706950761735
0.07126389913877063,4.9307431773726975
0.08683540306885007,5.1143612012181805
0.15000125994421865,5.265398111303163
0.19245898133968709,5.392326395943142
0.2451883317965855,5.431428380915053
0.2922781482937289,5.420454585690253
0.31084502351928034,5.4236763216797
0.33426862605636565,5.434850595983549
0.3505874179782209,5.451673700164905
0.35735653473153306,5.464081830903435
0.3669181876067693,5.479024154685518


==> data/sim_solo/run1/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.5510339488969986,1.5011972201282924
2.5189030332492393,1.4940213336142278
2.5453334550416917,1.5767098771939945
2.5719505380924943,1.8780278842238949
2.443181235834,2.011763295446044
2.3049996486527693,2.081430273973047
2.1140945458299827,2.3786599828007597
1.7828598884212274,2.3829414832478477
1.4844052595539652,2.4633329417816205
1.1591336243226085,2.5523342805899873
0.8804152764173239,2.715464845012044
0.5966687743065453,2.9241279774447495
0.42924292219029336,3.093537502223998
0.253652288975756,3.284504976413449
0.07590230596894187,3.5045092300993304
-0.062371182836526984,3.689420826830089
-0.19560248004952996,3.863545773886527
-0.34643254208491836,4.082660953730465
-0.4431668217766438,4.279101772927277
-0.5574482063620065,4.485102624500303
-0.5982368420505386,4.614832878850906
-0.5793352432909922,4.7296411000393
-0.6554105220626099,4.867229786612299
-0.6888428460872822,5.027046263374067
-0.6979741874107512,5.203131018552399
-0.7294851096204953,5.34944493619136
-0.660070350639038,5.45170220626263
-0.5496972005674028,5.451893686270781
-0.5518303027521814,5.453113453759302
-0.549952682527663,5.462100160915398
-0.5452308373910393,5.466375176332408
-0.5218574796217803,5.284109644324348
-0.7144332959478206,5.006189874659707
-0.98021491114923,4.853883340848404
-1.2854315456637355,4.726910311425024
-1.637744175367839,4.647988969281125
-1.9448758835367919,4.5843773945129
-2.2068738029519395,4.5450062543437415
-2.546621983301658,4.529375468211979
-2.891349811585852,4.492737744703989
-3.2487264624041927,4.477263819116849
-3.613467054760151,4.445895183018108
-3.9565324474388106,4.431589661848734
-4.326846434014766,4.436784763032979
-4.540486098776334,4.447906604295858
-4.640382762098937,4.439369559450376
-4.893727230041295,4.390198236693387
-5.166376053252546,4.382992084694481
-5.348822289452939,4.436120203511223
-5.386422666659053,4.460174819240803
-5.398564354148535,4.472219346096854
-5.424938691371039,4.497154988189788
-5.4431888862318445,4.534983577209227
-5.455904751636787,4.541530185553369
-5.4437806020510235,4.530108467189629
-5.439614575730611,4.525828419406795
-5.204360898820197,4.547239715638452
-4.90137977860742,4.306733572902202
-4.673757371790821,4.120384929148673
-4.470647010866241,3.888073842382381
-4.235672198322735,3.692653288972983
-4.106212260474269,3.5852394530478287
-4.060080605172675,3.558622955655342
-4.059137013158806,3.5255307323849214
-3.996659791805536,3.4704297191424542
-3.7622819034734265,3.4824950379800677
-3.6277351128828785,3.498780294863146
-3.426589703235428,3.521178718784034
-3.2435949612583697,3.5525272060643407
-3.0570166915735975,3.495806153492105
-2.991137452654895,3.3780040039251
-2.8416445523503686,3.455226655356488
-2.660489075745155,3.373049106649042
-2.473930278190471,3.187764913940063
-2.2885170546866256,3.117689097942698
-2.1986644013941152,2.937009951519305
-2.0324094397107837,2.7724972542363595
-1.8500951151093723,2.8044672426466994
-1.539347762111758,2.7864715113723824
-1.2732959717848464,2.786492909440981
-1.1307970260136901,2.6780810434620195
-1.0637233969703859,2.508734209478751
-0.88296677939897,2.4842358543375367
-0.8776583834704779,2.2699302338201575
-0.8297047751610807,2.0113358482358916
-0.7054950402359674,1.9152035521804431
-0.7020888228101043,1.6780643632447025
-0.5952864382352674,1.4010949658231555
-0.42546062231222415,1.1612906651435053
-0.34199835387737565,0.8971492834901418
-0.32096987681433653,0.7320568975217088


==> data/sim_solo/run1/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
5.5,0.45,0.5,1.5,None,C-CS2-I,1711820767.170613591000000011,1711820781.260793109000000016,
0.51,1.58,0.5,1.5,C-CS2-I,C-CS2-I,1711820816.286876700000000018,1711820816.357084856000000022,
0.51,1.58,-5.5,4.5,C-CS2-I,M-BS-O,1711820817.053374079000000003,1711820832.613581100000000038,
-5.48,4.53,-2.5,5.5,M-BS-O,M-CS1-O,1711820833.333313268000000021,1711820842.503629076000000031,
-2.41,5.48,5.5,4.5,M-CS1-O,C-BS-O,1711820843.234444678000000015,1711820868.834591533000000052,
5.51,4.56,2.5,5.5,C-BS-O,C-CS1-O,1711820869.571168272000000036,1711820889.441335590000000027,
2.45,5.47,2.5,0.5,C-CS1-O,C-DS-O,1711820890.158064406000000010,1711820902.738226307000000046,
2.6,0.68,-0.5,0.5,C-DS-O,M-DS-I,1711820903.488025904000000030,1711820917.818235343000000051,
-0.52,0.51,3.5,5.5,M-DS-I,C-RS2-I,1711820918.551961620000000034,1711820932.792191636000000049,
3.57,5.52,3.5,5.5,C-RS2-I,C-RS2-I,1711820933.534745321000000033,1711820933.604899054000000038,
3.57,5.52,2.5,5.5,C-RS2-I,C-CS1-O,1711820934.321108406000000020,1711820939.341350364000000021,
2.46,5.49,0.5,5.5,C-CS1-O,C-CS1-I,1711820940.058344494000000004,1711820950.978521106000000061,
0.5,5.51,2.5,0.5,C-CS1-I,C-DS-O,1711820951.710094103000000044,1711820970.060267100000000004,
2.54,0.72,-1.5,2.5,C-DS-O,M-RS1-O,1711820970.792046267000000049,1711820985.522226510000000033,
-1.48,2.5,-0.5,0.5,M-RS1-O,M-DS-I,1711820986.258093263000000016,1711820994.828281578000000052,
-0.51,0.48,-2.5,1.5,M-DS-I,M-CS2-O,1711820995.561896795000000035,1711821010.792061979000000049,
-2.55,1.5,0.5,5.5,M-CS2-O,C-CS1-I,1711821011.547796503000000034,1711821030.628004663000000039,
0.39,5.49,2.5,1.5,C-CS1-I,C-CS2-O,1711821031.360431217000000022,1711821048.750643979000000047,
2.51,1.48,-0.5,5.5,C-CS2-O,M-CS1-I,1711821049.485667044000000030,1711821063.365912030000000023,
-0.55,5.46,-5.5,4.5,M-CS1-I,M-BS-O,1711821064.081787500000000005,1711821075.811959441000000051,
-5.44,4.53,-0.5,0.5,M-BS-O,M-DS-I,1711821076.552754253000000034,1711821095.102921885000000006,


==> data/sim_solo/run2/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5527855318188157,1.5598976107931597
0.5575822297351429,1.545017797187454
0.35433657411307085,1.6985219182204103
0.09305654191931989,1.933759803081014
-0.14620997846274442,2.1888587126756773
-0.39059429165316395,2.3706254761091134
-0.6302418969792347,2.5662900229052905
-0.9365439915868121,2.747243044749593
-1.1745461449821493,2.8387523208766448
-1.4004600728358403,2.874787141432389
-1.628291283905405,2.919662097000202
-1.8284471408328038,2.9800168122581048
-2.047464973649766,3.0684661218684477
-2.2525387427890013,3.161665010915136
-2.418936248966256,3.3411014991081003
-2.700904128211965,3.484662434594343
-2.8829910396340335,3.622095726771812
-3.126640582810418,3.740258762415826
-3.350352011308736,3.8457691320498535
-3.565320386767799,4.000416572492057
-3.785112573541179,4.178057479425891
-4.029007565882566,4.343470773181527
-4.265358642105823,4.485145891089203
-4.588882056427081,4.6219449220949596
-4.855990538585045,4.647037268780262
-5.127885048236421,4.715134152657484
-5.33731939523987,4.766427152084731
-5.482949603207492,4.6925351067474095
-5.460210839662863,4.626298480838972
-5.472923235441864,4.595809194027913
-5.464675588746595,4.605502857608767
-5.46198791724349,4.558833370572134
-5.453262011197893,4.5529237254694435
-5.44437697830982,4.534595600518956
-5.401721829680359,4.615388007671594
-5.34653787364961,4.723555238165847
-5.182675953021467,4.806109437061413
-5.0216458529053165,4.777493077535104
-4.8443722486658585,4.676352065206448
-4.667979526640373,4.549957352027511
-4.491621479786633,4.518938325233286
-4.276009352417889,4.593180878702106
-4.024406302452457,4.625888125409535
-3.8580025630837023,4.675187413217059
-3.8067071943007065,4.754827885123146
-3.7927206285128516,4.880424585674713
-3.772281769152599,4.978434183729537
-3.695508781663566,5.0123223975853195
-3.4448977832193375,4.9887625582483315
-3.333820715515329,5.117835870040114
-3.2461743340041096,5.165450598719139
-2.925944007283836,5.248784455956075
-2.6370294044301135,5.474315915666402
-2.479903065883743,5.489052228146441
-2.453480364777721,5.473694223936909
-2.487123362791449,5.478253068051236
-2.493946449430835,5.491345220029662
-2.4734004060043127,5.497837855037302
-2.450720883174122,5.466483849266828
-2.4957085170047426,5.372464377439632
-2.519407866238688,5.21334579513959
-2.5045371063314645,5.064334359979936
-2.428817256357048,4.944725888794995
-2.364537762322886,4.845637356635096
-2.321444421277815,4.821015198402603
-2.1806157124435215,4.82737773563199
-2.0967497539890276,4.808111024359971
-2.0419532540797327,4.738102935794263
-1.8059714340706146,4.738515304142044
-1.715187074329747,4.704144641870356
-1.7106152378202388,4.641114727749848
-1.6743052003400685,4.603403702844076
-1.6505636770317746,4.587452418951289
-1.60801608199941,4.62552271131991
-1.5002470544007043,4.668432155300876
-1.4004497213127456,4.707425493842988
-1.285907861584903,4.734768539628482
-1.133718045631916,4.768316111091921
-0.9373033200256531,4.795032059989878
-0.8242324048756471,4.777150247113379
-0.7284907047181033,4.813441624965058
-0.5679612223008466,4.84252279717441
-0.3966858210695161,4.876008156297885
-0.2439664122369063,4.870511545640239
-0.141062902317878,4.914356774720549
0.023171269794485916,4.915492030765156
0.22111879198128026,4.9512071659134484
0.4114220370210564,4.957358526378172
0.6229591785233568,4.955477490351612
0.813438771492792,4.927243436758648
0.9968562564010854,4.878146943144395
1.1392956761459114,4.84888105788905
1.3391568050166898,4.824546358047795
1.555180700188889,4.817881195820224
1.755794035454434,4.812196418308188
1.9614705785014546,4.823195532235615
2.1375733527952714,4.851946658343599
2.3339027193957746,4.8508133210481645
2.555991445491452,4.882223194594452
2.750623361401732,4.922743815575438
2.9602115303234022,4.957177014222753
3.1282780245943362,4.938241190916489
3.346254163369612,4.977172227221791
3.495965207816861,4.937200486355002
3.6116429154159277,4.926011296578354
3.8253391786802187,4.8939009964354065
3.9275681171766847,4.837267037148744
4.009151813347054,4.759055326556279
4.179345051621263,4.761528120271301
4.367548234897518,4.769641800298098
4.572224696220945,4.772590756424714
4.768730157032649,4.793579037447218
4.9458196715681275,4.7943197850953085
5.156670496485577,4.788918886738626
5.251814986444323,4.706876546210911
5.2777117978762496,4.618994808280079
5.348230847623423,4.52942404837415
5.405753101628691,4.533248849352795
5.4635572427282675,4.509940007753604


==> data/sim_solo/run2/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.4796863676204683,5.494300496311054
2.464771638741995,5.485064407569146
2.4655736334271747,5.480760666563815
2.58415805751933,5.35621602048377
2.6413956112024497,5.064615965639411
2.751022105153697,4.794855445986956
2.805941695516025,4.4945112110420595
2.883032755987124,4.321538236567874
2.988786771001424,4.104039160751102
3.0479163187935017,3.930465475276592
3.05302001186882,3.766465182223761
3.0766328980784095,3.7032737955632187
3.1634589610106225,3.5759672192237995
3.233015605294326,3.369440194320556
3.2455247661764437,3.208042574563891
3.328378204378032,3.100062506462049
3.3637090043370885,2.9287064226338018
3.4097197511448862,2.7873107816831038
3.400876033909855,2.677182112964723
3.4017891525760313,2.618742042275366
3.432847198367161,2.502489756553944
3.3189466331926805,2.22401518377423
3.1866667194366145,2.011076871497096
3.157042943039124,1.8703105618335853
2.995975168334297,1.800299203866796
2.78051645428952,1.6537946425678611
2.611970369130511,1.3529533672442833
2.5381965591469897,0.9730621877817003
2.4481067033565833,0.7214417246827503
2.3908234386893983,0.5510970665830212
2.428366058309954,0.5250372028567949
2.4301237544060053,0.5248335547151227
2.429069535456374,0.5394541544275626
2.4484262055803447,0.6110010983142743
2.450351085850949,0.6899774847679085
2.508925645188167,0.8700192622177649
2.5638644627609435,1.0828467776674784
2.609824879389037,1.2795369662036316
2.601078959401685,1.4245067304290218
2.6317219391254447,1.5026218745560074
2.628345268779665,1.7106728674566454
2.4973532134439287,1.945565170714513
2.2369135086629908,2.1363057438522906
1.9366299548730548,2.236779326323189
1.7100675932213503,2.280643308849141
1.404322155584243,2.2033329577259577
1.0928476097985964,2.10099625809727
0.916208216610034,1.9151038683498502
0.8950697293108449,1.7895717793933077
0.7134503622303399,1.6522385870144736
0.5301442869455224,1.3048903318376626
0.2634437656678328,0.9979584150034998
0.07484350752288105,0.736772508638283
-0.24843718437919105,0.539049914261986
-0.4570133279628079,0.4948790067734498
-0.5275751114926042,0.5093024214156145
-0.5433128506987055,0.5135975643268307
-0.5602167112468006,0.5206727172771417
-0.601691561912646,0.5239302770248467
-0.6213789156028797,0.5477841987768034
-0.5598259080017192,0.7451027163623656
-0.3634147512385244,1.0403275549911728
-0.19131129643404154,1.312843626328286
-0.026849304361766357,1.588357554397948
0.168188430511238,1.8820438460548816
0.3563087471176596,2.1347432341288863
0.5732084392931087,2.3441465662036958
0.8046446044154312,2.5052793680317764
1.018728060225345,2.6852984156109003
1.300337785974036,2.804977725788097
1.5294714335084318,2.8718805741552482
1.7311854090659256,2.941802599011683
1.9384910885185986,3.1124844883631377
2.0988308233408906,3.326341051329623
2.2178943329271994,3.649850750341045
2.376225243008091,3.9527578712639846
2.493997346188857,4.2387078579780315
2.710759092223648,4.536903047341499
2.839926191676965,4.818068078503074
3.000870738164578,5.097082408126221
3.231169872464342,5.3470383842698
3.375302570948529,5.454331535114927
3.472187471855259,5.47134844107308
3.4987760999210495,5.476801249487349
3.5014293488468677,5.473786439950631
3.5648092768293367,5.479055169901599
3.5579969991039393,5.501308124176566
3.549577114429061,5.501002325125216
3.5239493683843417,5.5045004090409115


==> data/sim_solo/run2/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.504208413631147,5.493929601159145
3.497727676083761,5.4933897619100165
3.313550141739954,5.4585580971492895
3.0502841880022498,5.394249724236627
2.8239810415267614,5.338841787989889
2.649465648983938,5.339844723340449
2.6040419171874145,5.360660025138841
2.574344763674021,5.385877551116604
2.5349475996922277,5.4576546405614055
2.49130153116974,5.472665892861882
2.489771711721706,5.502704789805121
2.5087188242636698,5.51140390046907
2.4850401705806515,5.498330593694702
2.4694476662873526,5.470406908152173
2.5238775317780324,5.265565209770216
2.4850445644236627,5.062043968226414
2.3854839308956235,4.942485521577922
2.186106415735196,4.906153885095623
2.072002675081571,4.747663622322827
1.9518746542511831,4.584864899124658
1.8636654208073713,4.488335894127255
1.8060136434642535,4.50635577987292
1.700417267518385,4.546508724219572
1.4905612760662752,4.639753959383002
1.2653175043378253,4.722332790982059
1.1078918770596182,4.816799216480153
0.9667434087019,5.110331498872862
0.7824389924805457,5.36586893141125
0.6064055461580855,5.486860544423044
0.5674691973078021,5.4520509063496805
0.5807026325069184,5.450854467223519
0.5781334697122018,5.487291334173073
0.5307478253109723,5.508530067185337
0.5461569598454474,5.505223290150713
0.5335851407800103,5.4975513471316955
0.5250525233272594,5.486211108615164
0.4452484316641323,5.437189790706696
0.36550136918948795,5.193472619631354
0.43758348041524453,4.940582858299417
0.5484510624444949,4.753986866749319
0.6713050261769276,4.488049696372837
0.7318873389503846,4.230439062936847
0.7287915000322371,4.086816232530177
0.7373715806909242,4.004600873796615
0.7489589612572223,3.9331117000350213
0.7429985567764819,3.825488057341166
0.7495213754416561,3.694461481904895
0.7609604205902176,3.530315248646761
0.7644134367048387,3.3901625933973243
0.7845610829101943,3.2783020474553184
0.8318998164916156,3.1801040164003678
0.9242664612792524,3.106127480052196
1.1829490420227957,3.0062755758409074
1.508502501743,2.880366685222766
1.7638576528802843,2.7628297980602867
2.067667116029528,2.59384649200397
2.259347409090662,2.3414426577943326
2.4005737461390138,2.1168266977178156
2.4782866842730495,1.8856963929285007
2.516196771270495,1.6528306085673443
2.530272675668768,1.4667232786079263
2.520841482404378,1.3504463489648175
2.501889114168903,1.2778388091534567
2.5661636194912862,1.0674041061939294
2.5636204364651793,0.8300079699481915
2.5455735616643147,0.695133388653248
2.5014375942325286,0.6463937786067094
2.4448571967251067,0.6288593675574049
2.447410885973003,0.5874441438452175
2.449314379643842,0.5493605426273785


==> data/sim_solo/run2/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.506413397957341,2.4549953533164057
-1.5083523667091532,2.4513330008538716
-1.4396147136504638,2.4139345940514882
-1.1701672682449056,2.26331094164451
-0.8619813670324206,2.2113672133965503
-0.6298750940991695,1.9666621790721628
-0.525284020516084,1.7189287352518654
-0.4430045743456841,1.4711398595268335
-0.37919529226557724,1.2180051710149484
-0.3129063616618515,1.0101287700913386
-0.30012752422364386,0.7819397181921628
-0.30437401873469216,0.6507127654019874
-0.3717725434541803,0.5577507353770513
-0.45911516404032593,0.5639758545642797
-0.4709164461060782,0.549522062846256
-0.49639716479144447,0.5222449698794599
-0.49861326077128076,0.49801681449412216
-0.4714815374215995,0.49515124397063975
-0.5219436216221922,0.4987801348230877
-0.5001349169556839,0.579227873245862
-0.4063799551293652,0.7554262007423624
-0.36021391625672194,0.9725792666972315
-0.3360697323996309,1.1015960133213245
-0.30135706683219343,1.3171821858401889
-0.2824841148917212,1.510072308692204
-0.2974965869997419,1.658573308011076
-0.3138853212651824,1.8543662260024931
-0.392923036822749,1.945010889587974
-0.5776599124931101,1.977697504061418
-0.5681416368447767,2.1651942335824885
-0.8470066490674171,2.2988802877322505
-1.1623784822216914,2.338703522038249
-1.4489117693011675,2.3432079760388667
-1.725382966375685,2.2554172533156303
-2.00894482436403,2.0059462813639035
-2.278672932128255,1.7717236769925
-2.4366955520543243,1.6457490003815516
-2.4788926090866124,1.5913882630376643
-2.4565866281243807,1.5764722224227636
-2.4592505952548116,1.5348209585756043
-2.4422534878441127,1.5109713729742378
-2.4628875955953227,1.5271783709047897
-2.46461569769834,1.5105916382750983
-2.4772575137734076,1.4684825473272225
-2.485267001729329,1.4660304550166896
-2.4792557932511947,1.5205190552068433
-2.5395836374831937,1.698112028794627
-2.5178254663200583,2.016165872559363
-2.397725798366867,2.1644031143177265
-2.106300783675308,2.252980781758152
-1.8777768946312863,2.3375785783870366
-1.8206898921033199,2.521741243532976
-1.542122021402573,2.5352924404396164
-1.1859535612722487,2.717029987661258
-0.9292432060069151,2.999582053255022
-0.6928382884934026,3.2553918167405653
-0.6630469115917448,3.5893038394679038
-0.49613755597118114,3.9368531721027145
-0.25212051387482237,4.314444645037424
-0.06784212570927561,4.615475824373879
0.092522425611822,4.980332307278584
0.3491059603088553,5.311299799389056
0.5492525980475333,5.4627648794329335
0.6179754714981289,5.4909615677576795
0.588072124478451,5.479291702956439


==> data/sim_solo/run2/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.530613563963419,1.4704857017864426
2.5287466281608024,1.475404512496683
2.5626532495446845,1.603928006289032
2.5723780553399873,1.8151301521955567
2.534030279676594,1.9714248408249275
2.453851923966075,2.1166146830994057
2.3536385497708516,2.1733656410985533
2.1802386957078483,2.1874697483912526
2.0954247028785984,2.3577561468598693
1.8639925281929122,2.515237499659982
1.5941694278101881,2.526566523032134
1.4390131828401582,2.489425832977221
1.3105439099601357,2.5518186892358896
1.0635530799526638,2.7587115631297356
0.8283205595852694,2.8981931466237416
0.5662722764701957,3.0674657495829303
0.4030930546348479,3.2099811479981457
0.32996306487479465,3.3000690556205177
0.21326537395724277,3.378700356261818
0.11547958254752722,3.517092197546138
0.013597933296719766,3.6067941518481916
-0.09575650127002255,3.7277345482573567
-0.2022064944778581,3.8145090707056997
-0.32437513850245914,4.005807113545347
-0.47078598189303555,4.217492096564094
-0.580377298158079,4.4383049754764885
-0.6378100081821465,4.62775474116986
-0.6742251345242964,4.718831587909853
-0.709388799032296,4.79356331980524
-0.6350742336324267,4.906734033130239
-0.6611407605468145,5.047016512571279
-0.7071511106443227,5.217118646479035
-0.7008605031937298,5.37413294489018
-0.5819377431826576,5.447784680680446
-0.5386917378920542,5.443794204668731
-0.5344422037763366,5.453566785599586
-0.5302106135580047,5.451393541214344
-0.527109896798148,5.448907435499133
-0.5042784169647154,5.328036570769676
-0.5761627588821598,4.98566433155084
-0.7585726344409274,4.700478820839304
-1.093533964568449,4.582258397221611
-1.4941791208763204,4.543796820604943
-1.8447783188496931,4.526054154944655
-2.201640709782467,4.4882764153923365
-2.6100264476498722,4.500159899634394
-2.930661219392631,4.479845823508989
-3.26379175370265,4.466810592716069
-3.5087367354681414,4.468044647892138
-3.856876085509972,4.463878369823574
-4.257810340544159,4.450419218526317
-4.624740248110776,4.482037655450663
-4.960869720288526,4.465943891291672
-5.255571036264046,4.468971937935892
-5.396792140281123,4.485423292584639
-5.432319754353146,4.49672314259711
-5.444238705118879,4.506482219956833
-5.45697346062093,4.527435131856134
-5.444036923123733,4.516062812168639
-5.440954364211182,4.516468031761337
-5.440180108179274,4.512369923434834
-5.446878889780394,4.505794050376727
-5.374213024866656,4.571327629166153
-5.192845518470007,4.619539134024744
-5.036876772883783,4.650151159372396
-4.903680299548489,4.645958843436416
-4.83353013265179,4.658248683995871
-4.672762484445342,4.697087186741378
-4.48156551347673,4.6488359446648415
-4.403920061596147,4.363095834504128
-4.139337315732347,4.1827670431340405
-3.795821627046606,4.074686834927438
-3.488982900918735,3.8140264763949205
-3.170859273757613,3.6638956065811494
-2.818399095934315,3.4580835638194
-2.5435852498885723,3.25888487695909
-2.2652068476519833,3.093459390333804
-1.9707121700243544,2.851373489555516
-1.630416001981482,2.796728585314815
-1.2666658915428464,2.784178417546629
-1.0526616998908551,2.560339158322547
-0.8877525858719428,2.4413814179233966
-0.6292053608523815,2.2487239076658945
-0.4795190002544709,1.9447528029903056
-0.47593630429186984,1.5932256384529104
-0.5107126224003649,1.1874124607589231
-0.5162115278342485,0.8455676857173386
-0.5336654497501465,0.6304353568462833
-0.48885233309549303,0.6076326587631476
-0.49549596141346974,0.5815748454658691
-0.4916609395331415,0.5264761077217956


==> data/sim_solo/run2/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
,,,,,,,1711821142.837467769000000052,
0.56,1.55,-5.5,4.5,None,M-BS-O,1711821143.595612079000000037,1711821158.975794059000000061,
-5.45,4.54,-2.5,5.5,M-BS-O,M-CS1-O,1711821159.704977478000000044,1711821171.625135015000000039,
-2.47,5.5,5.5,4.5,M-CS1-O,C-BS-O,1711821172.365037537000000023,1711821203.455245608000000028,
5.49,4.51,2.5,5.5,C-BS-O,C-CS1-O,1711821204.178482899000000011,1711821211.748693452000000047,
2.46,5.49,2.5,0.5,C-CS1-O,C-DS-O,1711821212.489094818000000030,1711821226.969285084000000060,
2.42,0.52,-0.5,0.5,C-DS-O,M-DS-I,1711821227.705846645000000044,1711821240.636015814000000040,
-0.6,0.52,3.5,5.5,M-DS-I,C-RS2-I,1711821241.397049145000000025,1711821256.737215606000000046,
3.5,5.5,3.5,5.5,C-RS2-I,C-RS2-I,1711821257.481271537000000030,1711821257.551440795000000034,
3.5,5.49,2.5,5.5,C-RS2-I,C-CS1-O,1711821258.259379892000000016,1711821263.429545310000000027,
2.49,5.5,0.5,5.5,C-CS1-O,C-CS1-I,1711821264.152849762000000010,1711821274.623044737000000039,
0.53,5.5,2.5,0.5,C-CS1-I,C-DS-O,1711821275.360792917000000022,1711821293.460947636000000029,
2.46,0.52,-1.5,2.5,C-DS-O,M-RS1-O,1711821294.185409731000000012,1711821307.765579276000000048,
-1.51,2.45,-0.5,0.5,M-RS1-O,M-DS-I,1711821308.525144695000000033,1711821316.545313806000000034,
-0.52,0.5,-2.5,1.5,M-DS-I,M-CS2-O,1711821317.276230500000000017,1711821329.766371669000000048,
-2.5,1.47,0.5,5.5,M-CS2-O,C-CS1-I,1711821330.508263450000000032,1711821340.738494377000000046,
0.59,5.48,2.5,1.5,C-CS1-I,C-CS2-O,1711821341.486908908000000030,1711821358.967107041000000060,
2.53,1.47,-0.5,5.5,C-CS2-O,M-CS1-I,1711821359.704921897000000044,1711821377.135107717000000008,
-0.53,5.45,-5.5,4.5,M-CS1-I,M-BS-O,1711821377.862861949000000054,1711821389.343082822000000021,
-5.45,4.51,-0.5,0.5,M-BS-O,M-DS-I,1711821390.053160300000000003,1711821405.153409912000000010,


==> data/sim_solo/run3/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5260666763558044,1.4984356791571511
0.5419642098590263,1.5105049183626174
0.3548889514254254,1.633386084274211
0.06750131196562581,1.8215506935902157
-0.20809532872101766,2.0679450851096126
-0.4549852984276317,2.2560530691493557
-0.7096149027858036,2.4766589995252843
-0.9655579344506542,2.633723744411647
-1.2031950242926062,2.7693284378916747
-1.5140616352780212,2.893091410455864
-1.748484625082841,2.992994611411048
-1.9891880597680967,3.044008107366183
-2.1736910657802753,3.1301255740337814
-2.3874161573032957,3.3379824446019084
-2.6483222997148532,3.4463150511854157
-2.8594210317404967,3.631952987377886
-3.0976898775138437,3.816885019211267
-3.4287455094223844,3.9966600342685434
-3.678583484683835,4.1452222625409245
-3.915069823298544,4.296339295484025
-4.173933294864961,4.438821448627451
-4.446840116917917,4.567274582381247
-4.709886508966383,4.656506355427487
-4.955987022146659,4.737742039525737
-5.181683742009434,4.755964857774538
-5.364049206585085,4.775397252400149
-5.472979087543781,4.697805215595367
-5.42196219573727,4.607582011424297
-5.449331312942305,4.582302012970579
-5.474346310544587,4.538180147498741
-5.489300775440538,4.5051402642990395
-5.486396308729227,4.518508918641246
-5.484911982396743,4.5288996075549575
-5.461413450461491,4.583804202639914
-5.420320408528109,4.647205616220713
-5.31891739188605,4.736009916677948
-5.160529264580058,4.763770943271914
-5.001170633190645,4.669082379831671
-4.894290333753016,4.56587452077996
-4.849735635899438,4.49648318238964
-4.760459807515228,4.485473523880253
-4.611025560539839,4.434610921964821
-4.539034007509433,4.400265507832182
-4.493118863319615,4.4088285627154935
-4.450728118899989,4.431950466887394
-4.435936629648963,4.432309764897138
-4.41305901954665,4.439128261619267
-4.389878693225888,4.430486141375447
-4.3195192517980265,4.423674360507574
-4.229345139236005,4.439962401009019
-4.17334977843525,4.441751326165976
-4.05970297389486,4.461781231832336
-3.9600530495808854,4.472192660673839
-3.925073817770505,4.516048347164429
-3.8785428604774994,4.666112198761775
-3.74797256910154,4.685818510434807
-3.5457238732977476,4.713497051499192
-3.4767580632442714,4.882197368939308
-3.446234187791375,4.955156559066318
-3.1784912885657963,4.928874580788393
-3.0600479214905825,5.061199020936186
-2.9440804402146377,5.312719481260204
-2.66331097712997,5.471504329460897
-2.590597625978668,5.49014531911141
-2.569351511470635,5.477623120742555
-2.5616627630766944,5.3587083496835115
-2.644096155705949,5.196011514683571
-2.640460683621697,5.049163933823453
-2.352869287115868,4.82531160109838
-2.0494210750150943,4.771682886214749
-1.7244963216930502,4.6997357395316675
-1.4441977338923424,4.631699330635283
-1.1305976493534438,4.626615316251929
-0.771319108455379,4.567660591511374
-0.41913669318773383,4.581642425199318
-0.13617872635600214,4.576430633037557
0.17569565101954954,4.576951236038893
0.5131832678195147,4.542579461678529
0.8660216014852127,4.513873225968845
1.2185296712295557,4.507749421869568
1.5700654035292287,4.5301646498492305
1.9826086322258525,4.495374778805241
2.3525411001715946,4.459642680235428
2.685722682540398,4.503131632826468
3.0631846232579276,4.498974913885454
3.4235104172159194,4.522006061904464
3.8032244282670225,4.510986351483773
4.158931075893647,4.51655917732352
4.511380860727858,4.547032961085586
4.956349344803906,4.527930325282863
5.333522804637301,4.497067946893807
5.536054495662889,4.509119529433393
5.5483334721067274,4.498781429381133
5.520334306227607,4.5043531232327965
5.503346640630655,4.507935468237316


==> data/sim_solo/run3/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.4611541709721094,5.51683696726451
2.482524846680232,5.515560526467601
2.495033542729172,5.482654528560007
2.5611887229248547,5.441190191394178
2.6680451534384595,5.365017027671811
2.7269521890964024,5.142701864155088
2.6910092345570025,4.931023394190217
2.7704289347950715,4.8325715339551465
2.7911197352990516,4.604003950637452
2.715734850569119,4.487074955583953
2.6150494719036215,4.325936261652963
2.553486025264338,4.2459405479199
2.4947873546981385,4.189760088443748
2.463640097714983,4.159400799807049
2.435378940608013,4.0901677527468205
2.3907219836874045,3.924545358866925
2.3547094517893896,3.8216441318648124
2.336017131009159,3.75520731654336
2.324141990458682,3.6879101120623132
2.2709361549592657,3.549000461867618
2.2565626331594837,3.394740672719745
2.2332842684047916,3.2730762938747238
2.1658445346633592,3.1013299987144523
2.0824592990912696,2.839240839315413
2.058684301975941,2.5883371419422003
2.0293291009421983,2.366239280232853
2.032140025359867,2.184408849880463
2.1548830240494317,2.1221026647939416
2.1571463010320775,2.009422982233045
2.125350929715709,1.8204391429690285
2.0903195966833628,1.6500536976063915
2.047775562948478,1.4291577936988427
2.063436139585818,1.2996480551070524
2.037659747254169,1.1050215676020732
2.0984922876706773,0.9723645166392666
2.2777421797924267,0.9488377762188489
2.2654891147487546,0.7621001536121411
2.3021533979918885,0.560677565134773
2.391581818648155,0.5588965995724016
2.3834235917438638,0.5504909137607057
2.3715131579360094,0.5537861424219085
2.399739788495335,0.5985905375416651
2.488622294704822,0.8632132395684968
2.5756635206591514,1.1493739621975858
2.6524871473057954,1.408174362967292
2.6659140806668216,1.6421125513360917
2.6343992200436768,1.7855277804603351
2.5851558673837287,1.9474656378615691
2.5517209888774497,2.09921339578198
2.3933391098113606,2.1267531810133518
2.2246025484212133,2.2397403590739184
2.051701787801704,2.4864634181823373
1.8335615280807986,2.570050722193387
1.782525090227122,2.602636321977768
1.7844365258341588,2.644659500948577
1.7826245754790317,2.663312408681004
1.7650352985402646,2.6857592350082005
1.734538512232834,2.7071147080979316
1.6948402670356493,2.7094319798979956
1.6555389268486898,2.7022881862354966
1.6089810030994887,2.6934856513632526
1.562494265270245,2.6576168634556727
1.4959299753443203,2.642490470158539
1.285535009913608,2.6297654721544728
1.2472157911794675,2.5051015294423022
1.1922839563414396,2.3409908067911083
1.0819913596916741,2.3429580651111017
0.9842608094772283,2.296027310591752
0.9187960960449475,2.0176617946610564
0.702778841069871,1.7619583362925386
0.4280340389831627,1.5893916562057724
0.14165553495020955,1.3752594844115633
-0.1189626900824976,1.1421963190582023
-0.3282546103643913,0.9316536314996126
-0.5045546598888286,0.695932036711824
-0.5255677253048097,0.5948247489716502
-0.5330135553401547,0.5751147977271309
-0.5521472589730365,0.5906998221230678
-0.48300991837191365,0.6642910123841023
-0.4042431046078194,0.9265335756089004
-0.2713407805178285,1.2549693120807373
-0.09260730911434756,1.5224778861166932
0.12012674473445006,1.8194459328026134
0.3111244464911227,2.0959128247664687
0.5496054685897196,2.3526383410603273
0.7951063407823735,2.5049396385649514
1.0249938475142137,2.667451032743234
1.2880406919703207,2.793652719567748
1.521696208033061,2.868091927242178
1.7100371502531373,2.9329609811768464
1.912930778944801,3.072676863781745
2.0398851751989957,3.1385296004494188
2.292425442370585,3.198355081243784
2.39557393062215,3.2815670132363577
2.3924114471094358,3.524849763582332
2.642100283422027,3.664856588482504
2.8989227394960544,3.9474869320022217
3.0172403428046306,4.141494628395271
3.088547671702099,4.346234534176051
3.142554315757901,4.527091731299041
3.273401500163351,4.641804770999978
3.354465474423618,4.700265078724752
3.4157163280275205,4.786363775390671
3.4611442531163794,4.867926498196298
3.607829368613286,4.927103281776264
3.651500762827924,5.029561893872926
3.528924320163923,5.153249903033046
3.4567176230150882,5.265231786936983
3.4432886245084684,5.341149626340638
3.4743489591110945,5.360476702233967
3.5314556572012936,5.3896611067114675
3.552488857796721,5.441924970484559
3.5398356545192238,5.456810324662467


==> data/sim_solo/run3/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.559543365850762,5.461126067818211
3.556119406914858,5.462328032064934
3.320962936565518,5.478749467425598
3.0235711953911824,5.410507486554208
2.75388742766542,5.329344220026431
2.629750074009356,5.326733437513248
2.5358011639084075,5.3400256698718875
2.5200031746577713,5.3802847349218474
2.532044404012741,5.444499334386467
2.473148662702889,5.4678239476080925
2.476249468701689,5.45396276348401
2.507358448820694,5.468531041406655
2.475729918625983,5.480848082406068
2.462058755410909,5.459500405305305
2.4789501606615154,5.275240061661618
2.4554963310653157,5.082351580521611
2.396956638610409,4.932327810317565
2.294335670111273,4.861666692657769
2.0725147695274075,4.854209946416123
1.9588731963142978,4.669639098854475
1.6483457012449212,4.495194477835228
1.3105671704505477,4.546544632265753
1.0400877771648718,4.7287184897247405
0.7856477750697328,4.957287812245005
0.5997457483543691,5.187257783230446
0.5166969811192947,5.356615812385318
0.5097312792562372,5.415046226386951
0.5121249888684556,5.43150543239856
0.5289111643724729,5.456661394161132
0.5272241221440241,5.482491439102087
0.5114102065379882,5.488327707100423
0.49450958550967794,5.483222002546406
0.46309583912752483,5.4694526786558955
0.4836865524697984,5.475485817984503
0.442239419783359,5.403152978016574
0.2833347480528312,5.356421337947552
0.19007542666634158,5.200420962298197
0.319667946174782,5.046568556482214
0.4674039913721817,4.793043145346333
0.6107907164469966,4.515867736894635
0.6684326611485227,4.264664303855286
0.7397016893931614,3.968764687395618
0.7804406725842687,3.7082025392462103
0.8211256722470139,3.5015230886009547
0.8929202327903729,3.2460391803402846
1.0459561867636333,3.0444876071741556
1.339905552212934,2.9296348528301084
1.624047140905498,2.805268775995791
1.9153250459494031,2.626996413938708
2.175651129482544,2.4073895567077566
2.328147514895507,2.1706137098704428
2.4316189756133717,1.9976678170902238
2.432507144134858,1.8365436579948247
2.456989006140721,1.7294990972922033
2.466066599841352,1.6424815890164588
2.465709640831568,1.5644852463328704
2.4472722390982367,1.469790334772461
2.4527472801202896,1.384924226663681
2.449589448703099,1.30665259572142
2.4299333973217387,1.219387936139741
2.4148234919606932,1.1318017323881973
2.400998243263662,1.073987345656263
2.4642955981069816,0.9626078073943174
2.528599282816252,0.7246122202199115
2.5057165354132085,0.5822649645098452
2.465861561570664,0.5879242085430739
2.4861467424535446,0.5835642037676233
2.4657231941842874,0.5461359449089558


==> data/sim_solo/run3/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.47236905309488,2.513141702799424
-1.47445063849006,2.5379204870085244
-1.4323016123101242,2.521486850809317
-1.3191291874013071,2.4772092752456967
-1.2201878551533945,2.2312164893816875
-0.8467358383817816,2.012625446670201
-0.762157813171279,1.8343937953306475
-0.5639561247479081,1.6986217138951694
-0.41709326632853383,1.3798607658248794
-0.3896278179816459,1.1196945370677243
-0.374404255146751,0.9299500658262371
-0.2749412031327667,0.7618780286798146
-0.2852551029407575,0.6282194650525385
-0.4004170149243551,0.5443900381049146
-0.44916913151385707,0.5294403131446894
-0.47374114870795037,0.5174547282310696
-0.45471096317646964,0.5122240118692583
-0.45369775395656475,0.5118296571487592
-0.4862443393046876,0.5172570268032031
-0.4916615105944748,0.5179418669726844
-0.4285336014415746,0.579072066699063
-0.3552678944612069,0.7099026666342623
-0.31183875006370076,0.8732549640875829
-0.2902232040472157,0.9889595398158408
-0.24953867189530232,1.0442765907727005
-0.18035750479699075,1.1596097749712488
-0.09806364085995334,1.297136274049473
-0.07404619327560713,1.4214520635493444
-0.18988867455775793,1.6444698203144117
-0.4525050105998476,1.8080423158780017
-0.6649233712463225,1.9464905985774978
-0.9319177896241406,2.064007051150597
-1.232130174548761,2.2181320822523043
-1.5509798468312397,2.2820637182461425
-1.783219688099587,2.1951194565091914
-1.8634525972224836,2.100886053665166
-2.1268227658657244,1.9952448481539218
-2.2887688950311444,1.6170282172143682
-2.383253001622089,1.5014601342313927
-2.4021603000908796,1.4896147603189698
-2.4172444959566945,1.4844896630447735
-2.445168129600564,1.5219747400353913
-2.480754470670406,1.526928534084504
-2.4952918669013835,1.5133373358689297
-2.5021129839385843,1.5125275709525767
-2.5046635503346986,1.5533249757107528
-2.5405008833112737,1.7277847674421918
-2.528119357711735,1.936203139974746
-2.4834253474739407,2.0909676191703985
-2.412060179894299,2.206141129002872
-2.291411134735146,2.272948161925692
-2.064285457328837,2.2483359604239697
-1.9107975038504748,2.319224372938073
-1.6841434156632378,2.332347470052978
-1.4954781049033459,2.3659878845311253
-1.3187712496000161,2.410225595174168
-1.148423105801231,2.4391558245003857
-1.0538436464110958,2.485180019001905
-1.062564944313709,2.624946188338805
-1.0395493330555539,2.7730921772689845
-0.9231298850916954,2.8295782745468294
-0.77628220352742,2.839418259921441
-0.7520170826856072,2.9505929223387115
-0.7202939016348884,3.164393582113762
-0.6831117570905798,3.3204638109337488
-0.5742135218777369,3.376508166359074
-0.6172057460289677,3.572614719915638
-0.5197060136249574,3.7960729731653413
-0.29259092852574664,4.091943060130259
-0.078167812600892,4.285768031565079
0.02327400538669,4.359255928105678
0.172726365010603,4.512279468039796
0.29245560770485124,4.653401930736002
0.36199631279921274,4.746150190274092
0.481550970444542,4.902548390265496
0.5849304237741286,5.147154116647653
0.6436293984699901,5.359520799190582
0.5413383800728395,5.459437356848182


==> data/sim_solo/run3/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.537332461640291,1.5679438027504544
2.551017476481072,1.575751824786189
2.5627767099468506,1.6772324820307336
2.415378410659427,2.0222182753967797
2.1615634641426795,2.1261147550036865
1.8628715978211834,2.256146741834533
1.5845355114895008,2.3844240743397145
1.2189181834868066,2.5175327365200206
0.9303195884360855,2.6607247339254347
0.6679387925373677,2.9618827945524657
0.4293695452453514,3.209235252315188
0.23037774827939383,3.4603650700881357
0.08787845058680599,3.687678167739893
-0.062148465999964486,3.958691221697091
-0.2076707479445261,4.1857693442767925
-0.3481903819024259,4.4812084686433336
-0.48876362220941694,4.6823306252061885
-0.5731304577661342,4.9225204991408145
-0.6489072476096887,5.166792619885136
-0.6916264169638611,5.330843433274441
-0.6253461511725451,5.451911879820049
-0.5533701946494007,5.454460180827879
-0.5793842097094561,5.462115497283292
-0.5756525365019485,5.464212810953659
-0.5706678071998867,5.440771686231508
-0.5002232659096943,5.300965951145517
-0.5645030008831906,5.0150386332988965
-0.6879857545183006,4.8400890334549835
-0.8899753119586933,4.707201241091054
-1.211676314646522,4.663898339752315
-1.5366675382657924,4.6140760903613565
-1.9357936038034325,4.588232494981768
-2.2918570186781144,4.5522874389116055
-2.617716504793812,4.536731783866477
-2.9839984154210732,4.558201279534041
-3.3510174250751987,4.551893049077598
-3.7053695329402014,4.545827055996161
-4.068524220882548,4.520633417131362
-4.416116102061524,4.533947021318328
-4.791160863384395,4.560151858227748
-5.073352340146067,4.537881658273328
-5.297040424517143,4.496271508475392
-5.417362873270068,4.558247686232149
-5.433650555531405,4.549325747628833
-5.444182862281973,4.532664325480513
-5.453570366152299,4.522454983994913
-5.444858276655586,4.514453413491176
-5.4578283328269785,4.519357139908782
-5.45105556679198,4.5098983327188655
-5.3126219239378925,4.5547422686539445
-5.020352163101733,4.52382069459239
-4.925773618320503,4.395779350778316
-4.7228126369168555,4.415367230680685
-4.413372622376409,4.329637428008802
-4.196393795876593,4.237186005502111
-4.10865667278883,4.08979824762996
-4.01941301910588,4.059440280933119
-3.8679411720394032,4.122370822475017
-3.594221445467605,3.9127171656832953
-3.333127927159347,3.621837156976511
-3.1410763455873765,3.387643117006375
-2.9738752008946845,3.145199620098711
-2.7761042119392183,2.944425338525301
-2.5502456674692286,2.7725408899355757
-2.430931054681408,2.690575574092027
-2.2962336999445228,2.615853201249519
-2.166530954386568,2.5127999399346463
-2.0357398440078693,2.486021792086266
-1.8540854647795966,2.4103196170159413
-1.588950090915426,2.317915052932596
-1.357951092585716,2.2402023251033887
-1.148251279525292,2.150426981571048
-1.0136479595020473,1.922447152466145
-0.9226432827301778,1.610775279275634
-0.8231143061437001,1.249866246440068
-0.7903181401846364,0.9266180448222596
-0.6704409365192641,0.644510468891326
-0.5887735712821653,0.5665878699154835
-0.5830420954122122,0.5730428673525462
-0.5430053777692567,0.5670924019177227
-0.5391819243732163,0.5673609328235938


==> data/sim_solo/run3/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.52,0.52,0.5,1.5,None,C-CS2-I,1711821432.205240550000000013,1711821438.275390196000000017,
0.54,1.51,-5.5,4.5,C-CS2-I,M-BS-O,1711821438.983878073000000061,1711821453.914035140000000057,
-5.48,4.53,-2.5,5.5,M-BS-O,M-CS1-O,1711821454.656044353000000041,1711821470.026228602000000002,
-2.59,5.49,5.5,4.5,M-CS1-O,C-BS-O,1711821470.782767487000000049,1711821486.622964014000000039,
5.5,4.5,2.5,5.5,C-BS-O,C-CS1-O,1711821487.352310083000000022,1711821496.172477585000000011,
2.48,5.52,2.5,0.5,C-CS1-O,C-DS-O,1711821496.902742415000000056,1711821515.932933826000000058,
2.37,0.55,-0.5,0.5,C-DS-O,M-DS-I,1711821516.675546523000000042,1711821534.705743846000000044,
-0.53,0.58,3.5,5.5,M-DS-I,C-RS2-I,1711821535.445204690000000028,1711821553.585436533000000036,
3.55,5.47,3.5,5.5,C-RS2-I,C-RS2-I,1711821554.318016289000000020,1711821554.388195095000000024,
3.56,5.46,2.5,5.5,C-RS2-I,C-CS1-O,1711821555.077762039000000005,1711821560.347916199000000022,
2.47,5.48,0.5,5.5,C-CS1-O,C-CS1-I,1711821561.070324131000000004,1711821570.490524226000000031,
0.47,5.48,2.5,0.5,C-CS1-I,C-DS-O,1711821571.219373935000000014,1711821588.989654513000000062,
2.47,0.52,-1.5,2.5,C-DS-O,M-RS1-O,1711821589.737240663000000046,1711821602.817387806000000051,
-1.49,2.54,-0.5,0.5,M-RS1-O,M-DS-I,1711821603.560313617000000035,1711821611.630495422000000039,
-0.49,0.52,-2.5,1.5,M-DS-I,M-CS2-O,1711821612.357600163000000022,1711821624.687802877000000043,
-2.5,1.52,0.5,5.5,M-CS2-O,C-CS1-I,1711821625.424762673000000026,1711821642.605005055000000038,
0.56,5.46,2.5,1.5,C-CS1-I,C-CS2-O,1711821643.332152197000000021,1711821657.052313012000000003,
2.55,1.58,-0.5,5.5,C-CS2-O,M-CS1-I,1711821657.784013612000000049,1711821668.414187379000000026,
-0.58,5.46,-5.5,4.5,M-CS1-I,M-BS-O,1711821669.131520796000000008,1711821680.621683325000000039,
-5.46,4.52,-0.5,0.5,M-BS-O,M-DS-I,1711821681.367982267000000023,1711821698.318181569000000020,


==> data/sim_solo/run4/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5213724774556683,1.5280094690779271
0.5161000850167836,1.5263637104481416
0.4525876084786482,1.6017664333455528
0.16844117305993667,1.83531880623505
-0.07737812361038188,2.0919934233778132
-0.33822800092380056,2.36335213625473
-0.5941599226461118,2.539794612206703
-0.8930082573704121,2.7285307371206966
-1.146263969299282,2.89000913788944
-1.3810631552692243,2.9491789812841662
-1.6225042640229264,2.99167663517264
-1.8105283494178668,3.0353971017474413
-2.0271662135757893,3.085067978392587
-2.195282014000945,3.2534802353918204
-2.400133312740297,3.42691178939575
-2.684012504312448,3.6534621214875687
-2.9268286664225753,3.8037807451760597
-3.1638862841731097,4.037238520784863
-3.4046548548199116,4.221029307801217
-3.687010340203983,4.418834110188082
-3.937439146593962,4.566193315947774
-4.2032589618439475,4.686300770570988
-4.4674403276049635,4.787906951629392
-4.768932843391584,4.7592911849625885
-4.995184374793603,4.7934275393444015
-5.20981488181714,4.811808947368938
-5.37007193717589,4.8208107036320085
-5.462485103442059,4.689832259544557
-5.432947830858986,4.640737152520754
-5.432677121199079,4.592126601544727
-5.440580227204529,4.581180016479179
-5.451936112838418,4.57125999947612
-5.466220624215571,4.540784207679116
-5.450875684890619,4.506762710611719
-5.430018680889623,4.494473819249421
-5.368072800461121,4.559194517595352
-5.097260134296536,4.747774722663826
-4.793555024896844,4.7606073994971
-4.652350716013892,4.643908654109083
-4.503345948476497,4.679337229391743
-4.095933214050325,4.615216398815129
-3.767427676657266,4.773761371590553
-3.5670811504078586,5.065062160715022
-3.2634177241497815,5.273955202364983
-3.0213688008933124,5.523010422437357
-2.7172607076418585,5.646727054746493
-2.5246133676446902,5.525871666320765
-2.467154357775809,5.485454176191421
-2.4649115151803898,5.4969095297576445
-2.451492725774293,5.525617000049784
-2.4227066119447116,5.517644539751683
-2.4135846763590365,5.474870456439432
-2.458678098730358,5.27824470270693
-2.4472582461178956,5.067918238137351
-2.38080573703587,4.941368336028541
-2.184207019791608,4.93106993828876
-2.0386226772769334,4.8858802473736676
-1.91340612186462,4.827252838681779
-1.770269366541588,4.820627153355699
-1.6891659656357003,4.71079972275116
-1.63387433516941,4.6886885394581865
-1.4313441020697333,4.737899371706954
-1.2685312924947532,4.707443300930525
-1.0654945867708898,4.734899381492665
-0.8749042095824144,4.765988490684146
-0.7448099672540591,4.761656206939024
-0.5750091035313707,4.822238054427403
-0.37751887613955226,4.833646884054159
-0.2375435177115266,4.829018729315723
-0.04958908931512873,4.905455497487576
0.12861363337733778,4.9336565095555835
0.3343038253088757,4.934136713730303
0.5211425865979091,4.942306249345201
0.6786039503398582,4.915543054033731
0.817465216769687,4.864437952189979
0.9528636354724878,4.820971864023328
1.1439022520407196,4.802737845936967
1.230504486711932,4.70890305926394
1.3097768340065912,4.64236466112593
1.543234440116151,4.690435880362701
1.6935958235638413,4.694288966741589
1.9025917852213285,4.744353837711515
2.0662786086894713,4.759553944482954
2.2537844304700956,4.768210005262033
2.415637139060185,4.816032088292579
2.6234736905498397,4.847871190702382
2.7565037436904567,4.802598876272184
2.9386915514121212,4.882334279662463
3.116060802973602,4.9144927262560625
3.3100227929664756,4.94212274799065
3.452129813044669,4.939488089164168
3.6376425209063905,4.903015204743826
3.749345475674974,4.8168327278921295
3.8944628147191667,4.801962042112901
4.037146637654174,4.76385129594111
4.154846739212504,4.709067240963878
4.343675370872563,4.757913013896235
4.53826204203942,4.764002036401459
4.694283189535244,4.778615752730949
4.913999652993131,4.795362430187291
5.047125939172337,4.759493275060058
5.183199274314575,4.752916706282493
5.286042798222536,4.743911955795548
5.362891848194307,4.708350195209235
5.39532530910922,4.652347080969734
5.406678660571119,4.6020586777469825
5.446684908166292,4.566057645352134
5.487007810875275,4.556123835999352
5.490465354406125,4.547200781314967


==> data/sim_solo/run4/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.5226375081150585,5.343365201145481
2.5183793509398953,5.345125833355164
2.5141572016770413,5.349325571624373
2.6253205490580727,5.232366652017268
2.7516216951479313,4.868340677873266
2.86036170639579,4.642589688060234
2.86367239581761,4.380870854178184
2.882697599485771,4.225796605245291
2.9566518575132945,3.974625944231306
3.0067311144243134,3.7016196032127846
3.0214848843173447,3.4435924589634777
3.067023799751115,3.261691906935189
3.1134698585971243,2.9480658467519882
2.988454655176094,2.8375744166766017
3.046968719760275,2.715613453339504
2.9844294798536475,2.3874946099475487
2.772092795470362,2.1165735305457223
2.579348193094173,1.8879479305699418
2.422780133870085,1.6747434477937428
2.2950563630288436,1.3731261072047598
2.1964532281518987,1.0804460841344703
2.220316538520998,0.8817356327036294
2.3971370784269728,0.8659962143034433
2.3542113551649892,0.7679001453735093
2.372237387782676,0.5923872731107063
2.4206779356316477,0.5338107863295256
2.424214144351324,0.5192588481745227
2.4251108396896446,0.5187949212587075
2.4229258963967766,0.5334012452669832
2.469254963541902,0.6491649240836627
2.5080333504902086,0.895598148721144
2.5784084264603977,1.1250825342040018
2.591487214646921,1.2783160493336507
2.61567000547845,1.4680805294333996
2.6069841639626574,1.6336382229045123
2.5654532821810467,1.7990116472486801
2.508242261799834,2.0542986818113365
2.2642525669213733,2.263328582600391
1.9701750092643122,2.2729313924717043
1.6573852783823386,2.260991220805722
1.3782891652182325,2.2576444441919445
1.2085029281753217,2.097286263447517
1.0244263536836513,2.101473852222753
0.8819240571935829,1.850732610645391
0.7901416222530866,1.49677106275759
0.5539823083737634,1.2037786123008618
0.32107384650122395,0.9349787449515965
0.06974710855489796,0.6572666757216432
-0.19106122569750283,0.45195055556206476
-0.4120868519827168,0.4665495757713095
-0.46639372701939497,0.5101336930734093
-0.5015117242245264,0.5127235412833295
-0.543616715097003,0.5124709472250457
-0.5428960676989876,0.5184554764822153
-0.4815085022800192,0.7108279276445398
-0.26744826320599735,1.037965133294486
-0.07345022487381048,1.3787277333956038
0.16503919832224057,1.682929794534572
0.362835109444994,1.9526701859815399
0.6274312383984944,2.2233807808493453
0.9152442431262902,2.443830468199333
1.158930294991201,2.5852099803617654
1.3953374059763899,2.712252851043683
1.6424908114726193,2.819979541082551
1.7862020076690368,2.9789089011298624
2.0033137389665168,3.1511446254044593
2.1745427993469284,3.4045144501348044
2.3492745471581964,3.723512370300351
2.4631630409514,4.040402161627479
2.6112474088666513,4.341472237547747
2.7036871407335594,4.683842134305397
2.9243751236065556,5.013448361021475
3.1619798015075697,5.310468642422034
3.3229853047083697,5.45266314260685
3.4194583612719565,5.494308395807367
3.4425191366805628,5.484000707434442
3.4800340966702894,5.465702600307334
3.5032853677796743,5.484607808938805
3.512079577486161,5.517213106012344
3.508192905900326,5.5334727035846605
3.5453650322245465,5.539044679420486


==> data/sim_solo/run4/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.5375333504610857,5.521304581471154
3.537533406776922,5.521304667957374
3.480610599068353,5.520594447601142
3.1400414559570713,5.5508384199098595
2.8616733425222267,5.623096076481137
2.659083066475389,5.639430054689011
2.566807706548137,5.606455885888874
2.532471556103144,5.552482736651603
2.50618626856413,5.496118569502869
2.4627504309436774,5.489384862241181
2.431553727326476,5.485225737201479
2.4571426998227555,5.487369402802889
2.4061937771663415,5.477282200893532
2.3956282398153754,5.489043688562382
2.4341624426538426,5.410436841894131
2.3782344706772407,5.089063749541269
2.094810341875651,4.9529185831955385
1.8348635777380746,4.756875081614705
1.6031368883188946,4.70988684635744
1.3487392801792355,4.689160601430299
1.1371775705824199,4.8347979234509735
0.8988535551995787,4.987446440255381
0.6825651081904249,5.179715655760395
0.5664971432455062,5.255627072047461
0.5009703890034647,5.297459181209263
0.4554283080379866,5.3289433662166585
0.46656989959535355,5.357461057345635
0.4940870025243731,5.42266706807187
0.46455589995838853,5.451802950402683
0.4849729006495771,5.47660072605998
0.5213090986339424,5.513851556833682
0.5267828163547223,5.52154598008579
0.5299973658097334,5.504434908264816
0.5373104582851314,5.328144122407339
0.6005678570418898,5.118939053544172
0.49156278817365884,5.020689081645943
0.4119271163349598,4.7930824486563575
0.485373864666772,4.40415188013923
0.5876349478149825,4.15426824759811
0.682869173793919,3.937482044793645
0.7250484985868288,3.756395799425937
0.7477566078643774,3.6066302612650594
0.798392198420129,3.447229914910288
0.8452392478361919,3.3637162467831176
0.9863207399887548,3.150530180524644
1.0989490637292194,2.9672922366734222
1.1867384162945394,2.8734021739125253
1.2518059603580962,2.691850556476036
1.5134172347617962,2.5007062774000652
1.7581067713023177,2.3835147080101615
1.9559433090903222,2.217432072613836
2.070812895506735,1.9552764817773385
2.1730200861022944,1.6354692974392444
2.2193330973179144,1.3193964507085647
2.226741531122558,0.9185073491741637
2.3848627970545495,0.6387217540927779
2.468003065898389,0.4912076302058098
2.482206943330717,0.5017099466768424
2.4776435978904705,0.5185328640747134
2.479184652025868,0.49724469649401665
2.465624952248789,0.4836972582845842


==> data/sim_solo/run4/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.5148328739854353,2.46386600058808
-1.5225759232398461,2.4805118912893147
-1.4032019999481262,2.4775712422020155
-1.0904770536958424,2.3736268896101183
-0.7884504342283352,2.137641878294048
-0.5987899733093345,1.8724985094893127
-0.4789577444469071,1.5861051866006617
-0.43728589509445914,1.317781292280328
-0.38501443406025526,1.0754661766645963
-0.36590300410100607,0.8917892417181408
-0.28900787136322137,0.7071805874305983
-0.34456745784085197,0.5898807193729416
-0.4478295340349794,0.5361998826471058
-0.4763489010436288,0.5282587678947158
-0.4876727135608032,0.4961465378328544
-0.48499955951051543,0.481778725354398
-0.4796497733941649,0.46533121080234496
-0.4770785186600248,0.4684029889824475
-0.44718127454424383,0.5553122666043131
-0.39497087680026066,0.7264682590357371
-0.3451710259005827,0.9329659440299898
-0.35345748986738634,1.1180410890059091
-0.3790701354582513,1.176520105167146
-0.37591713800815896,1.4587910823082595
-0.5417383227196533,1.7351279945325104
-0.7504160345762223,1.9255114043802826
-0.9743342949621452,2.0217924697333403
-1.2294524601427685,2.1745945812383494
-1.4855642617680056,2.207931909437604
-1.7224129588860029,2.1829086032553895
-1.9918964908458987,1.9907108771121271
-2.092178224903889,1.7449518910173678
-2.1688766418213623,1.6837341706184215
-2.3480131207080195,1.6674144979117647
-2.4385692203066265,1.5149239947124709
-2.4622222367864257,1.4775345389381007
-2.472686033503721,1.4840771052167103
-2.4690413847259958,1.5108355885137503
-2.5090666516803726,1.5285383459340451
-2.524215640872728,1.5266509796410412
-2.504706628949471,1.5445962710274237
-2.5263951726545137,1.5707891891921826
-2.5431624245605704,1.703258336501172
-2.567066772816803,1.9172399481835072
-2.5298711633884885,2.118262103633246
-2.4552636883347327,2.265460747302101
-2.269706488749881,2.2757234772267796
-2.0116810468783823,2.2921062831367176
-1.911583828932942,2.4203100514121143
-1.809401919581929,2.48187664891918
-1.4639049736242633,2.451750070927458
-1.3306862374381057,2.624133907117246
-1.244328610616713,2.7470007660447155
-0.9925776835413371,2.7326318791650257
-0.7896046300619686,2.8371515354700776
-0.6623913090432083,2.9595256567302557
-0.5942780897797846,3.3076387772274067
-0.37035321276246513,3.5008323305354185
-0.11812287712978531,3.819419709602802
0.035312663535866484,4.076141496508499
0.192849335254329,4.361516789664014
0.36122633516052716,4.635414451794155
0.5037877256914198,4.891078667530522
0.6127978920659256,5.165674642407803
0.6562876803399638,5.381746186976335
0.5884241116897444,5.523204132088291
0.5233585092239643,5.505549385427136
0.5315503450798911,5.501808668928197


==> data/sim_solo/run4/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.5185304993975612,1.500342994322756
2.5122790124080625,1.5045531829351928
2.5529027670008126,1.529974614812308
2.5670210045811857,1.6535478205661462
2.5830653333014753,1.8408775056871898
2.5295413629186423,1.9381174555066034
2.3783722533586222,1.9872076699440466
2.2979609523964624,2.2115350227967565
1.9967696319168327,2.322655409160752
1.6739322218120622,2.443951976115328
1.365489838955436,2.466757626689615
1.1101902930265117,2.5516431038943033
0.8170002553542988,2.764968153610121
0.5886163159752025,2.9354482681922427
0.3852937046974496,3.109361409511358
0.18497818713677106,3.3144351368512006
0.05040570021334023,3.5207090248363957
-0.10045569644892804,3.7074494181056408
-0.24643967270469513,3.908604557357949
-0.3508241544578574,4.119373351529828
-0.48331895456823837,4.33602284052983
-0.6194769835695135,4.529332485067978
-0.6862631204628933,4.754183839368069
-0.7283721134131218,4.963878658782012
-0.7303796798344715,5.109777005586486
-0.742001759243144,5.276523383874894
-0.710199770649913,5.403253450185007
-0.6174248454250373,5.427540733198015
-0.6187454198640587,5.459629288650845
-0.6668268765320828,5.474347075497176
-0.6578285981456728,5.424522790786149
-0.5266526137885066,5.252171848868809
-0.6593571111116221,4.963575842116628
-0.9400864060886365,4.799014770774105
-1.2054282535564838,4.718778308156534
-1.538200735408271,4.629139650415508
-1.9040847959319267,4.5755765768612715
-2.2089984581682964,4.526186596096855
-2.527928853776938,4.5211689952935545
-2.852758376567647,4.477129889786402
-3.1359242664999174,4.4545297232873455
-3.4948736412950154,4.452196956052802
-3.849234963918108,4.425938943256509
-4.224802952943865,4.410124148443388
-4.5995319685761835,4.404997698609803
-4.910902439696577,4.372678341220624
-5.220658310522424,4.399733394868282
-5.392986140253918,4.479316417773955
-5.443647756613609,4.474593061762292
-5.4412709943947455,4.461207037268842
-5.428083480890977,4.480924135785556
-5.438571208782887,4.480415317538401
-5.448965864221993,4.475081634882163
-5.461759825779527,4.493731932421483
-5.410290572976202,4.519497013141509
-5.119539899850314,4.483388157906661
-4.864503244933827,4.24570054005417
-4.626729971742796,4.031165767402299
-4.442242359103007,3.8551930692397502
-4.183955587752028,3.6910903224543894
-3.942663550915052,3.5226863442854843
-3.7393299821686306,3.327960197825681
-3.489554276024114,3.163973727235466
-3.1918137508695192,2.96501691962503
-2.986277931158031,2.81603841506075
-2.7120440834683768,2.6450894818594706
-2.4496881841763507,2.5063620227126124
-2.16061654918526,2.3669033022061683
-1.8854957788574245,2.337498612933361
-1.6373745581906158,2.2990161068674
-1.4164015306304236,2.244806512525414
-1.1052483147821972,2.081245808671051
-0.9521635475778805,1.8715442506801208
-0.8398101260545712,1.5344636591475656
-0.7718545509182162,1.2677049847131947
-0.6466238585192592,0.9152387390466127
-0.5625551046719961,0.6499171998648553
-0.5179215998778721,0.5312540881680661
-0.4949620795088929,0.528498764757639
-0.49309353455921556,0.5017868794101357
-0.4965078148538664,0.4880118806901404


==> data/sim_solo/run4/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.5,0.52,0.5,1.5,None,C-CS2-I,1711821724.812470855000000051,1711821731.232631238000000014,
0.52,1.53,-5.5,4.5,C-CS2-I,M-BS-O,1711821731.944494170000000059,1711821747.814709898000000051,
-5.43,4.49,-2.5,5.5,M-BS-O,M-CS1-O,1711821748.565946205000000035,1711821756.036138108000000002,
-2.42,5.52,5.5,4.5,M-CS1-O,C-BS-O,1711821756.764797566000000048,1711821786.704948427000000044,
5.55,4.52,2.5,5.5,C-BS-O,C-CS1-O,1711821787.450420582000000028,1711821796.370576354000000023,
2.52,5.35,2.5,0.5,C-CS1-O,C-DS-O,1711821797.088770121000000006,1711821809.478920065000000030,
2.43,0.52,-0.5,0.5,C-DS-O,M-DS-I,1711821810.219710198000000014,1711821822.349928959000000022,
-0.54,0.51,3.5,5.5,M-DS-I,C-RS2-I,1711821823.058207128000000004,1711821837.098383042000000006,
3.54,5.53,3.5,5.5,C-RS2-I,C-RS2-I,1711821837.830730237000000052,1711821837.900910306000000056,
3.54,5.52,2.5,5.5,C-RS2-I,C-CS1-O,1711821838.610618474000000038,1711821843.680775445000000042,
2.41,5.48,0.5,5.5,C-CS1-O,C-CS1-I,1711821844.451813232000000028,1711821853.222082796000000014,
0.54,5.52,2.5,0.5,C-CS1-I,C-DS-O,1711821853.934846445000000058,1711821868.595011536000000037,
2.5,0.47,-1.5,2.5,C-DS-O,M-RS1-O,1711821869.331507533000000021,1711821883.911683019000000057,
-1.52,2.48,-0.5,0.5,M-RS1-O,M-DS-I,1711821884.642932655000000040,1711821892.063115529000000004,
-0.48,0.47,-2.5,1.5,M-DS-I,M-CS2-O,1711821892.786403429000000049,1711821904.066567810000000004,
-2.53,1.57,0.5,5.5,M-CS2-O,C-CS1-I,1711821904.777403335000000048,1711821918.357567079000000022,
0.52,5.51,2.5,1.5,C-CS1-I,C-CS2-O,1711821919.069531613000000004,1711821938.309719961000000019,
2.51,1.5,-0.5,5.5,C-CS2-O,M-CS1-I,1711821939.054171201000000003,1711821952.554334108000000035,
-0.67,5.47,-5.5,4.5,M-CS1-I,M-BS-O,1711821953.277549611000000017,1711821964.407731051000000025,
-5.45,4.48,-0.5,0.5,M-BS-O,M-DS-I,1711821965.129959384000000008,1711821979.530115065000000033,


==> data/sim_solo/run5/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5270243555944765,1.5119451394193182
0.5414370839884661,1.5269245373425329
0.36847099377670656,1.5986700450491047
0.11604448435894277,1.803633991122224
-0.132924353784853,2.0386923293638235
-0.38912288484065805,2.250164662272712
-0.6334036688117637,2.4365293907674586
-0.8925458042500098,2.607483052147718
-1.1380283237428799,2.729693413579196
-1.4360818424469217,2.833528242833276
-1.6957374673829362,2.9025220464237176
-1.9095977833335107,2.976190880913877
-2.1183348424491326,3.1500345373294154
-2.3646568211689623,3.2917817135088985
-2.5658084711436073,3.4088123809975874
-2.796834835892227,3.589056764033653
-3.0248376995484545,3.7016605466512864
-3.280747944233762,3.848096593543048
-3.5123776006122833,3.9822831686366205
-3.7213141076917386,4.143274647657395
-3.967507984721091,4.270529132450412
-4.180438831802882,4.403229065593646
-4.403350159722285,4.493329388218276
-4.640881506963108,4.572823702071622
-4.875452539735401,4.640835854904765
-5.157048430925598,4.667515539467747
-5.346908079628817,4.709614521258091
-5.440038081700725,4.67656126143082
-5.442490391324501,4.6335942573100075
-5.470006460101476,4.559185571609588
-5.463808873758107,4.5313505657243125
-5.483212548488267,4.527796149769546
-5.494230501400946,4.527494510933583
-5.463697169961563,4.543172940164139
-5.345068752436209,4.638650913360746
-5.122724282709667,4.724269616425841
-4.863426104997544,4.770790532224594
-4.645422500803542,4.749426364663753
-4.401852652609129,4.765740884384806
-4.268550418831499,4.708377110529568
-4.192840249497881,4.82822620169326
-3.793432549530948,4.934723153158965
-3.5431069737478307,5.111522301891996
-3.267451262084214,5.342927961821305
-2.9455510266332112,5.530838849590363
-2.672950401402188,5.576782462546037
-2.534279258305972,5.461824563361765
-2.507175369652731,5.445012437016686
-2.484598409093162,5.434058046310741
-2.4631766433107325,5.445364972374473
-2.4505206312357988,5.452880584114693
-2.4232914532682246,5.3801394794705635
-2.4501446082984204,5.2800246765482655
-2.4427105217903655,5.067086593290992
-2.3503065316773926,4.998119774415371
-2.2744754995878758,4.909058488752652
-2.2449026446703773,4.770331147858773
-2.023524411791139,4.778865626748239
-1.9247954719887375,4.7542396817147585
-1.9048695692538278,4.654524826478204
-1.629486453099953,4.49650492637155
-1.2930021903839188,4.46945236839176
-0.9426213813290483,4.528217016872954
-0.6035201097737604,4.477685011501166
-0.2585419504823081,4.485787369399194
0.15418879931117324,4.500346106473763
0.5252984342861025,4.500900888604527
0.8889160533104521,4.461983235810017
1.2623487027034397,4.445812295278985
1.6281512004643357,4.436145531902305
1.9732714975773087,4.471200131604709
2.3159673681287845,4.460824816193097
2.6854736467341627,4.465956309099342
3.1170280365280782,4.4631564302336075
3.503580154888291,4.444959294411727
3.855685884262495,4.421864647797863
4.153923321174389,4.434772731332795
4.509097654409188,4.412763286390745
4.785635245657312,4.387238556296332
4.908492235757034,4.368218115375993
5.207797118181108,4.420044107005389
5.470344444728535,4.526952786453489
5.513245718042599,4.537567875079613
5.493705477830343,4.513674971095056
5.4729399316670655,4.4627555920583974


==> data/sim_solo/run5/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.531535962911769,5.4857043387167845
2.5315370499189696,5.485704689351852
2.5799265021661677,5.390817849474044
2.6830326108084193,5.187724292390341
2.7679270487000545,4.956666993470525
2.789005200560512,4.681477422664123
2.8344468417194495,4.526319790422669
2.8872770347046575,4.274790231208877
2.8584399895429926,4.069221239164229
2.849093721633192,3.949243718582094
2.887538317844798,3.6485654752222283
2.7007635363901494,3.3263024301883815
2.5191468095666227,3.105803999547674
2.361724688599945,2.907708899021492
2.276047676516313,2.7614704673717547
2.17846507759339,2.6156164317151958
2.13424606743077,2.4042824158828013
2.11452266460563,2.2669250391454145
2.0736338284417286,2.201075006728377
2.0839389731207785,2.075988288766476
2.1614825514854865,1.9936895969834638
2.1180422387937723,1.875215895256036
2.108742693949476,1.7064660773149776
2.106772145835464,1.5630926468806585
2.0818381278184175,1.3410259130040942
2.0590717662009523,1.1508926479121548
2.109630788111885,1.0505861548708428
2.23764891565662,0.9713532250607115
2.2142928383956133,0.7828753089177307
2.2316660169705256,0.6242642539505201
2.260100241949601,0.5282864230118327
2.3496169976169106,0.5239941422688644
2.375883828961875,0.515720237041801
2.3793077954101243,0.5134996690487028
2.406401297965421,0.5060519266860802
2.4191637583693386,0.5629413564086249
2.472739529717424,0.6795674128139692
2.373324713937946,0.8858445028931072
2.2892029322739496,1.0001686846241105
2.2518364410557195,1.0652426871728584
2.220263179255924,1.1174842490639951
2.2060968397753347,1.1729688535783434
2.1993068342954962,1.232351685141854
2.1971538049596537,1.2946391154575745
2.195178657291372,1.3590176677627097
2.1523897195698263,1.5332563051734813
2.1385372386533406,1.6483163503310452
2.1164228997354466,1.7280105888314243
2.0712838023848072,1.7935623001434027
1.8593492431700112,2.029288593388325
1.6368269206899448,2.149761449952625
1.3117886397265748,2.1848587889996742
1.054706357800419,2.0257919260096426
0.7522389366195421,1.684287508748712
0.44838899600304494,1.5023726863349964
0.15938831505223483,1.3099927239360547
-0.07908429306333264,1.1461951561409105
-0.325526202177711,0.9273858288887293
-0.5237257311658006,0.7481971425497674
-0.6073335132042956,0.6185899787622997
-0.5938119027283051,0.6299618635496489
-0.5923873816345289,0.6291866134137027
-0.5595517451384513,0.6476472669667879
-0.4344288937720062,0.8115656862834697
-0.35549380320003454,1.0131803921480191
-0.22601288241406614,1.1257816063152515
-0.12336930684477299,1.2257156554769721
-0.005308643409295932,1.3577196033480559
0.10124029681508784,1.4768594663897794
0.230387634760449,1.6238658776407564
0.34466064716100675,1.7472151249205021
0.43590622010848,1.8672415409374996
0.5226093181881906,1.9772646172319495
0.5812289285025445,2.0782853467162576
0.6662746521543852,2.1830538870752134
0.7635990734093436,2.349821464206965
0.934572127271827,2.51218010151528
1.166876547945252,2.6791635872160553
1.3728815009410091,2.819048281679456
1.5798441967735224,2.8889202932657208
1.7798609496583082,2.963272609225755
1.933732687905072,3.1342788260805214
2.1815571582620077,3.232717370896201
2.3679566098716927,3.635018070462091
2.5630157769440416,3.9766843319085314
2.636478269595086,4.338989989665789
2.7989509186313697,4.71505371897533
2.992220521883988,4.991484847791192
3.2402001133409635,5.257324651943234
3.3542271726558313,5.443907546463992
3.4021282801346664,5.507793420687623
3.4639937144483297,5.50588611309125
3.5066066889498653,5.498731000914529
3.528790798991956,5.479014618770195
3.5545063127599583,5.490235897407772
3.5528244488486074,5.506739699092552
3.5378834121278104,5.508053497308882


==> data/sim_solo/run5/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.558518274575634,5.500437809302104
3.560043851898865,5.497448130486514
3.521838869654517,5.488454562788953
3.244596664843111,5.378933336764387
3.0082567299338345,5.2750873725847995
2.7693473710893066,5.265120886853151
2.6269065708457626,5.295636976682738
2.5585534381490063,5.343058799294593
2.5388831967251786,5.404008883253752
2.4958229543648858,5.465472289494728
2.4706918333667165,5.462776019156612
2.4486211741474135,5.478208389341964
2.4891014751820784,5.478219737300442
2.4873003631400428,5.486693862491002
2.4594113902014203,5.504775840269201
2.4670240907885095,5.416462089127519
2.5044100184568316,5.234589666064483
2.4518029749020998,5.0417464409648405
2.323207483831563,4.9541742537627425
2.1256273361066693,4.8920078990455504
1.9857316726097527,4.671102928631334
1.7067615750526413,4.474659497905815
1.3437453338542626,4.572593192591324
0.9970472043356517,4.817357471417065
0.7181780974358913,5.0789182510089095
0.5198761112232848,5.2879724942396935
0.4738542062763056,5.403255993458329
0.49356861361245574,5.442580116424546
0.5185435610204108,5.457143487034383
0.540828521331326,5.4898107527476325
0.527983746246786,5.489429305376807
0.49924362947816725,5.503786516343708
0.5062577951263707,5.5011543082594265
0.5185444808777335,5.506604799832477
0.5193806013180433,5.462590190233587
0.45591574491746467,5.439735636945967
0.3953445972330103,5.391758580650748
0.3462370399311059,5.320305151567138
0.3551494894040177,5.2491369135905535
0.3865149738083362,5.1953858530358445
0.42261179672573856,5.144268945713267
0.4704071992633141,5.082020731826888
0.5106140239232646,5.005894765100256
0.5993697795889297,4.757481024573569
0.6869164307787248,4.503132637843433
0.7368637069105537,4.254153187863531
0.7769822968510098,3.943444003115724
0.7611123729705733,3.764387221987554
0.6941517095117229,3.6906332071454777
0.6740574825242334,3.6463876274190334
0.578071959894551,3.4319020691384536
0.7028637855192157,3.1180962555119134
0.8923321836574134,2.824360475559109
1.145160019180964,2.5620174048284396
1.4408168919044702,2.3347246993549065
1.694795377883596,2.229094683311287
1.878003201866414,2.1707961836170693
1.9240048384489095,2.0280616207163766
1.9709203536615356,1.715252257094052
2.0570182672650477,1.3767472096297522
2.073716461370333,1.1283998815548641
2.1780598436264933,0.8464888952550964
2.354178102546828,0.532898966197692
2.427138184965943,0.4724838229379268
2.472878029360372,0.4984255462514967
2.467557871547645,0.5134214107355107
2.4725464653375377,0.5322287562379042


==> data/sim_solo/run5/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.4818740252087412,2.491371777363854
-1.5030586483359132,2.4861588627347246
-1.4395634588063917,2.472987749291721
-1.323403059358526,2.4449314956312915
-1.2211063823046322,2.2180454939189165
-0.8818846426238593,2.0471585546610624
-0.7739756332066587,1.9026168607904101
-0.5536965795998121,1.7859822559370402
-0.39267243650573924,1.5287258552116691
-0.31573956047383067,1.2510909181592913
-0.2719543926971184,1.0148648017058108
-0.26061891751688737,0.8093871756291089
-0.2545112420551865,0.6686270658844232
-0.2950660322353782,0.5521837299794845
-0.4126709543996867,0.5283656105266142
-0.41614642708036875,0.5240815083080126
-0.48042547924225865,0.5257115771308576
-0.5160505679416714,0.5230511712355639
-0.45980610263453414,0.5376249187834281
-0.46182544523463775,0.5447475513894273
-0.49702719324399514,0.610386986523134
-0.41857529324836484,0.7225012996354847
-0.3534166502957268,0.910915235684288
-0.347720881794082,1.0221887573295294
-0.34889632235074775,1.0665044891919604
-0.3244263528318765,1.0846364809623648
-0.2958158140132845,1.1696892280894398
-0.2720263514612027,1.26300716179994
-0.26913282720320986,1.3459470290075048
-0.25871689075816207,1.3971837253531716
-0.2499467678358993,1.4803990548097565
-0.24912774284293082,1.6262999869336294
-0.31316869790683555,1.7298922234427878
-0.3296013058356291,1.8013984563886876
-0.5373573216363958,2.0883560340377025
-0.8417151674009684,2.2451110677641206
-1.181553256461343,2.331829787186597
-1.5186535123866154,2.3601139945715963
-1.8857328108978928,2.2141733525682703
-2.1348474702704126,2.00154649641624
-2.3665163125483852,1.8263324703422534
-2.5127879544890668,1.6858259213705025
-2.552044526235033,1.6239683366474365
-2.5457707232188342,1.622433812350043
-2.508822138530359,1.599623469736371
-2.507309585340229,1.5368054201463934
-2.50229855802752,1.5055762069417418
-2.491407625542254,1.5028783837517283
-2.476486485164852,1.495109464414287
-2.482035753785886,1.4884633489768493
-2.503321572652516,1.6185145004682908
-2.5240295596368485,1.880732013612509
-2.4629551207629747,2.075859110406954
-2.3713355259539766,2.217175265803929
-2.2029048241282148,2.215524794376334
-2.035607342258725,2.258490252893466
-1.9650452062313466,2.4110963399960443
-1.6591734743716193,2.429659130816928
-1.4949068465883606,2.4877385874986664
-1.4717355974322892,2.5806534304988835
-1.3867074356265308,2.573389291755734
-1.186385775822827,2.5339813978491117
-1.0555941513819365,2.59154101004904
-0.9228540135849617,2.629086578347812
-0.776606844053469,2.6966777779803013
-0.6526955582853713,2.811270653654094
-0.6978396938618605,3.0641249266239066
-0.6513859767630059,3.2550557702838954
-0.5436268259061539,3.333832998291293
-0.5403453477580022,3.616560351065517
-0.3505964608694292,3.891743644948095
-0.176995989398943,4.063338271855027
-0.01997970847818209,4.186291211577616
0.12971036265809843,4.362349401930304
0.2097677316043578,4.4820556816402615
0.3854547687432692,4.679486744797064
0.5538584273757321,4.960032004826443
0.6319473447427546,5.213525761692555
0.6822815845655557,5.424074140077212
0.6177335345952182,5.504023413421902


==> data/sim_solo/run5/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.508346714351579,1.5227343311291435
2.5134515264209645,1.5129012051142572
2.5024010251420474,1.5417230291165973
2.5817905733057387,1.6448207646312674
2.586303116903841,1.7721670341870275
2.4049591171256326,1.9233376477879318
2.1480130520133844,2.0776266633714826
1.9756612334292192,2.2018015715768273
1.6577909703426332,2.3158220580272184
1.3590874104037152,2.4497316087254557
1.1091038034259784,2.586518832474116
0.8426493629547958,2.7691821527473306
0.6289940951387036,2.957982676823021
0.3953448985764316,3.2334306025933994
0.23928244953727962,3.4058751918999017
0.14607313583775738,3.5309767773364
-0.003415177708942174,3.709000735679686
-0.10933417579891191,3.83269804708589
-0.17950257518798818,3.9133581022596977
-0.23205782706671219,3.9765227641173
-0.34451742860108236,4.151937431785693
-0.5079954406701832,4.409798836863435
-0.6231302072105773,4.645183243648411
-0.6733631778435676,4.810787020123513
-0.738971932562297,5.052577599587157
-0.7289283449053654,5.246558613174267
-0.724397173694947,5.39205543918456
-0.6252509612075352,5.49512355025669
-0.5977486452341063,5.485759332062323
-0.588216531225414,5.510649833251206
-0.624593066170748,5.52404411410258
-0.6560819098038841,5.485505220255494
-0.5944261118998986,5.376235661968803
-0.5467735565766638,5.076085676883483
-0.6349377896925983,4.958449069679206
-0.8735362917507734,4.873032200915384
-1.025490756843566,4.6467020522257725
-1.4040082315812397,4.507134347430402
-1.7488442509811524,4.574916649387355
-2.0916585786535995,4.556894454440084
-2.45076564920289,4.543109225043795
-2.8027739020150726,4.594024697271567
-3.163811528814798,4.569574073664632
-3.5299717306732186,4.5650918070957935
-3.8420416756395612,4.5361959268638765
-4.25396165492984,4.563151337800166
-4.513015942151797,4.574065736336321
-4.634538209214069,4.568589610106342
-4.832059383588516,4.573896857025568
-5.200602872618191,4.540520424624414
-5.402212923823088,4.555051762322312
-5.4737680811357325,4.533594868876805
-5.497664301291269,4.517843994462271
-5.486960085215379,4.517644777093203
-5.4756005420718115,4.508351674700103
-5.474128641498286,4.471329723730946
-5.462113709135854,4.436849034822877
-5.358918951866209,4.497274788363752
-5.094406306245876,4.4862485882325975
-4.811954619453251,4.427618297933877
-4.737588244670616,4.272495657807585
-4.588634440507172,4.314205231065639
-4.26482015820615,4.112059720551498
-4.124289975249768,3.845607970459825
-3.90299801006595,3.636852010072804
-3.6938849653083254,3.4408672741965494
-3.456703731193132,3.222674373840737
-3.2253056493442473,3.0284435125167377
-3.042250700692917,2.8687054281130187
-2.854013438280833,2.727581668148292
-2.702800673193008,2.6178979898900487
-2.4849574503288023,2.475961377629541
-2.2120048262035015,2.3215517576042326
-1.9738933659775224,2.2870198138615523
-1.891922508051323,2.3130336900775923
-1.6892122476393316,2.2765962423873196
-1.4803202604340289,2.253011359540391
-1.2636657280530716,2.1359540209691543
-0.9912561184268336,1.9372974884917362
-0.9047149075416705,1.6627606127995609
-0.836437735347265,1.2861951268242753
-0.7599953818622494,0.9363515514208427
-0.6989059555432444,0.6287705934180547
-0.5886184955138516,0.5293984861393036
-0.5694570219234585,0.5300197074225678
-0.5579715909442919,0.5141144590579407
-0.5711110618157598,0.5100788748840129


==> data/sim_solo/run5/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.47,0.48,0.5,1.5,None,C-CS2-I,1711821994.791071187000000049,1711822000.461254498000000029,
0.54,1.53,-5.5,4.5,C-CS2-I,M-BS-O,1711822001.190742115000000012,1711822016.470949395000000029,
-5.5,4.53,-2.5,5.5,M-BS-O,M-CS1-O,1711822017.197415807000000012,1711822025.317586823000000020,
-2.45,5.45,5.5,4.5,M-CS1-O,C-BS-O,1711822026.054902102000000003,1711822043.945020531000000059,
5.5,4.54,2.5,5.5,C-BS-O,C-CS1-O,1711822044.692454423000000043,1711822053.712644451000000044,
2.53,5.49,2.5,0.5,C-CS1-O,C-DS-O,1711822054.463686049000000029,1711822070.343882870000000021,
2.39,0.51,-0.5,0.5,C-DS-O,M-DS-I,1711822071.057253118000000004,1711822084.437480609000000027,
-0.6,0.63,3.5,5.5,M-DS-I,C-RS2-I,1711822085.167341874000000010,1711822102.957507815000000060,
3.56,5.5,3.5,5.5,C-RS2-I,C-RS2-I,1711822103.718371043000000045,1711822103.788538207000000049,
3.56,5.5,2.5,5.5,C-RS2-I,C-CS1-O,1711822104.492433461000000031,1711822110.062645967000000004,
2.46,5.5,0.5,5.5,C-CS1-O,C-CS1-I,1711822110.791334229000000049,1711822119.661529284000000041,
0.53,5.51,2.5,0.5,C-CS1-I,C-DS-O,1711822120.391029175000000024,1711822137.541206890000000034,
2.5,0.51,-1.5,2.5,C-DS-O,M-RS1-O,1711822138.279716071000000017,1711822150.860009056000000054,
-1.5,2.49,-0.5,0.5,M-RS1-O,M-DS-I,1711822151.607371886000000038,1711822159.937528265000000058,
-0.46,0.54,-2.5,1.5,M-DS-I,M-CS2-O,1711822160.667310989000000042,1711822174.897468353000000056,
-2.47,1.49,0.5,5.5,M-CS2-O,C-CS1-I,1711822175.647418245000000040,1711822191.527664098000000033,
0.64,5.51,2.5,1.5,C-CS1-I,C-CS2-O,1711822192.245957108000000015,1711822208.116116757000000007,
2.51,1.51,-0.5,5.5,C-CS2-O,M-CS1-I,1711822208.861719851000000054,1711822222.891904807000000056,
-0.62,5.52,-5.5,4.5,M-CS1-I,M-BS-O,1711822223.634152794000000039,1711822235.664315829000000041,
-5.47,4.44,-0.5,0.5,M-BS-O,M-DS-I,1711822236.395299910000000025,1711822252.445470188000000028,


==> data/solo/run1/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.5530101031245256,1.580277098381913
0.5063955571104164,1.6023253695443023
0.5108332095553749,1.5843982035658308
0.5109693798017219,1.5843935987747368
0.5112545140747276,1.5845254870071974
0.48044816159348014,1.6246624393324738
0.3523622851930104,1.7355350077308307
0.14350327769520738,1.8601175047186165
-0.09616055093302642,1.9668824874712372
-0.3262453150886234,2.1022200972933907
-0.5184545564312326,2.2258963159779386
-0.7184660246447001,2.3327454354864643
-0.9552543302965776,2.4588689357726006
-1.2008802654861188,2.6176617386190393
-1.4546385588153943,2.7053732480956474
-1.6948515269036184,2.713019271198097
-1.9563758402817277,2.7070382626274943
-2.1961991317795158,2.7919199964058934
-2.465044373484494,2.9158034750720034
-2.6649856850418026,3.0930347086642485
-2.869127263500164,3.250502159764842
-3.110358821143258,3.349121158479163
-3.3761077772485146,3.4170693389026505
-3.6529872969429142,3.547650029125732
-3.857639974793723,3.7115055047750287
-4.1044947171499615,3.8513804778861873
-4.359375587384802,3.92038297847139
-4.605554220316031,4.0232453599282545
-4.849640531528214,4.16068716086229
-5.064665748477733,4.297543261885749
-5.307761865707943,4.364521952480393
-5.472539041934659,4.450551010202209
-5.493331682088308,4.584508672466499
-5.472107946696685,4.669265899106233
-5.484654580668879,4.616618634521416
-5.53775032658888,4.503557930747327
-5.55311739289746,4.471219808440606
-5.52995273001762,4.484378701989094
-5.396552712982658,4.57230905503443
-5.1656857436440395,4.612539713424596
-4.887752404753751,4.702595555774486
-4.61249004732819,4.754957111341336
-4.3725344427837305,4.732267649200979
-4.107117836237046,4.690631113680808
-3.8340766651533063,4.738829783732244
-3.6052000255006393,4.910079784106007
-3.4104314435666407,5.088897525422193
-3.1786567725224013,5.248650345938192
-2.9122542778117957,5.3433393462334475
-2.679620086147487,5.448787377549576
-2.4934709595014404,5.4880127056613635
-2.3928437263114257,5.536416197828824
-2.380135759873042,5.579245378894515
-2.3950488807652848,5.589099614015316
-2.3922663825061856,5.580872803895008
-2.4403627214542025,5.630218606561266
-2.518505450182978,5.636708388853036
-2.497182552750552,5.535330166956163
-2.4173773339039712,5.31801779654997
-2.320907264354644,5.063038547411306
-2.1273043129865012,4.8684089113514855
-1.922784173871521,4.735122176701358
-1.6949201087723507,4.602338611592107
-1.4437435010726827,4.505283811498836
-1.1674239602618655,4.505988933069144
-0.8994225818137171,4.517776272880272
-0.6003814693931173,4.456004404848628
-0.29783659372408816,4.394873319598466
-0.014996258634317527,4.389449150772969
0.2494617689679699,4.471352747442553
0.5235134693774415,4.540878836613861
0.8061114214156124,4.523459520728106
1.064146245486189,4.552974380030967
1.3455054939409956,4.553741946018601
1.640155662206456,4.58588941421458
1.9079308568387499,4.5614677928223335
2.1703058948253298,4.552563866628838
2.472430279793205,4.5694429162992725
2.760884903201889,4.5672543470854094
3.038505810468136,4.546713218242338
3.310806014785058,4.574370875315468
3.563023715880777,4.543461599376762
3.829840789993441,4.554951425449778
4.102598887799618,4.573900837683357
4.354622324352009,4.579027353465623
4.618219831154378,4.582349206618418
4.900893518092689,4.552499047838709
5.157448332017956,4.569418322865084
5.356968972728734,4.591417391019951
5.495908591749118,4.554582140591507
5.618522478494359,4.4752960222396725


==> data/solo/run1/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.344073007853459,5.538676728216021
2.3208065185237774,5.526257807192829
2.297317959405295,5.525745368760469
2.2973972299087704,5.525710620304417
2.297397229904538,5.52571062030836
2.2973972299014123,5.525710620311269
2.297412169864917,5.525633514538799
2.358068834046532,5.48685148272485
2.499598800297726,5.37011351997757
2.6238485405305276,5.151030600238627
2.7181546422038196,4.8710145337217545
2.7494487500423115,4.600980330244842
2.7235998613434536,4.329710964873557
2.6868446634728422,4.075655990566485
2.6867013698910656,3.83135203970258
2.6947088985869083,3.5632539536541903
2.676107908080197,3.2888844982674312
2.598525065474525,2.9976862385058305
2.5919098512448913,2.7203598195693024
2.6192020551912973,2.4241886163480753
2.5962054320146004,2.1544532278234954
2.5212151424259,1.8987426181181815
2.441039229476158,1.594796098055609
2.442946071290492,1.299931159970669
2.4677983941104387,1.0327348552682512
2.459863095262731,0.7735663168970766
2.4061793008593035,0.5525347928921691
2.377428264236214,0.4576610865106723
2.394168641470347,0.45668477204868047
2.402509733445146,0.47697268066845355
2.3971743534142482,0.47489279601318846
2.426580360830056,0.5220658497248956
2.5076803977123054,0.6761120745834495
2.543064679681047,0.91353372270694
2.5290806133129498,1.1983954991955874
2.4821933223323907,1.4500635969533437
2.4303953623880274,1.689750482240135
2.278355435561586,1.8965725564107818
2.082482017351066,2.1001510479817
1.8725628407747839,2.271549095688532
1.5965599565047148,2.3293082541872927
1.349239705375319,2.332260703423835
1.1035469691484328,2.2772333194194045
0.8771220637601879,2.146318971971421
0.7057664925632476,1.9602981504303196
0.5282754594074182,1.7549852290450356
0.3620956602706932,1.5542027070979534
0.18294952652710506,1.360920772591271
-0.005461739400071441,1.164202347354043
-0.15149781789125788,0.9359796971772358
-0.321423530795363,0.7458798543823085
-0.4268143492485612,0.6103038653693544
-0.45639933904082136,0.5609712085723524
-0.4562728906827427,0.5700790798862284
-0.4000662692068933,0.6463964778318741
-0.27289520897262365,0.8220236171312392
-0.1614924688126247,1.0716330148360729
-0.051438249453659046,1.33559995772002
0.06721298115253893,1.5633616778027228
0.22109493939771957,1.7807687018585672
0.34042561947442274,2.0324780198272623
0.48033105442427426,2.270834181612101
0.6076765178215215,2.508024226505802
0.613129198151986,2.7625435045642304
0.6234484322981296,2.9884307397313563
0.6377463049168051,3.2176708938939265
0.7203437150499794,3.473480449954407
0.9110191627705482,3.6725221744570122
1.0856886269818007,3.863735361330708
1.165742330946899,4.088500782065627
1.2612769001196655,4.250048143642563
1.4766997174590681,4.324582692294529
1.7255773660381388,4.391688329957265
1.9813618892043514,4.459481391899109
2.2400301366327344,4.618280710262454
2.4895427674854544,4.760421986536818
2.7025493679388335,4.903982838829627
2.87040863944615,5.112936912503134
3.07072546492744,5.259325025586801
3.3200779335435824,5.346865492612418
3.486197634714335,5.449060437113639
3.5937120670223077,5.481566770718387
3.708450340718065,5.499314076239754
3.672434526441735,5.5346731099300035


==> data/solo/run1/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.55736628280902,5.53811099425405
3.557366282809058,5.538110994253957
3.5573662828090873,5.538110994253886
3.557366282809107,5.538110994253835
3.5573662828091237,5.538110994253797
3.557244787982265,5.538011430158613
3.512968575831004,5.473859377505591
3.3781582585769225,5.35330735548455
3.130770528323529,5.300882829612775
2.883136021542261,5.374896217110191
2.701569737662562,5.464472711728718
2.5438876273216087,5.50889802067248
2.417242988650931,5.549995993523911
2.35353985497809,5.509754055534733
2.4142738713373686,5.460237285179393
2.5112357809242196,5.505513365901611
2.56960162542702,5.526991586025258
2.5568808347728282,5.452395794203818
2.4767623078714194,5.333503857296308
2.4486751703950103,5.31982711675718
2.4169668972555507,5.43024005459102
2.40178908765049,5.525005940456046
2.3718562493558273,5.566438994677568
2.3638461335749037,5.586707137634224
2.420652287984656,5.535010806659077
2.5155546019600403,5.390274975140178
2.566197634905592,5.151330984708395
2.5315766426918644,4.90856502829977
2.4036704672690754,4.753552102480258
2.178390845210161,4.623965466145757
1.9697056297737938,4.503052972727354
1.725399925097259,4.473296461155923
1.4605690974448837,4.506615243838111
1.2158209023576312,4.601927916551188
0.9905357155955041,4.758506890571273
0.8571371525443597,4.982601090880229
0.8215549791091479,5.243713727743449
0.7652195887062534,5.470907903532198
0.6758024725458156,5.595946459961178
0.5404130708654606,5.631541058131128
0.4470668316707325,5.583055836742799
0.4541706213112505,5.4667094103977005
0.5094983318721275,5.3965140785241825
0.5674383589963143,5.445623546118548
0.5407075790119871,5.530574257165788
0.417270545818435,5.534685663446452
0.400752518965118,5.494534136100981
0.5076665797187772,5.500520322561609
0.518383805905519,5.4983202265499855
0.49404795337850216,5.498657457394519
0.3870992740563049,5.426798236564089
0.2326468691346716,5.2771468875338945
0.14648828745920014,5.1051422156878115
0.19321854371630384,4.979682349602607
0.276101168623677,4.827959623645791
0.2707026545229631,4.59556574517957
0.26418053172383543,4.321726848457898
0.3574737832415171,4.112570066717872
0.42553081258508807,3.869347293509815
0.502587458888261,3.6327655513952655
0.5736668098407792,3.3809911922827625
0.6714750361049779,3.14384555640006
0.7824316444066077,2.960462240701051
0.9759461081852124,2.801550860509414
1.2343555896035059,2.6859394232128935
1.4807236377761503,2.599258604391121
1.6919489074842065,2.520717024637208
1.8731584614937704,2.3800175835995456
2.054633966316086,2.2239745253061747
2.1803020199488437,2.0377992220244945
2.2655281632741353,1.7852190167149793
2.287049980108329,1.5016692371417342
2.2418316192550973,1.2013141349616578
2.2920750988821252,0.9481454581295536
2.381656465931501,0.7217964192929597
2.4254482164976587,0.5569380643495409
2.450554223906858,0.48083364250060556
2.4934113957050603,0.5085558137173881
2.557262225680336,0.5865777291829714
2.562014180322752,0.590993651973925
2.4850337538081755,0.5201131184477295
2.3113938009105173,0.46137662735371504
2.1808361230409625,0.4774896702790138
2.173413022466162,0.4917964778420375
2.171727112262736,0.4890936445250343
2.1709664612537467,0.4866415234142026
2.169082269998688,0.488983780864341
2.175280676078115,0.4820558428816075
2.2203012387494208,0.5523266192183125
2.320252951546666,0.685449616129797
2.390062057493434,0.7320356811270335
2.458764382024105,0.6932488486367917
2.478997860623866,0.5731837130242443
2.440762317280593,0.4701543276532528
2.377755640211025,0.41310486205693997
2.3005532146258565,0.44533868412051736
2.2666222168220895,0.553018555019887
2.2923926954349394,0.650301876740901


==> data/solo/run1/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.4321764758504525,2.61073320231414
-1.4586123206492037,2.6241799375143793
-1.4806746576587124,2.6212933516013686
-1.4806192660641628,2.621440340695099
-1.4806192660635078,2.6214403406969238
-1.4806192660630357,2.621440340698237
-1.4586666919041824,2.6039716280114664
-1.3353474963978882,2.4959296916444393
-1.1386424292891828,2.3329676211006003
-0.9361327878994493,2.155080705042097
-0.7750340796160209,1.9572250352033365
-0.6760455841086348,1.7030624956322105
-0.5752931354051622,1.4524384461765478
-0.5773017172727845,1.1619162403639134
-0.6125481694082646,0.9295369778537605
-0.6206733403085174,0.6516627915640858
-0.5335607452440715,0.47513575081851267
-0.4134031658410828,0.40656455304701805
-0.33990880960914704,0.453716713078549
-0.4032729011904253,0.5436595084091738
-0.5486124073234289,0.5469228454052808
-0.6563183232327854,0.5279009516032922
-0.6511652557413716,0.487920345204062
-0.5845567108522347,0.5005662565306614
-0.5822564869605551,0.5178612072248827
-0.6117646078178016,0.5527584569144479
-0.690499472244669,0.6858637233693441
-0.6574421312068544,0.9138312116178732
-0.5523398900139117,1.1750323144360926
-0.4653107256727572,1.4574585651718819
-0.4562606586639032,1.7002193939075174
-0.5905441631755727,1.8895117907587735
-0.7482224756711531,2.081542353587844
-0.8928186145730663,2.2700299366427084
-1.1225816372641977,2.4189259128337595
-1.392532687349005,2.5138621972762056
-1.6533007680693792,2.5294991242344897
-1.8923980494025416,2.4643951136084574
-2.1284984492523393,2.270658790604988
-2.260752053697032,2.009898003533433
-2.3570464349386326,1.7510973306084887
-2.4320916669680677,1.5737926018343054
-2.480925266382412,1.4367733894330228
-2.547049050753251,1.3728353519273393
-2.5362972299670963,1.456412335871731
-2.412881809997897,1.5309669405577904
-2.324995382740612,1.55819353939141
-2.378611747357649,1.5874465152412927
-2.4946212916151165,1.6103221899682538
-2.5663543352440428,1.5942209081798375
-2.5801802388421646,1.5821134494434983
-2.576018388978732,1.5904846704478712
-2.501164223387479,1.6936027806628955
-2.414548248128805,1.8937122979999044
-2.353292420914874,2.1787866929657715
-2.3784141585289644,2.4608380690883593
-2.401372955603329,2.7342337984998997
-2.4229834686464367,2.9931769476738794
-2.4302887385818797,3.2624527127050413
-2.4302057156391683,3.5397630897858727
-2.3272612596066335,3.798822099618355
-2.125552078167002,4.012165188964362
-1.876242552541422,4.148368461721584
-1.5831535173757425,4.25054128622068
-1.3107443149399547,4.37480245046877
-1.0536617341326577,4.489354859098876
-0.8275070480366782,4.645488925733998
-0.5837978521047904,4.7884736407840816
-0.3902855827827672,4.973837761307088
-0.18442344364512708,5.136600527113979
0.05471771771034539,5.271870529268565
0.2806104544638095,5.465280441312122
0.42740796073761944,5.58195410665316
0.5512493965212157,5.654213773828083


==> data/solo/run1/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.663562078724153,1.422084711009294
2.653693164234811,1.3840099902036025
2.630132638900293,1.396457785732599
2.6301811906948775,1.396323430660309
2.630181190696074,1.3963234306598598
2.630181190696926,1.3963234306595402
2.63018119069758,1.3963234306592949
2.630181190698024,1.396323430659128
2.630181190698367,1.3963234306589989
2.630181190698606,1.3963234306589094
2.630181190698785,1.3963234306588426
2.6301811906989156,1.3963234306587935
2.6129228328130867,1.4190216712255397
2.5299853372011074,1.5622292247025058
2.426788109751664,1.780568818342547
2.3259350242061756,1.9868041559572767
2.1557422595735973,2.17322837383816
2.0201694058816666,2.3444891027397636
1.8599169255713153,2.5193230679104746
1.6651996757369907,2.638106412471284
1.499020355743613,2.6446046983116718
1.2657856744853446,2.664710471646543
1.0532386671035998,2.7448008270176194
0.8514980022885734,2.881336675794117
0.6771988263960653,3.0486107042967405
0.5051092648635451,3.2364078420564515
0.366232310376976,3.4543321202972446
0.2452434975848955,3.5813277820002973
0.15032500784890923,3.760832582735759
0.10796652245947169,3.9739529151637636
0.039425006950198016,4.141335645894172
-0.034067205269115775,4.293075315495593
-0.1282481913518484,4.472694094802776
-0.21629234594697955,4.701273357931023
-0.3018296556747556,4.9507940692159345
-0.3907182585970697,5.199845901057238
-0.46908599060237327,5.403150955980511
-0.4670127714440888,5.563693028629522
-0.5607278225168179,5.630513147365606
-0.6757838294365026,5.5533054636311165
-0.6892560726207342,5.472297147930686
-0.5812337921196049,5.427819822911539
-0.503361890008035,5.48081881059579
-0.44806806609518846,5.554753035924431
-0.4052183438569578,5.533191477676264
-0.44547535821289563,5.452968320638566
-0.47906707690765665,5.409560433190325
-0.4830330559979067,5.41818420503084
-0.4369593405254005,5.3746267974207225
-0.34938172398912604,5.225267138139191
-0.35994117528538727,5.007994820110948
-0.4883921289239726,4.807572295112622
-0.7067053150300495,4.664272344357152
-0.9507501463409858,4.566451022247168
-1.1553925622266243,4.470390397791375
-1.3691725410076814,4.42182052472572
-1.5772829299848912,4.419989729153811
-1.8271736968492216,4.432333390957086
-2.109936819742971,4.456418850444831
-2.361200189307807,4.4537641785755016
-2.6150895103441743,4.440271323375245
-2.8343435591252115,4.460069071539714
-3.086871959775712,4.512460960676754
-3.351681802463495,4.497920541676286
-3.61413816833085,4.482296557821677
-3.904716137449365,4.472091023240491
-4.20048113148652,4.410340288322713
-4.4574862706204925,4.404511281396054
-4.718065149710936,4.452390823001101
-4.9727732636422415,4.442613425534556
-5.203309032235685,4.41738551532686
-5.376348757940654,4.418969777727551
-5.50953465388115,4.413957110061965
-5.589287854525282,4.457092907615701
-5.576753393074091,4.522922691729678
-5.471683703902805,4.6007691674678775
-5.430487398906762,4.6047944595471755
-5.480919400677983,4.515208943559982
-5.555126227217899,4.411137073394809
-5.607310523889397,4.368845422110187
-5.640409161613361,4.467572102044187
-5.657864247073906,4.548773907843186
-5.625149217781682,4.568995674007348
-5.619290002754249,4.575113127417059
-5.612828287200821,4.563895050961764
-5.518512508594103,4.4767687881327145
-5.31644074076287,4.385235923279441
-5.084191597259602,4.258506400666333
-4.870224051425567,4.105959134690913
-4.643001077367116,3.970991457709997
-4.417547895687333,3.8237230392254276
-4.170618532294154,3.720362274181929
-3.927220766550968,3.6535595368893095
-3.720797325260723,3.521462889831284
-3.478978204247223,3.417209675171763
-3.2463111010685264,3.2948699539310433
-3.060165039947833,3.1225518562740984
-2.8268757480080593,3.0085652835428487
-2.5960385012989478,2.9155732786812085
-2.365092174813301,2.7789044988470333
-2.145635419746791,2.642681556900466
-1.9172892698405617,2.6048306823833816
-1.6536217392738368,2.56895099444925
-1.3926330452858213,2.450075493591335
-1.165677671816437,2.3451474930356095
-0.9540278069461201,2.204444797823248
-0.8179069547691133,1.9913464187541234
-0.7346724280846861,1.744613668049883
-0.6823554434159658,1.5050475486460877
-0.6099235655567603,1.2688406367243372
-0.57772342321816,0.9803709868759151
-0.5391240087910641,0.742582824238653
-0.5134368772356006,0.5564228929467411
-0.5253530088350338,0.4416413294866211
-0.5722522171306528,0.40005216303346214
-0.6237510282164527,0.4916358413837602
-0.5999016025840102,0.679876207977562


==> data/solo/run2/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.37624540416154006,1.5593314828581442
0.37062509788955245,1.5620961847729535
0.3710665872685074,1.5622162940754756
0.37168608804141634,1.5625754509999685
0.3716850361900256,1.5625756871448555
0.37168411494286213,1.5625758932964964
0.37168357744929115,1.5625760135738613
0.3716830852938394,1.562576123705709
0.3716827879625052,1.5625761902408843
0.37168253391613304,1.5625762470899889
0.37168236400408505,1.562576285111975
0.37168223141560475,1.5625763147818987
0.3716821513506411,1.562576332698397
0.3716820779329171,1.5625763491274127
0.3716820318146038,1.5625763594475162
0.37168199507409605,1.5625763676691056
0.3716819711428374,1.5625763730243112
0.3716819501504003,1.5625763777218835
0.37168193818695017,1.5625763803989992
0.3716819276352564,1.5625763827601995
0.37168192049307613,1.5625763843584373
0.3716819150102485,1.5625763855853543
0.3716819113840913,1.5625763863967959
0.3716819085642844,1.5625763870277969
0.3716819066920489,1.5625763874467553
0.37168190499909504,1.5625763878255956
0.37168190401352463,1.5625763880461412
0.3716819031328623,1.5625763882432109
0.371681902599841,1.5625763883624875
0.37168190214422236,1.5625763884644435
0.3716819018711911,1.5625763885255404
0.37168190162299786,1.5625763885810797
0.3716819014707784,1.5625763886151427
0.3716819013502358,1.5625763886421173
0.3716819012660051,1.562576388660966
0.3716819011965137,1.562576388676516
0.3716819011533128,1.5625763886861834
0.3716819011176492,1.5625763886941642
0.3716819010959106,1.5625763886990285
0.37168190107610577,1.5625763887034603
0.37168190106437304,1.562576388706086
0.3716819010571769,1.5625763887076962
0.3716819010475382,1.5625763887098532
0.37168190104230125,1.5625763887110249
0.37168190103864507,1.5625763887118431
0.3716819010359227,1.5625763887124526
0.37168190103388243,1.562576388712909
0.3716819010325053,1.562576388713217
0.37168190103140075,1.5625763887134643
0.3716819010306752,1.5625763887136261
0.37168190103010346,1.5625763887137547
0.3716819010296949,1.562576388713846
0.371681901029391,1.5625763887139137
0.3716819010285949,1.5625763887140922
0.3716819010290226,1.5625763887139963
0.371681901028894,1.5625763887140252
0.37168190102882015,1.5625763887140418
0.3716819010287531,1.5625763887140567
0.37168190102871335,1.5625763887140656
0.37168190102867893,1.5625763887140731
0.3716819010286583,1.562576388714078
0.3716819010286416,1.5625763887140818
0.3716819010286288,1.5625763887140847
0.37168190102861864,1.5625763887140867
0.37168190102861287,1.5625763887140882
0.37168190102860743,1.5625763887140893
0.37168190102860443,1.56257638871409
0.37168190102860155,1.5625763887140907
0.3716819010286001,1.562576388714091
0.37168190102859866,1.5625763887140913
0.37168190102859766,1.5625763887140915
0.3716819010285969,1.5625763887140918
0.3716819010285962,1.562576388714092
0.3716819010285958,1.562576388714092
0.37168190102859555,1.5625763887140922
0.37168190102859533,1.562576388714092
0.37168190102859533,1.562576388714092
0.3716819010285951,1.562576388714092
0.3716819010285951,1.5625763887140922
0.3716819010285951,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.3716819010285949,1.5625763887140922
0.35090097784782526,1.5682601128987779
0.24912260754018967,1.67545027314035
0.06105188560047914,1.804123098301055
-0.18080904849746282,1.8742885140152576
-0.39756432034298567,2.0104832479040637
-0.5846006052967916,2.1545989161941166
-0.770884655440006,2.3354590799592017
-0.986203455462746,2.4632622574653107
-1.2535161318370396,2.54605878865694
-1.5481004645035101,2.496510550997366
-1.814007731855755,2.4067256261912844
-2.06789054585762,2.391160812282813
-2.3077084561785908,2.40482600997661
-2.5377840858882705,2.5878059429704257
-2.770265745978793,2.718252714958871
-3.012668652663837,2.833006655970004
-3.2376928739849884,2.953501934257655
-3.4753124752862807,3.119371612603288
-3.725580538743712,3.219065775075481
-3.915914844216255,3.3856209706185534
-4.124765955311513,3.5534505145145188
-4.341798395165693,3.7104680752162866
-4.514905934648514,3.8907175919900836
-4.724900753342454,4.033104395217697
-5.001373486574307,4.098925150262065
-5.243770083156153,4.170735089144957
-5.434877436282623,4.343688777538255
-5.496825855273752,4.562706310301382
-5.494541160022892,4.6396416161187215
-5.539178811240849,4.5995222502005655
-5.566757420123708,4.482869992875655
-5.596429340347001,4.402489689733336
-5.593263054613864,4.407827682083505
-5.5633422332274325,4.434251083533765
-5.46296375333873,4.376844249423364
-5.2615045260501825,4.33259997585481
-5.00894095177307,4.424849606511139
-4.772490383477333,4.55169221950292
-4.553115458850233,4.6206632050437415
-4.333492834356461,4.61076824638845
-4.102005282425781,4.557915647464448
-3.8509138709905457,4.6084265482527895
-3.602578017731048,4.755609325867681
-3.39608428950154,4.9329138233195415
-3.201884186621055,5.15674169927105
-2.982585877068325,5.273635950094083
-2.7660499017988585,5.389654865717511
-2.5986562115684726,5.458319424768687


==> data/solo/run2/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
5.619014578016176,4.618607231117145
5.624819900724266,4.630988762769291
5.626027519562001,4.634800210289599
5.521502346942154,4.709738688348164
5.322467181005152,4.723952894502857
5.070101979137598,4.655398215207937
4.802342665463156,4.62452103448027
4.521955446458474,4.627255144248625
4.254687337532059,4.657388577895727
3.9817268215657244,4.739621022266619
3.725914312808884,4.844764262522444
3.5105845903405353,4.987223127754635
3.2810590688897983,5.152184486105888
3.0643139229408476,5.325815426887353
2.8190317034737262,5.404428328006816
2.6081999408404917,5.424888484834696
2.4537603618028,5.495120950812739
2.370301542231834,5.536028752917249
2.4184723264984145,5.54637117183673
2.5106202108280895,5.49537774688575
2.480839364506122,5.490381550276968
2.5050454873698134,5.467559023474752
2.613316477155261,5.353569648110414
2.7169097297240494,5.1530224722832125
2.8253552462209175,4.88726607955931
2.904508742593938,4.611650792800933
2.886128080128141,4.3283561311619705
2.821824364650703,4.070901215352762
2.770962882450961,3.8175459619939
2.73972552609313,3.5587297375078197
2.7024797584844844,3.260414361583824
2.667747308439351,3.002907543130132
2.5847678903216185,2.7272027661977303
2.5623505074607547,2.434126452937628
2.5344776698967313,2.1547578814999113
2.5030617759751097,1.8709794102558956
2.4524384939114845,1.5976308641473231
2.475063976836858,1.3137650442435893
2.434383428729789,1.0382963215262562
2.4654707153786015,0.7468679683701647
2.433859470234806,0.5234291653128811
2.386366030465818,0.410368091903223
2.4034373798346644,0.41343170743890906
2.388047318129461,0.49021143042531057
2.3870152278535155,0.4993096747952078
2.4393466214192703,0.5768014298093578
2.4530145013212583,0.7481328232474738
2.421932023690216,1.0070984179870968
2.430676368826472,1.2890819110025133
2.4072142634754323,1.5692378176975113
2.268387256767518,1.8040545392071088
2.0916626051257863,1.9663677896151348
1.9047909856236211,2.1622560995901843
1.7076974533981875,2.2909277620075033
1.464902246024554,2.324729611313588
1.230788442822973,2.2810370321967737
1.0443490193926757,2.2089328803996713
0.8437201446686602,2.0594301599843066
0.6681305798280467,1.8978438938265356
0.5370088457271369,1.6760249967215513
0.4426430765474323,1.462003368810601
0.3129982922902309,1.2836249452900412
0.1480212142997553,1.081543241238403
-0.004595924964120701,0.9637699319527773
-0.2638413719770665,0.8388374794260482
-0.39922563923091514,0.6779869675631304
-0.4932351606000534,0.5768563798122022
-0.5616998122472247,0.5170141394073764
-0.5569817199570919,0.4460480117150613
-0.49127061492270035,0.4203310573941721
-0.47554330568457076,0.5059657552416341
-0.49572500492489263,0.6388313203863568
-0.5386986678330143,0.645805772399238
-0.6109924662595901,0.5617879674712116
-0.634225336104594,0.4752858795048822
-0.6196844569032851,0.44908984055938816
-0.6179381611734512,0.4494375167520951
-0.5588968995306365,0.534687058235465
-0.43056288465916986,0.7235063966776023
-0.30907812054449985,0.9641299529548519
-0.19929834876759522,1.2414532623185797
-0.11211891460270212,1.4618326136619246
-0.03222117863839269,1.6876922243702626
0.05771311536983026,1.9279275642869314
0.12670074037683698,2.184975232789661
0.22785203238261698,2.4219092736604155
0.33024568856919334,2.64603564468498
0.44892921360963456,2.848900038753277
0.5241125635411249,3.0739546787844
0.5430117847484857,3.3255554861658645
0.6217947588309476,3.553569034153375
0.7664625334778944,3.816260325731703
0.9486210923806228,4.011833539792713
1.2207544599745135,4.130955634789055
1.494232419302346,4.17135965036779
1.7144541841324508,4.271386785539844
1.9246147223841072,4.387851788361513
2.1381091098405913,4.506797566970265
2.380519856510295,4.62389696386037
2.60246704123604,4.811445669834269
2.7943812820779073,4.986870094941135
2.94177204648716,5.164812680415644
3.158770362705675,5.341841605194123
3.3782691421844606,5.454067452007855
3.595706302999755,5.463010658816695
3.7069024921872704,5.488708094307723
3.718079593861322,5.4886569145382795
3.730255512683955,5.508004467673512
3.7301888742021325,5.507973208040304
3.730191372582208,5.507975817400532
3.730193196818441,5.507977722670875
3.730194519288133,5.507979103885787
3.7301955343065294,5.507980163992156
3.7301963120494244,5.507980976283051
3.7301968437003157,5.50798153155032
3.7301972548790476,5.507981960993956
3.7494584860799747,5.537297727504359
3.805440091249013,5.621296053198946
3.8590773138943875,5.703498936938781
3.9097970317991764,5.782672100897677
3.9320521381022693,5.816070690059821
3.9344760541029626,5.813699485305131
3.9337475677554106,5.813679126221674
3.9308315133527256,5.798792661325247
3.9977127851548757,5.750187093621816
4.0457762602882,5.706885562691958
4.081737807960369,5.695104079612347
4.081737377031284,5.695104183400341
4.081737082546255,5.6951042543261865
4.0817368536474365,5.695104309455789
4.081736697786268,5.6951043469944915
4.081736583466119,5.695104374528159
4.081736493436944,5.695104396211419
4.0817364319915095,5.6951044110103695
4.081736386751323,5.695104421906334
4.068992347355867,5.69849606028743
3.980631255638384,5.723755470477232
3.8884291113048723,5.761025060476596
3.802243387311762,5.810575131345969
3.745297782837051,5.856148941470034
3.798441970266597,5.837916416715837
3.820317886341686,5.798057026564192
3.820359957544626,5.798102484873108
3.8208949527050753,5.79782359375011
3.820822537415984,5.79792839991394
3.8377077020816874,5.781889251024081
3.870928705324722,5.747326647348648
3.87951810534576,5.725437473061025
3.885045074527769,5.7325650737639355
3.885044978576976,5.7325649205254114
3.885044909780809,5.732564810654266
3.8850448584968302,5.732564728751021
3.885044821505604,5.732564669674062
3.8850447929231247,5.732564624026323
3.8850447734519125,5.732564592929758
3.8850447594203277,5.732564570520571
3.8850447488525117,5.732564553643207
3.875808307241251,5.716544427188916
3.8275239288767575,5.6327107990800735
3.7765759759212014,5.544993524921472
3.7262435669500733,5.4591677228792115
3.6675671574032243,5.392247065629459
3.5390144526574643,5.383761533411161
3.4641743702525094,5.451605858890133
3.490765652302221,5.58449702733439


==> data/solo/run2/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.571797782799761,5.5955189118443
3.572198729915592,5.595857922534718
3.567965478523192,5.5910167085864595
3.477139565061293,5.487226867742329
3.3061490024811837,5.398285088220184
3.0434471151889806,5.337905992255948
2.771554296903892,5.290904369299893
2.588672497099051,5.350830356267233
2.4561952818748845,5.406532479438974
2.3609704932005657,5.444163870216169
2.285424983577073,5.523249394585662
2.310084939397939,5.61602517139012
2.3702655635208556,5.6473043554619915
2.44785417647978,5.638919100633184
2.5380315321315843,5.6227682714262555
2.600099669555649,5.542409474603619
2.592862537862495,5.464869458328426
2.6015180275357963,5.4675951728395775
2.553691715671063,5.428227681328732
2.4506719263381234,5.280227515854098
2.333560311327554,5.0406813005693465
2.1505973669382996,4.839662811802642
1.9503212066201652,4.682788667761406
1.7168942069003363,4.614353491512284
1.4773453340669565,4.552547925036074
1.2471492855917627,4.535945523527708
0.991790901290795,4.618621561062719
0.7730204418005651,4.753206919708558
0.6413188331685546,4.983891940597633
0.5520086304367463,5.250350720789389
0.43865920458639596,5.438181420411238
0.38820309734325475,5.562378582688081
0.4434138386630747,5.60827890040625
0.54451864094939,5.613403820692337
0.5978663399196862,5.574544384894412
0.7226388964684174,5.51635578715624
0.7698815224484642,5.453366433048329
0.712943157660528,5.431275065566675
0.5884916628748923,5.406315611654037
0.48008632833672027,5.363491835099581
0.4036085347513297,5.37121899318667
0.4007258197593483,5.383041726035014
0.4061124316009148,5.373279371128489
0.47582064349570724,5.281579992030401
0.6345203266507828,5.129079434879796
0.8506967986070133,5.017028008821227
1.0332957327480636,4.866204445577442
1.239962643638474,4.722318988190868
1.4426625207655552,4.575120090339244
1.675005371250609,4.501177007520504
1.8812522299799375,4.395163999146446
2.097564839749663,4.268282326286259
2.2965345354665736,4.090549980051667
2.405307984722527,3.811485750561748
2.51327596810495,3.572480017190514
2.534061854453537,3.3020238674207474
2.501023496855122,3.0363699250380893
2.4510708369062764,2.7708092512507014
2.3854804502965203,2.5141956028639396
2.4020374164842964,2.264477994184427
2.3868535706045426,2.0067371882698084
2.362066382362655,1.7321918556282612
2.4135108188196024,1.5075965447236772
2.473514356388276,1.2968763525532272
2.4874536105600553,1.0557038118578619
2.4583174749016665,0.7934569245878627
2.4793993067263536,0.5920571334075666
2.4771336860942963,0.4577176572079281
2.450665943594535,0.42414355431560374
2.4775599813532048,0.5088813024987279
2.4993504761151026,0.5387785634665991
2.480162607981668,0.522404587536374
2.479667671194871,0.5224551345580012
2.479289984928482,0.5223640257194482
2.480229404700791,0.5150974290704331
2.5013529773731666,0.5320960789534361
2.468891004188061,0.6418476678798668
2.378348915618937,0.6614626334196121
2.3365627344546684,0.5834670011841081
2.397571166670069,0.4934522787201753
2.499885137312429,0.528907681215105
2.4601871342973816,0.5909072294544455
2.344098282193044,0.5737661595628322


==> data/solo/run2/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.6213912508555528,2.5652014852461296
-1.6424050992412016,2.5902847358872654
-1.6426356450199457,2.59257422096626
-1.57523580630475,2.515182611992146
-1.4281514486477223,2.3891598039138637
-1.1942702450028904,2.2479405938889943
-0.9596309096764349,2.096696849914889
-0.8018513630474897,1.8950865365066178
-0.6944881350349743,1.6650428885402397
-0.6301396767056577,1.4386176196580618
-0.5821886047820707,1.1898673549686665
-0.6236682176287952,0.9159314982780895
-0.6090365952007337,0.6910526018084662
-0.5214776615609291,0.562066541691379
-0.41831147129756396,0.4817639728382798
-0.4106464985163076,0.4630797040356169
-0.5340280020848912,0.47586872453931306
-0.6543842517589049,0.48228718065463755
-0.6946995982715742,0.5117372951841725
-0.6317832726196798,0.5791238638335338
-0.627582802217665,0.580950720310894
-0.6430468810811996,0.6298116231284222
-0.6199037099090984,0.7612223382965417
-0.5329463017011491,1.011880071723882
-0.4735082913453824,1.268643497862476
-0.4523659108546136,1.5530106365416072
-0.49768387987854334,1.7807814159466848
-0.6748433357038248,1.953430387151019
-0.8706400512346283,2.0934244053346323
-1.0768548026132145,2.2271839247527083
-1.2912174861558876,2.355032253376729
-1.5133610950434266,2.451385013040591
-1.7881582275692791,2.477579439081769
-2.0147409174972806,2.4090567290180096
-2.22267187613443,2.177806648179634
-2.37665942019086,1.9059880622372254
-2.4448811842726523,1.6725010425154436
-2.532956988725185,1.4761296588791302
-2.6115303872161997,1.376053642844714
-2.6137459221526127,1.3527834204908777
-2.530983922431075,1.4325618960849444
-2.4541158308440747,1.558654932641147
-2.4385109743517095,1.6080989551051572
-2.5302174613181085,1.5829918499655582
-2.5884478019293726,1.567397417604271
-2.55662762366928,1.4799072131319555
-2.4452266987929976,1.433929139899444
-2.414020714570775,1.452406699864681
-2.4075504884608394,1.4596780538389527
-2.327810261039925,1.5560430891606616
-2.2303238379728145,1.750905766029082
-2.116539202055281,2.0021790582051313
-1.947395742854335,2.2051742565278696
-1.7646100672546623,2.336848567709606
-1.5149009239031639,2.4287431422152186
-1.2191597813184714,2.481521119739021
-0.9891760467074733,2.649678334715316
-0.8028521508289282,2.7942190557377233
-0.6190848899146055,3.019047373746769
-0.4822099844503429,3.246457661479463
-0.3708204064722945,3.499312661361699
-0.2642195017525165,3.7588315876243743
-0.17787223106314698,4.014019518503599
-0.0989594698632244,4.295889024974815
0.10085306459197951,4.481961710190621
0.24817373947450277,4.708969326617024
0.3164553208989617,4.986796235881801
0.36568549019654484,5.2697437090599335


==> data/solo/run2/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.423901995261625,1.5211912208040235
2.4568016155622487,1.4820385282118744
2.4498190173654573,1.4806661179586533
2.4289488941379087,1.5099192091006768
2.3369344901096767,1.6463114341876515
2.266745064983848,1.8940238044548747
2.145086935971125,2.1241059467423566
1.9297565023022802,2.272468247994555
1.6865790754889312,2.362655554626909
1.4559389374361142,2.451653627974016
1.2244875625428255,2.5551682842813515
1.0132361788798088,2.688979471297153
0.8297783732347559,2.870177853720601
0.6694967821851362,3.08358033555478
0.5428529661542297,3.305209910644684
0.4076008330068558,3.5329253577101905
0.28481128459908434,3.767010488828159
0.14975034669281284,3.9986044118363524
-0.03321354219530526,4.249656396343382
-0.09327328666326756,4.502469722054257
-0.169736811558322,4.746376746997467
-0.29407737879411816,4.976840096484895
-0.38855638742179993,5.213188034835042
-0.4798041719621878,5.404905556706367
-0.5128468410088282,5.473688201592034
-0.5194564158881784,5.4823353019026095
-0.5784997500392226,5.409761190714997
-0.6601334181088085,5.224400629218587
-0.7631390749388192,4.9762734135361
-0.9372764387841223,4.743689087068505
-1.127992888357658,4.607546255388456
-1.390791311360857,4.521184230855201
-1.6738235702731439,4.48016731265913
-1.9431447767591428,4.471135170265941
-2.2255934090698806,4.504755960613466
-2.4935305518577087,4.552498996984122
-2.768771505334183,4.589088446320673
-3.046020788941017,4.568871546579465
-3.312929945531134,4.534859116750255
-3.571049294196977,4.489551089576262
-3.8174550739632553,4.447290305710888
-4.074977570854795,4.449257527460685
-4.324452381381551,4.4310305842209265
-4.605108744442869,4.456355561030628
-4.88077996570496,4.506138978287942
-5.157087905270323,4.447114325148234
-5.403823205261227,4.476389302625808
-5.542797759506328,4.499791952862482
-5.676031773426962,4.51831413632231
-5.6737664254547715,4.514825771787372
-5.577765504755024,4.496479513345102
-5.458475999490503,4.433301667472638
-5.394288060452976,4.4250634682608085
-5.393199924886454,4.436391645841109
-5.396486900244434,4.426503757716259
-5.396391806695276,4.426381422697305
-5.396390726762824,4.426380407969343
-5.3963900032274355,4.426379728308594
-5.39638949205735,4.426379248748524
-5.396389129191837,4.426378908322093
-5.396388844539589,4.426378641272327
-5.3963886375785535,4.426378447109463
-5.396444428008866,4.426241059655525
-5.47126011400296,4.429817149770002
-5.580302625218926,4.460453270329404
-5.62622391201115,4.552790501889688
-5.556000957570198,4.614324771642663
-5.492838656012055,4.615803280649133
-5.492925603640376,4.618330225786516
-5.457002511659935,4.589575783888452
-5.331328472031254,4.488879913467117
-5.093430133512789,4.397643228010925
-4.847755702667888,4.304388473049716
-4.6216272296359655,4.19210332610947
-4.41111680621408,4.075220970453316
-4.21083392420374,3.9526551543555795
-4.017986639296957,3.8004165565507817
-3.8038110636405986,3.6659913706770557
-3.593032690044689,3.598736046168236
-3.4034687365368708,3.4801030774369
-3.1740874110589066,3.3345859951296677
-3.0024994712654833,3.2205281603037896
-2.8251420595001164,3.047962537182557
-2.626479539057901,2.914360114504362
-2.4050372335060692,2.793924680999182
-2.164207258496326,2.677733255584548
-1.904868658640107,2.5883019519193695
-1.6523289817275255,2.6314660272665455
-1.3890378188414454,2.5649206020109427
-1.1914741299449643,2.4549080236699026
-1.0192645592532905,2.2804079309259078
-0.8618211702431655,2.05783631605674
-0.7287740548262179,1.8296364117311124
-0.6624351568271805,1.5519886721330742
-0.644991450021998,1.243753652066771
-0.5753707885984968,0.9865278747829181
-0.5380712519287008,0.7599754322197904
-0.5713697773989515,0.5936236317407113
-0.582334879259223,0.47193056969203634
-0.5579850783684549,0.42525566802649606
-0.4589550746188216,0.4694937933416842
-0.3844899047332186,0.5693942068011886
-0.4048106923493264,0.6369664077184444
-0.4894074710686662,0.6681517499649436
-0.5593339035316727,0.585874385597317


==> data/solo/run2/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.5,0.73,0.5,1.5,None,C-CS2-I,1711813727.252376752000000016,1711813734.862484952000000054,
0.37,1.56,0.5,1.5,C-CS2-I,C-CS2-I,1711813779.175384880000000011,1711813779.255485955000000016,
0.37,1.56,-5.5,4.5,C-CS2-I,M-BS-O,1711813780.064362168000000004,1711813795.854475775000000053,
-5.59,4.41,-2.5,5.5,M-BS-O,M-CS1-O,1711813796.710028514000000044,1711813804.390230988000000024,
-2.44,5.56,5.5,4.5,M-CS1-O,C-BS-O,1711813805.326329944000000020,1711813826.346517833000000022,
5.63,4.63,2.5,5.5,C-BS-O,C-CS1-O,1711813827.214602485000000013,1711813835.694806265000000043,
2.48,5.49,2.5,0.5,C-CS1-O,C-DS-O,1711813836.575291486000000036,1711813847.515434596000000032,
2.39,0.5,-0.5,0.5,C-DS-O,M-DS-I,1711813848.398496473000000025,1711813863.258754600000000016,
-0.62,0.45,3.5,5.5,M-DS-I,C-RS2-I,1711813864.127181948000000008,1711813909.062851956000000004,
3.8,5.84,3.5,5.5,M-DS-I,C-RS2-I,1711813896.892667586000000056,1711813909.999990631000000062,
3.57,5.6,3.5,5.5,C-RS2-I,C-RS2-I,1711813909.929828442000000058,1711813917.648260953000000040,
3.57,5.6,2.5,5.5,C-RS2-I,C-CS1-O,1711813910.818053226000000051,1711813929.794336401000000049,
2.6,5.47,0.5,5.5,C-CS1-O,C-CS1-I,1711813918.514147828000000032,1711813951.617912399000000038,
0.4,5.38,2.5,0.5,C-CS1-I,C-DS-O,1711813930.695517588000000043,1711813964.561475362000000035,
2.4,0.5,-1.5,2.5,C-DS-O,M-RS1-O,1711813952.541259309000000034,1711813973.719485009000000045,
-1.64,2.59,-0.5,0.5,M-RS1-O,M-DS-I,1711813965.439355690000000027,1711813987.398317278000000025,
-0.63,0.58,-2.5,1.5,M-DS-I,M-CS2-O,1711813974.608129386000000038,1711813998.220984688000000014,
-2.41,1.45,0.5,5.5,M-CS2-O,C-CS1-I,1711813988.270791451000000017,1711814013.089829666000000006,
0.53,5.57,2.5,1.5,C-CS1-I,C-CS2-O,1711813999.079629170000000005,1711814024.354490110000000022,
2.45,1.48,-0.5,5.5,C-CS2-O,M-CS1-I,1711814013.984302565000000061,1711814046.107465410000000007,
-0.51,5.48,-5.5,4.5,M-CS1-I,M-BS-O,1711814025.237326585000000015,1711814065.221522781000000014,
-5.49,4.62,-0.5,0.5,M-BS-O,M-DS-I,1711814046.981325145000000061,,


==> data/solo/run3/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.38934268180371756,1.402322744990208
0.380380489728773,1.4168448246884628
0.38926301745767644,1.4341931087904864
0.3012895466493114,1.538200438893972
0.12415183928496529,1.676745734431413
-0.0881436822093016,1.81974788706544
-0.30183767485643787,1.9881846153535134
-0.4797349820276229,2.148982667872948
-0.6681169359193269,2.284516625630287
-0.8869116766288799,2.4294690039494
-1.0799044097252561,2.5649712892437972
-1.35078326965133,2.631298505690907
-1.6102709085925795,2.6294388541269704
-1.8843103028829715,2.5904145353212886
-2.1269640445591014,2.5699498858587617
-2.369607432510338,2.6595982635780633
-2.581290079447491,2.7859664516700122
-2.8128387840817215,2.918926041524505
-3.039469093300559,3.072300437347871
-3.2584713862579027,3.1929717766661594
-3.4784105340575806,3.343055807188684
-3.6868583136260833,3.5096376977834565
-3.920054302145788,3.6517626701881727
-4.188920054731078,3.7157518516213752
-4.419788869346275,3.8415453945919658
-4.61341758668844,4.0627477180901455
-4.827022820429111,4.209441151864914
-5.073188913738627,4.294505880771325
-5.317895670120876,4.409468983526649
-5.430179648678307,4.572404819117365
-5.489160378812069,4.64492065468493
-5.5381533286833,4.599020079326142
-5.5612906244271185,4.48564441663054
-5.555049495230221,4.441409954947967
-5.53460205165451,4.45565394068501
-5.455938852769801,4.398120715069647
-5.278821790055514,4.384116344695462
-5.014923743604919,4.445427251089921
-4.741773466876168,4.542012525537723
-4.474335409248597,4.6168753527303705
-4.206655077222483,4.641526089049745
-3.9459396073951156,4.652420821420042
-3.6763899989445483,4.753186217566658
-3.473909806464192,4.951834047030267
-3.308298665484977,5.204670384436414
-3.111929648698334,5.406242732741635
-2.884601313081632,5.469536499883204
-2.6516621637267836,5.4595482466771745
-2.5094384848522076,5.509628517050478
-2.396202111656072,5.568511953597109
-2.3501024661400343,5.58342327953608
-2.350071275792511,5.58370597837641
-2.355240773570403,5.593512164560004
-2.3077279384785014,5.487323609243308
-2.1775351766741124,5.314839528357536
-2.050467120207887,5.084191671824445
-1.9236027935157227,4.842320828244781
-1.683219546379797,4.709492050993739
-1.4032399813838967,4.6604211261390995
-1.1574700543387022,4.622377719151431
-0.9012322585236985,4.567368501898746
-0.6263564075916895,4.531538571680292
-0.38440290527926546,4.5113823039350525
-0.12059479071998142,4.479949536255398
0.1613362985088478,4.500993704200924
0.40674377963000835,4.501945268929093
0.6755411701295646,4.491951509496914
0.951128109497664,4.477706475414363
1.1980005706582966,4.495633612367948
1.4559604079380555,4.522468559047291
1.72373449419048,4.516356296116258
1.9914758601089106,4.464440140473223
2.261056123207508,4.46221793115563
2.5329286079167974,4.4830775186316565
2.7802570564296807,4.489297153590417
3.0544489429578108,4.491144749633255
3.3074746026920065,4.487444435821295
3.5755023981369494,4.463268195814454
3.843113116521402,4.46867725131977
4.0966528470112396,4.481783997786563
4.341722842481925,4.430779842248621
4.6317452495503355,4.451657481786031
4.898640740090597,4.449762720000319
5.182887239713188,4.4410934282626995
5.382580930758838,4.481739000184778
5.494136323470904,4.531369295585088
5.579237007187699,4.513513238067135
5.616881536933992,4.445729667483816
5.54948526321494,4.382684689150141
5.455282238026356,4.379855589980736
5.377570249075222,4.447144560567555
5.373294445295647,4.523127241847673
5.470619033519878,4.595639839735255
5.57960991479723,4.621369484862222
5.648113407976377,4.564026572060722
5.627761530514345,4.490499696690599


==> data/solo/run3/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.396595603661063,5.607868268217419
2.380261271329263,5.620084324391377
2.3892018983851293,5.616286865562829
2.4943204726323103,5.5459298461449436
2.643256865039078,5.393297517546892
2.76156174095999,5.145643743143664
2.849862931420198,4.871434628096262
2.830780668207379,4.6242373652845155
2.787190268514469,4.378643788720701
2.7891544810062827,4.123145344486934
2.7533935810893184,3.86927832333079
2.7211400757281696,3.60930809819037
2.7491760952620092,3.341679611137102
2.727199952941242,3.075946286069032
2.6538134238389577,2.8358794147858797
2.5564452220105958,2.5655255127585543
2.537959120133565,2.2675813969308245
2.558982215389451,1.9817626443905627
2.5274641688289545,1.7218967478410336
2.450676769121451,1.4513219809829316
2.3718180008569028,1.1784572513749216
2.373740656586329,0.9051333278982754
2.3920491106039146,0.6645386317170128
2.365431160825258,0.5036779819220498
2.3736594079188884,0.4331381777431692
2.4040467606086637,0.439249327417417
2.3924082779841513,0.4324027980997363
2.421914153550369,0.4724430800110655
2.4989625931056736,0.6117088941633828
2.5086994262279863,0.8458873823941644
2.4765509256231093,1.1090759132895314
2.456297049580543,1.3757293971244915
2.423848498428381,1.6164294361317832
2.3315060796181637,1.8508907979803721
2.143081796574324,2.039104922461695
1.9561011169110405,2.211174388797619
1.7344927667658374,2.319744907365118
1.4833836596261802,2.4027271985356093
1.2420736109297823,2.426288367590845
1.0122399788673277,2.333195707692647
0.8640581117863886,2.135195897667567
0.7770388746618782,1.877640279457465
0.66492757963517,1.6777360360434872
0.5630919692691536,1.5416065741944571
0.3833255230814251,1.3827998900605265
0.2077170145743943,1.1834214678105481
0.03536266396023907,0.9982532724671798
-0.14972703809190374,0.7893752392545562
-0.32457085838329053,0.6171024277394471
-0.43038465941686055,0.5148174055539049
-0.46527463712968536,0.5128600367853378
-0.4581297657661031,0.5424318734438909
-0.3404781006949599,0.6539370222271536
-0.17518345230814047,0.8379029564677744
-0.0020625114813479506,1.0614578053113577
0.13246550713926902,1.3071340907667852
0.23961181186586067,1.5680284688807116
0.3002170853361066,1.81446501634052
0.4650873198121266,2.0283008075122426
0.5438409692934485,2.2610759761621058
0.5681045341268277,2.4762229561128013
0.5512506734318939,2.720824605494792
0.5647743774229594,2.9402790981014326
0.5599912470603464,3.1871465889105566
0.6229858181471534,3.4285984915862615
0.7674398204120964,3.649076811258801
0.9736344953497416,3.8492970777138664
1.1618033615648307,4.013885292079779
1.4169075299967162,4.121548897268967
1.6732033530662453,4.231821175925198
1.8633147227504554,4.3669967504036045
2.058737274085599,4.525247090006492
2.2741405435368875,4.656024912775358
2.4976809683937353,4.7770379943157
2.706648913911374,4.935204752342708
2.9049004724899152,5.106148556214496
3.1167750513348085,5.204870553620159
3.287552712035998,5.344287920548432
3.3802141110878865,5.451809327231876
3.5027218981391974,5.520701665625702
3.6185529061755948,5.529932259100774
3.609726050022483,5.507088372133702
3.483790352733611,5.537447059641814


==> data/solo/run3/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.470202279300178,5.56449267979874
3.4748465992355126,5.571582585406902
3.471800092208419,5.566047007890527
3.394615695835145,5.470445399894137
3.209591319113465,5.3743467135498095
2.953934791144,5.356426179134996
2.710772111851715,5.450745622835029
2.595465370231925,5.611417226604227
2.5269832610664933,5.659633818818946
2.4572632668712178,5.597492855925239
2.406719534532912,5.492598378745866
2.4188683964129645,5.40708002980452
2.508210779456796,5.416336244400824
2.581902295121455,5.498456066653215
2.581059936429302,5.595280991009067
2.4776680626522145,5.648740002987442
2.4072436336268828,5.606965809186359
2.4105551898577584,5.514337068595813
2.465290514446736,5.412154586109499
2.4749225227747416,5.407653123472879
2.4744331088243467,5.405433980700588
2.4609690034953617,5.329309954054571
2.347461646960703,5.148911114412097
2.2299083983433166,4.905660163762702
2.0413122272337554,4.72232737904206
1.8102722657387131,4.636834928990709
1.5591731168894478,4.600713841945321
1.2980822157842398,4.649454387247482
1.0486795191873217,4.76878706230696
0.8583756598116782,4.960496268656219
0.6872134342220645,5.164155990862673
0.5769471551660063,5.34521505932973
0.4969960995789564,5.485444124448417
0.45603034476743953,5.572099460301297
0.5111414519404331,5.539106645464922
0.5516993699508493,5.433945187479049
0.5821591557978937,5.469074063939774
0.5187722843048115,5.5523561688653835
0.43704215794133006,5.5801849890678845
0.4188171885833113,5.573504573373519
0.4313284903108229,5.580094628872063
0.47343499037692627,5.549405419680105
0.5803783159729777,5.416782114589261
0.6761787972674647,5.196473676651884
0.799983242521681,4.944839603838414
0.9798005406815128,4.754312597449496
1.230474176511029,4.643840972537185
1.477186751505416,4.520315675947914
1.7062010397773568,4.4151019058812935
1.9036407549173955,4.274617180071786
2.104727690456151,4.069137332666883
2.2872342957419836,3.869015564960077
2.450591599734626,3.6655780109036527
2.5191564244886013,3.433358653311291
2.4697744734020626,3.17682403885169
2.4292953165020825,2.941684299863328
2.3399440065806516,2.682715313216749
2.2930907500379876,2.433768371450739
2.2504046603837446,2.1843044923463824
2.2927834158183833,1.935172044596021
2.3801315613677163,1.6880854470399749
2.385352790081768,1.427405647361844
2.3194740781269325,1.1957135369189604
2.309903038515972,0.9335241181238955
2.3806552359925863,0.7001205625285001
2.4192717419415355,0.5392471824436791
2.4761713494152695,0.4632466566686688
2.508576476312245,0.5064105113742432
2.524725624016611,0.6080021564802907
2.482892211333252,0.6401045776878547
2.374382374693491,0.536673930597967
2.246902013202014,0.45186285422834177
2.176295876262922,0.4443696030839815
2.2492979316285986,0.4569436943279263
2.43527332140837,0.46497227673503005


==> data/solo/run3/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.5499418109671081,2.5898531306451797
-1.557794733847575,2.5530770496770057
-1.5300352207062473,2.524790224547654
-1.3984472613084726,2.4023103910058135
-1.1888562162070202,2.257539085564566
-0.9634603952892634,2.1100724396708945
-0.8020387043656172,1.8856547676303275
-0.7005264222698289,1.6607558192853267
-0.6100246051081762,1.4174810987090378
-0.4967056564797833,1.1820860961615738
-0.4060575644948707,0.9506672141202392
-0.4356470871463928,0.7079426455108824
-0.4985319088614829,0.5536588927476789
-0.5512278325284274,0.4482557750885429
-0.5359310941604197,0.4129047226646693
-0.5213411710253445,0.3842915927136696
-0.4883096786201971,0.3687124146981805
-0.45414979764334834,0.3101221151222291
-0.4039573670645076,0.22319045427274226
-0.36236608969608514,0.1361452153925623
-0.35330483355988707,0.10960806086168307
-0.3753083031175914,0.13329591635772656
-0.37416832118613375,0.13309691801261347
-0.37458192491788317,0.13416903304493816
-0.38529282519881797,0.1914985036071195
-0.36038390456185476,0.19650766690680424
-0.3899448800136168,0.23559873065495918
-0.3899405635334175,0.23560157960278422
-0.3899375408025848,0.23560357317892916
-0.3899353184280942,0.23560504066763843
-0.389933693692158,0.23560611352816735
-0.3899325061630563,0.2356068976639198
-0.38993159448479175,0.23560749970824502
-0.3899309986981536,0.235607893125449
-0.3899304995551773,0.23560822247982227
-0.3850795659457178,0.23866731651397227
-0.31275765096627994,0.2897376064515348
-0.23323301707444136,0.344780299722787
-0.150972100242883,0.40165697764989494
-0.09310709737685813,0.44790277174767634
-0.15050654075610786,0.5166564442180264
-0.3054567378378668,0.5601152143457967
-0.45471435984900255,0.6024407813039875
-0.5216897993028147,0.6150018404957645
-0.5299724089714047,0.6126930735517068
-0.5084280813663946,0.6352825540875342
-0.4395266927508754,0.7587762329956889
-0.4367828802797166,0.9745417521995237
-0.48251005819393755,1.2556557880636072
-0.5029801740548784,1.5242286436743298
-0.6188128807671167,1.758075218235555
-0.7740358820771662,1.9576793034907596
-0.9561719103894231,2.1497041270982606
-1.1527052996183205,2.3028903736521023
-1.4109136343030262,2.351317781273564
-1.633046514177014,2.3179241332362968
-1.8871050634307687,2.1875725046012993
-2.0632569614733547,2.024308094906393
-2.1948845637670718,1.777224715302495
-2.324055604497679,1.5630154033262023
-2.3940973730113786,1.4364601953347207
-2.479803201292375,1.3917216185324308
-2.5594810227822085,1.4177818537105247
-2.5987683668258934,1.5225531961703032
-2.5716930098101614,1.6558011723846846
-2.5643610176593183,1.6863182300399735
-2.5768967575961415,1.6965527274653087
-2.4879748951023735,1.785102111903169
-2.337594908414757,1.9706898460858135
-2.1502148009639748,2.1575850436941097
-1.948740860504266,2.318161943581367
-1.7181655618909601,2.4156929648796805
-1.4688575775374442,2.4530254282533437
-1.2092005476519903,2.4993315054266687
-0.9803234373866135,2.665506180185737
-0.7853612556352756,2.8326664210787094
-0.6002702565500602,3.027536561448176
-0.48367082912172044,3.284073098613555
-0.39809909921134723,3.5371920839912336
-0.31120480418407104,3.7670429080104673
-0.170021905392595,3.993104685976365
-0.057096530773474236,4.232760067905748
-0.0014328623005489538,4.47524004103203
0.12989379710118026,4.705603626094558
0.3004366964078362,4.941700413932186
0.38448449395746187,5.203283549032154


==> data/solo/run3/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.4986517998059457,1.3817846981681574
2.501236529201905,1.3907721001068738
2.511396913139893,1.4069525234254017
2.522088782506776,1.519891711331069
2.439259170372601,1.727293623455411
2.329576132008212,1.9764404403662719
2.17582106361893,2.191275333491131
1.999696251845539,2.3592839445935336
1.7269870005088208,2.4151386808428303
1.4781337099958822,2.489496359852421
1.2481071349887527,2.614565434474157
1.0321792119259818,2.800185881999332
0.8658537892935292,2.9972518560136865
0.7345880582249588,3.2344081273962035
0.6305622217236926,3.486980581282216
0.48927195471580764,3.7029664229679797
0.3794081308889884,3.938889654967268
0.25838969532722356,4.162667493626621
0.17307967573214694,4.415960819906531
0.03903111188506503,4.654013522948855
-0.10798093997910285,4.874929268522331
-0.25612769802245283,5.105614222690381
-0.37247544261753796,5.337726173467497
-0.4457800299746689,5.498615704777164
-0.4592657685491096,5.533738718473374
-0.4846149903275363,5.531370240097016
-0.5705508439792781,5.431335272461747
-0.6340392437268295,5.223695700101083
-0.6964457751389497,4.965668113855601
-0.8591290364962647,4.795361097783778
-1.0646744606528078,4.643341651633694
-1.289740878721634,4.545746470891439
-1.5571009458002982,4.5013980924904455
-1.834636502711993,4.496164669985699
-2.10791595523643,4.475250814827257
-2.402925463837612,4.4785648962131
-2.702728945644199,4.498342100026826
-2.9748817242172665,4.501722373184542
-3.2545940815257444,4.5065574966440165
-3.5214183602091893,4.545739740641345
-3.7594056818780115,4.549970336891245
-3.9588392654160565,4.513224459748781
-4.187664604770057,4.479053390266476
-4.431032830645263,4.490763957664706
-4.713784848745746,4.5749894912852165
-4.953521395479688,4.613419786560146
-5.136154982544371,4.576509824256277
-5.260277512395524,4.509934500197283
-5.377390071941504,4.442746151115763
-5.453983994787665,4.423300203709339
-5.460305843521488,4.422536352590032
-5.4325175732232935,4.420698775431511
-5.308676485706281,4.323618907001961
-5.077663773644782,4.244785385275473
-4.819946206933093,4.158380486701949
-4.601671478000667,4.017398188506289
-4.3666223302382114,3.902066071379142
-4.12169212510314,3.79663440194445
-3.874024765530794,3.681984756815696
-3.672671468694002,3.531826038054491
-3.4522181535495156,3.381704331828603
-3.253783581935461,3.23512574416036
-3.0009390277705967,3.1681913507492023
-2.7491212650695025,3.0654697242794096
-2.577713652882733,2.9060825465298072
-2.3498423515532925,2.768390712632644
-2.1150262013193553,2.694774436688901
-1.856232176840058,2.657704006281972
-1.5925761504074227,2.6413090336272598
-1.3587996344203692,2.540436806620219
-1.1513723125982664,2.373280538690845
-0.9406196981905297,2.1943183878711707
-0.8271815646656635,1.9455308162568061
-0.7328388092473412,1.7131342272465355
-0.631967284843697,1.4490642783400962
-0.5575966945782584,1.2048964097142867
-0.4911603860829421,0.9644291535144157
-0.4435154664215186,0.7544565307773929
-0.4591017912593906,0.6041971114225659
-0.5256396673521812,0.5155205100537228
-0.5088828375754162,0.4258558151605268
-0.4304909990863801,0.3981175585678829
-0.3422057064870068,0.4496138421997513
-0.3167121701388677,0.5427038220083905


==> data/solo/run3/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.58,0.51,0.5,1.5,None,C-CS2-I,1711814079.751581302000000047,1711814087.991716541000000062,
0.39,1.42,-5.5,4.5,C-CS2-I,M-BS-O,1711814088.854617047000000053,1711814104.054812177000000003,
-5.54,4.45,-2.5,5.5,M-BS-O,M-CS1-O,1711814104.927934842000000058,1711814112.918106234000000057,
-2.35,5.59,5.5,4.5,M-CS1-O,C-BS-O,1711814113.800729456000000050,1711814136.170903897000000011,
5.46,4.4,2.5,5.5,C-BS-O,C-CS1-O,1711814137.095928658000000006,1711814144.886069950000000055,
2.38,5.62,2.5,0.5,C-CS1-O,C-DS-O,1711814145.806362491000000050,1711814157.206544642000000013,
2.4,0.44,-0.5,0.5,C-DS-O,M-DS-I,1711814158.079527630000000005,1711814169.179668769000000011,
-0.47,0.51,3.5,5.5,M-DS-I,C-RS2-I,1711814170.058167678000000004,1711814186.518379408000000032,
3.46,5.55,3.5,5.5,C-RS2-I,C-RS2-I,1711814187.411621323000000026,1711814187.481823382000000030,
3.47,5.57,2.5,5.5,C-RS2-I,C-CS1-O,1711814188.389873974000000024,1711814196.630072238000000039,
2.47,5.41,0.5,5.5,C-CS1-O,C-CS1-I,1711814197.500183250000000031,1711814206.720374448000000045,
0.43,5.58,2.5,0.5,C-CS1-I,C-DS-O,1711814207.591475060000000037,1711814225.131636180000000008,
2.56,0.56,-1.5,2.5,C-DS-O,M-RS1-O,1711814226.005829832000000000,1711814237.256021909000000016,
-1.56,2.55,-0.5,0.5,M-RS1-O,M-DS-I,1711814238.123791875000000008,1711814258.824060941000000051,
-0.53,0.61,-2.5,1.5,M-DS-I,M-CS2-O,1711814259.677644305000000042,1711814269.467773086000000029,
-2.56,1.69,0.5,5.5,M-CS2-O,C-CS1-I,1711814270.353715280000000022,1711814280.453848141000000028,
0.58,5.54,2.5,1.5,C-CS1-I,C-CS2-O,1711814281.319469839000000020,1711814295.879608802000000055,
2.5,1.39,-0.5,5.5,C-CS2-O,M-CS1-I,1711814296.786156181000000049,1711814307.256324385000000016,
-0.46,5.53,-5.5,4.5,M-CS1-I,M-BS-O,1711814308.110518406000000007,1711814320.240649052000000015,
-5.46,4.42,-0.5,0.5,M-BS-O,M-DS-I,1711814321.122073232000000008,1711814337.812270606000000051,


==> data/solo/run4/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.49075048044392827,1.667197931858409
0.46335204600617613,1.6639388291698347
0.4178952789867965,1.6742171101025063
0.2865078535182788,1.7886658911962132
0.08360874636195054,1.9215833133939362
-0.16227872546953817,2.0124627426825494
-0.364904030078223,2.1332888786045605
-0.5868447931134485,2.259647925877557
-0.7743644394526568,2.392114285981794
-0.9873349441350487,2.535786787632009
-1.2188374333430119,2.6776907364226523
-1.4737317731018735,2.7350771226546238
-1.7337601255637565,2.6804965031106676
-1.9857064580142911,2.697513311066993
-2.2792138648188067,2.752013010838406
-2.523530835356035,2.8633070095456845
-2.724325736838371,2.9893186910230725
-2.9590237623593065,3.104222530886571
-3.1745245006563683,3.225218061056924
-3.3779412113240013,3.381415427354158
-3.6010353122198713,3.5368807263381297
-3.873982129243325,3.61460609601864
-4.096276667312299,3.732247878123565
-4.290621809696159,3.9012023602564487
-4.51052361998326,4.0232980505976315
-4.773383627573801,4.067569486109431
-5.017245457014327,4.183235222775485
-5.197008194335335,4.35689567088101
-5.376712918350473,4.542760652927983
-5.513987561822287,4.63418708664852
-5.6052973700983815,4.636723450168317
-5.657485461763933,4.560915840059793
-5.606154382895224,4.47125282138273
-5.595104016147084,4.496779428026832
-5.586556948569445,4.493954989235349
-5.4771258182671305,4.407690557554228
-5.268498160895934,4.328328856431748
-5.002768630858379,4.371708191798316
-4.739496329570262,4.474591444390299
-4.4761900203854,4.524492898253045
-4.21849661743981,4.524016882326878
-3.9728557061267713,4.603312695028636
-3.751999105568724,4.7022909317947015
-3.5126304878672174,4.870703064309649
-3.3138396388538864,5.059143233240234
-3.0955072653720275,5.189021666439023
-2.868170836065284,5.298693419283721
-2.655180772540429,5.398271246888448
-2.501385139003242,5.431712917099408
-2.3821933879761956,5.49380950280217
-2.349278590725768,5.563785716329552
-2.336430903326758,5.570950369018899
-2.332347651694009,5.539964506009901
-2.2448542384582937,5.401042751694895
-2.1481517217382007,5.172540791588645
-2.0669648016809896,4.90827862332268
-1.8729631517200351,4.7142167434768325
-1.6122468352425074,4.641763479115834
-1.3355232168451268,4.573963393601232
-1.0747302650033124,4.55379032926541
-0.8088236801976322,4.5363912288857025
-0.4997252862944996,4.559158048288786
-0.23254875154109056,4.575336951701436
0.018292084483216342,4.480958018663503
0.2706086398335491,4.435920429278553
0.5355164164286167,4.450867991029615
0.8110967708481063,4.445011792067062
1.083214163338491,4.443260380104984
1.3387127884790337,4.45005779368588
1.5975990314430342,4.4315674938392275
1.8418946956742697,4.419631215798664
2.093267770511106,4.4734710083549
2.3903011268861634,4.435360692926582
2.663891568197962,4.419295453548398
2.9179230063255486,4.4409834025973245
3.1815177869163396,4.440436949248576
3.441043157941186,4.480153883604048
3.680364388709533,4.501179880469644
3.923582099085152,4.488404094778142
4.187473366201498,4.47605949298887
4.428385015614593,4.450322356347752
4.711711390264006,4.456701645153799
4.964457258063623,4.4296822449452105
5.233604979130929,4.44145685247022
5.439983802748461,4.491315392459272
5.574773707941415,4.568881537702263
5.649775014415284,4.565596842377764
5.634070165511364,4.496015439972971
5.565571741741091,4.4167836583734825
5.472437203623763,4.368664890672749
5.38308952329165,4.363275069976454
5.334979620762522,4.436835955759267
5.345148152748303,4.55275798678112
5.424381966210352,4.63480345762835
5.556427675131225,4.652579850705543


==> data/solo/run4/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.367149107478698,5.618748167541801
2.3456596810459476,5.611280052344058
2.3722623836170245,5.58777416676432
2.479993117539808,5.468925899535672
2.6087471757344107,5.261344262209182
2.7482080244545974,5.029624706857152
2.8322144037448127,4.7992819516173775
2.844743292992123,4.563871833211359
2.769631809630846,4.3211432474262175
2.711300386053778,4.068477551809319
2.713023092193101,3.7996469021168906
2.71809188747907,3.5495195926653405
2.688378628566847,3.2746457939226956
2.6035894823539314,3.0128302475555713
2.5616600412641155,2.74739761627029
2.4996842916448716,2.4850952039948244
2.432160939683517,2.2384705057159993
2.4021390630104626,1.9721876068998203
2.4176257526219547,1.6916398949953373
2.3973649713348264,1.4208666805007657
2.3801443531415276,1.1619365747565018
2.3856189928797082,0.9083094477770752
2.366985943235834,0.7233462811269963
2.348935464019511,0.5655606353501668
2.3656740064762287,0.46909572926454773
2.4406670212057593,0.49790908754384494
2.479508954124523,0.5540088676634463
2.460480299545543,0.5512484241811363
2.4235418369432757,0.5697208447542825
2.328739318823129,0.7124459327627306
2.294802511542022,0.9537426405880246
2.4087771402518046,1.20813595758167
2.451634701947349,1.437072748216792
2.385067227396548,1.6998325842288704
2.213948026003634,1.9240349672424495
2.04648097378199,2.1290767025719175
1.850756751069956,2.3241225668799865
1.5881472968067207,2.3748437844944372
1.3585434110643848,2.358708317728527
1.122620811443173,2.2733176304002782
0.9117971324398523,2.0986164616276253
0.7777015908952671,1.9128414721984999
0.6537793890104893,1.7009653605487767
0.5588173142837528,1.5057221720617981
0.4231490356166009,1.2744376115524096
0.2702543391077005,1.111304933142678
0.08170632917359583,0.962438599691092
-0.15747187296703738,0.8420843402434417
-0.3924230503703482,0.7446974747504511
-0.5607434968880539,0.6580607752037895
-0.6543002571433224,0.6066153311325186
-0.6645632168824956,0.5173231650635431
-0.5954596668203807,0.48285017351715287
-0.49445564878196885,0.4798786345867916
-0.4036428246352395,0.46408171255629305
-0.37641405170680686,0.47288030987809493
-0.3957396052512151,0.4836412754471884
-0.32114046330458706,0.57350651627558
-0.19196981666146307,0.7519122536993709
-0.07383206672276743,0.9949337585572399
0.0716226653312387,1.2346595478818967
0.18457432034657517,1.48298111620909
0.273310691103204,1.7390962707089708
0.3814059852890139,1.9944741338744134
0.48176458636481095,2.226088294103084
0.5650464750361581,2.4440168204172568
0.5949795512737356,2.6634313121743527
0.585414335946346,2.9168222598350586
0.5939061791162439,3.1857286046128976
0.6571843468824451,3.4448442844215448
0.7603399830486057,3.6781440864706503
0.990553522678753,3.8440449114725554
1.2197521588260374,3.967042802658913
1.4488602085630187,4.081701429224191
1.6931824148496826,4.194492860284688
1.884504912951967,4.341467975982512
2.1061774138062686,4.414494549860433
2.347686696180271,4.485471843406588
2.562603552980324,4.658265614898675
2.723536312170049,4.8587832825757005
2.9628015270860635,4.9477129635592565
3.1628883121199594,5.118897910811457
3.2513642603951682,5.357545442545498
3.374518583105367,5.515813605418067
3.436017126678879,5.576887443949717
3.540268285721142,5.533631671346254
3.60150889560545,5.424397438415417
3.5809180733731107,5.407999709491653
3.529687378751416,5.562049571072687
3.527090502393174,5.652111122112591
3.5142886199908614,5.601197510110163
3.508287588800102,5.4671929302006355
3.5060281003960174,5.393252634516169
3.5399560595105015,5.463656683471942
3.5928821143055916,5.586222631559668


==> data/solo/run4/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.631635558015546,5.631357858006629
3.6313662276655734,5.631219803528493
3.6112531891313564,5.606828997922455
3.496035931744676,5.488888185882033
3.2816956600722453,5.392306430916837
3.008859304895311,5.326103819403751
2.769988483820524,5.302498459324637
2.5961475387607695,5.359897234088692
2.4555629164525055,5.404280433167598
2.376052967834798,5.443307177775193
2.3664183858712327,5.512055820431609
2.4458005358054677,5.574185963023303
2.5123144673390176,5.581392800863052
2.556251307459517,5.525959549518285
2.542248176607632,5.435739482514673
2.4963531957665492,5.380411203605186
2.4391055720531822,5.4629238769127975
2.383328722536027,5.569534049896314
2.3961808107138007,5.641494560213409
2.383411361075763,5.622404511619889
2.434782830060971,5.559933634893076
2.526792433865877,5.398406120192949
2.5440647004052255,5.148351969871916
2.489053535239684,4.904462889146879
2.343585092428621,4.735476085330862
2.102873608650976,4.655973683369488
1.855105567481583,4.615142043601802
1.6328462710316543,4.587074258141556
1.3623123187281028,4.606560927759292
1.105810641812024,4.7241614041266144
0.9045025171707841,4.906224260163302
0.7592304129857507,5.152628408296831
0.6313369916087244,5.389065907750925
0.5679550570139911,5.557696159447793
0.49500523917885286,5.618484305026465
0.4670722897203033,5.612618444853799
0.4320445933345505,5.496364534073428
0.45907696126901354,5.41053718471889
0.504863510658531,5.371872171873582
0.5153703276682486,5.388434487113621
0.5456878364399865,5.3630854011863045
0.6455988350119717,5.2365297507512745
0.777800660686822,5.020816345531514
0.8954955504637451,4.8347182449331125
1.1219359374837183,4.67418372437352
1.3686080238157614,4.559112079616646
1.6291053675279286,4.488382243480461
1.8511823309296274,4.346648000282566
2.0358003771675666,4.158517886650503
2.2358179486163774,3.9760429815662337
2.3519933406257088,3.723308030057222
2.4511647905053198,3.4814128769435895
2.4674461956942126,3.2067650519727358
2.412215590655806,2.9295318552620335
2.342479646309018,2.6679355329100733
2.35178397697788,2.4207471465854167
2.3801699072708247,2.1866860625584477
2.359309392428119,1.9149447560650783
2.374587789070189,1.6761012372213926
2.3845905469313213,1.563713705904203
2.40139454340494,1.5473884541833476
2.376897698110699,1.5378822483146248
2.3763103739563234,1.5378331308281246
2.33610619577229,1.5155777952438447
2.357344499056077,1.4534105994676316
2.4192016552775124,1.277495039856464
2.4768076166853015,1.019981257397019
2.5096144596933483,0.7517074358213933
2.4399746918877945,0.5380548336777597
2.3348476483525404,0.4088359769855438
2.3484911877942336,0.3971352482747548
2.360405419772684,0.5332941057916585
2.380565528884472,0.6792399993623466
2.4153052898952505,0.7113057370433051


==> data/solo/run4/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.6325499496410547,2.579431057879831
-1.6354579566661676,2.578210312910154
-1.5781536557964904,2.5300390605002154
-1.4448813323860565,2.3954449908108493
-1.2297286892552952,2.2416735462116453
-1.0060564279602504,2.07933291111598
-0.8586008346414888,1.8631359354989587
-0.7171812082054471,1.6272005832151932
-0.6430331633813745,1.3713726017417591
-0.5866040717670548,1.113637838858902
-0.5391910883455696,0.897503608613399
-0.5590841037598109,0.6968069680458002
-0.618823870519201,0.5658100712626684
-0.5881057222302817,0.4629216228349284
-0.4743589131511674,0.4374400608020681
-0.4124343126207827,0.5258364507893445
-0.45756787389138653,0.6425060998016134
-0.4738043641632622,0.6636485467195266
-0.4746175437097463,0.6678029421316136
-0.5478748805332064,0.7532615957948292
-0.6503375515883841,0.9343147640599112
-0.6286963091569919,1.18699897033585
-0.5636610240522394,1.460424194166219
-0.5466601647984428,1.729715696073338
-0.6366329400919424,1.9203410540624053
-0.8127944364195917,2.0868779046019728
-1.0091523181832975,2.2101634720452243
-1.2123416257934332,2.3330444668596355
-1.4146356063341365,2.436974782872546
-1.6439737465683317,2.4733681798940963
-1.8979606434742127,2.456872690098373
-2.1064907360968097,2.326615979162734
-2.2918266013926947,2.1469190003752465
-2.3807627697095337,1.9450892077110717
-2.411100101450629,1.688833838119958
-2.4148280201786694,1.5021591319273464
-2.4598454540235872,1.419990240163161
-2.5568300853646595,1.45550985818639
-2.5408551419287977,1.5790374537990255
-2.436226845657316,1.6060583087858984
-2.3804850322833793,1.513358255943802
-2.4820761637600013,1.445260573236022
-2.575580728626428,1.5130826219311406
-2.5776310594293164,1.5700432284579522
-2.5797254534711533,1.5791213583806463
-2.55283700516373,1.6127542066679073
-2.4239935040040685,1.744244902570106
-2.233995012111711,1.9344165396797908
-2.086622827899725,2.172806285296845
-1.9183420479382485,2.358315520059798
-1.6247220741827766,2.4076830261485047
-1.3408117412923404,2.430064144483106
-1.084917489264738,2.5260001875714053
-0.880121241745129,2.65065400559248
-0.754559491018546,2.8607160855006653
-0.6780980460401066,3.1055804105964846
-0.5475484484084746,3.290667831335773
-0.4131469504502677,3.4697654038493084
-0.3473651847796675,3.7216169473583944
-0.31772592580111303,3.9648015418167186
-0.25272098021129147,4.197048726357631
-0.13326555841446064,4.433338526012399
0.014226841437445292,4.572972442121535
0.187756885567594,4.633398214651122
0.272999990038595,4.839873636362393
0.2891594801498147,5.11509562767306


==> data/solo/run4/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.4404787699908037,1.4071476309870834
2.4324674825535713,1.3971768193208112
2.4661558094140834,1.4282409290593483
2.4694237289787693,1.552199217331583
2.3893022134406423,1.771059987421781
2.2573946630093262,2.0090277361762015
2.083357366121059,2.182481125530692
1.8827315657305586,2.320948607797854
1.6708096817318472,2.416359370016342
1.436899244135493,2.4862195636012085
1.2146806707396676,2.590147580743694
0.9973331629724578,2.6879585508747645
0.7804524107483435,2.821086293205516
0.6017844528195443,3.0410797609141995
0.48755130574461747,3.2684592958262977
0.3572913383080336,3.4826790486502177
0.20159410515297715,3.707275416452195
0.10602591521084664,3.9544027309811534
0.06256096885298087,4.2048871412521125
-0.05510004800090251,4.4423253249205725
-0.18996319862810906,4.668903884285945
-0.25615613119844116,4.913327695177469
-0.3525243647654805,5.14670054202082
-0.465877329604168,5.356080202727295
-0.5112137111368961,5.46255098858351
-0.518617782438087,5.4827209480593275
-0.5798836250844266,5.449522473687513
-0.6668808995983968,5.307270958363994
-0.716932935564351,5.06592635308964
-0.7837374121099867,4.816684649198987
-0.991588907192268,4.69686221286459
-1.2571025916370369,4.605330501419998
-1.5188399490850384,4.581507053940037
-1.7903328708352975,4.548954498527382
-2.079463827696692,4.526589916900248
-2.3589480748456015,4.542430542669778
-2.618460322810696,4.489426168897006
-2.8685883474792533,4.413759188254241
-3.1539091674974657,4.417939942192908
-3.411604916692244,4.451672403799802
-3.6926063331016743,4.445805232424821
-3.944162424566633,4.429501572673181
-4.195208910048796,4.440693806502556
-4.44991130516256,4.454133811197223
-4.726470734067311,4.444897984648344
-4.976847516521583,4.462640040439799
-5.241934747996755,4.4640748777521715
-5.45227839945576,4.491105249675068
-5.568994506340772,4.493539749413253
-5.656498167064549,4.559755877876315
-5.6237667068543535,4.571831646679901
-5.531385650595771,4.503105510832552
-5.385986518931952,4.392384473878762
-5.33174849003387,4.339876736081987
-5.358725862072781,4.353895007033323
-5.4515687258244,4.424902418472777
-5.447264912740784,4.428074433695654
-5.428561460948796,4.389628773986135
-5.295735399437668,4.291394282946087
-5.061821089468999,4.208575255456182
-4.81326393221566,4.070115388331977
-4.587297546910602,3.9407349435952836
-4.339523073787223,3.8648529054582657
-4.126819190298611,3.726649422074053
-3.871744945003688,3.6685969177395155
-3.6408628676073627,3.553449082936411
-3.4379614086414017,3.418728930827387
-3.226183754873771,3.2993955406132107
-3.0066640568591056,3.173890356847784
-2.758882316504023,3.0461198482215224
-2.555742954979532,2.9172187672382903
-2.3519672770856013,2.7710666755454607
-2.1251798306893246,2.646542460897711
-1.8522717654247005,2.6054301420331702
-1.5940760739075954,2.5616534376151634
-1.3356069721413035,2.4747673404084582
-1.1195944078440672,2.294873698234533
-0.9434155259349686,2.070522053293434
-0.7962128792853078,1.8610045052579607
-0.7267579201216338,1.5994867515390143
-0.6830115527988219,1.3523726041208455
-0.6342247048691013,1.1130903560376406
-0.5737396994787277,0.8509933459898474
-0.5636022007954444,0.6034550497003766
-0.5461431260253572,0.4427427725126862
-0.4950825213356996,0.3066797979424558
-0.47563612581617326,0.260234490412919
-0.4722216326245532,0.28280100740363623
-0.4722224492230631,0.282794640161891
-0.47222306360247845,0.28278984235301474
-0.47222350401791824,0.2827863856515382
-0.472223801783404,0.28278404857091316
-0.4722240374541813,0.28278219885484274
-0.47222422162267486,0.28278075336621894
-0.47222433916938017,0.28277983077397956
-0.47222442824558064,0.28277913163900065
-0.47222449736997185,0.2827785891003813
-0.4747543937974934,0.32992660235845644


==> data/solo/run4/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.37,0.59,0.5,1.5,None,C-CS2-I,1711814352.290366914000000018,1711814359.260514640000000016,
0.46,1.66,-5.5,4.5,C-CS2-I,M-BS-O,1711814360.110450835000000007,1711814375.410582864000000026,
-5.6,4.5,-2.5,5.5,M-BS-O,M-CS1-O,1711814376.272206468000000017,1711814384.252449264000000016,
-2.34,5.57,5.5,4.5,M-CS1-O,C-BS-O,1711814385.131219011000000008,1711814406.801398937000000050,
5.62,4.61,2.5,5.5,C-BS-O,C-CS1-O,1711814407.659894545000000041,1711814415.790079399000000049,
2.35,5.61,2.5,0.5,C-CS1-O,C-DS-O,1711814416.694286465000000043,1711814428.684491307000000043,
2.46,0.55,-0.5,0.5,C-DS-O,M-DS-I,1711814429.554482999000000035,1711814442.954642363000000059,
-0.39,0.48,3.5,5.5,M-DS-I,C-RS2-I,1711814443.849899716000000053,1711814463.320112477000000020,
3.63,5.63,3.5,5.5,C-RS2-I,C-RS2-I,1711814464.206637573000000013,1711814464.276780399000000017,
3.63,5.63,2.5,5.5,C-RS2-I,C-CS1-O,1711814465.191551274000000012,1711814473.111687484000000007,
2.38,5.62,0.5,5.5,C-CS1-O,C-CS1-I,1711814473.996477999000000062,1711814483.226627744000000014,
0.52,5.39,2.5,0.5,C-CS1-I,C-DS-O,1711814484.077764464000000005,1711814501.477940644000000030,
2.53,0.58,-1.5,2.5,C-DS-O,M-RS1-O,1711814502.358346624000000022,1711814517.708527636000000044,
-1.64,2.58,-0.5,0.5,M-RS1-O,M-DS-I,1711814518.600456727000000037,1711814526.030619112000000002,
-0.47,0.66,-2.5,1.5,M-DS-I,M-CS2-O,1711814526.894484227000000056,1711814539.234634024000000015,
-2.58,1.58,0.5,5.5,M-CS2-O,C-CS1-I,1711814540.112300984000000007,1711814551.122475339000000008,
0.38,5.62,2.5,1.5,C-CS1-I,C-CS2-O,1711814551.999704946000000062,1711814567.299870369000000019,
2.43,1.4,-0.5,5.5,C-CS2-O,M-CS1-I,1711814568.198388462000000012,1711814579.008543992000000001,
-0.52,5.48,-5.5,4.5,M-CS1-I,M-BS-O,1711814579.881494117000000055,1711814594.711658848000000044,
-5.45,4.43,-0.5,0.5,M-BS-O,M-DS-I,1711814595.600226552000000037,1711814616.600409150000000037,


==> data/solo/run5/robotinobase1_iteration1_pose_data.csv <==
pose_x,pose_y
0.3765787359108982,1.3905307718416244
0.3674520641711653,1.3852837543944134
0.3640480922511081,1.3923573670789215
0.271310094325101,1.4831996378226342
0.10297739198456837,1.6492046329000267
-0.10003437741687327,1.8088732244889978
-0.2559223564952744,2.00389180806582
-0.432193777006793,2.1730368156963245
-0.6348688368473743,2.3165230246704693
-0.8488342638584269,2.4589500854740214
-1.0908145071047146,2.5446828042747507
-1.3609975714642888,2.5105251094166023
-1.6249492126965033,2.4125430960313703
-1.906346584833855,2.3991965548509873
-2.1507356455674747,2.491356958617387
-2.3638062049204107,2.6135256122098207
-2.5948218323092913,2.721505866031722
-2.799792175508789,2.873220120238042
-3.021806353778335,3.007376924666124
-3.2519917177241355,3.1323322062288046
-3.4532409387812018,3.2910335947712688
-3.6404391102088676,3.47361275463281
-3.8918643484199236,3.577385953136744
-4.1344102461578585,3.59863971804336
-4.399960331531922,3.6444162248314775
-4.628056637988678,3.747344693981658
-4.8011043868870695,3.9139769460960285
-5.003944213543072,4.0692132027722945
-5.15375433219336,4.258839135886101
-5.258161326347237,4.487427307828703
-5.345455301353548,4.625022998035297
-5.438701302234378,4.663902947627055
-5.555283121223196,4.642345366903575
-5.561899626023172,4.609864717502798
-5.540258050210281,4.582275056821899
-5.52243456972299,4.568961218342781
-5.431496284323165,4.493298235676462
-5.241012394807434,4.433302152599096
-4.967906088973496,4.398949731192751
-4.688275929134755,4.431912231797699
-4.426625306103256,4.48675656506019
-4.156838372355002,4.510308133463714
-3.8979013869092185,4.614503411382304
-3.6605990828944908,4.7581164915682095
-3.449185423713158,4.95373467058971
-3.232146991917056,5.111297764738724
-3.0476524103521196,5.290036338972453
-2.8447518132161123,5.436754955204471
-2.6423129344041514,5.478043785166081
-2.5043625173543407,5.525912282596093
-2.38699534612922,5.592930944480816
-2.349515174502281,5.629633026309851
-2.335713513204122,5.625446882864167
-2.4102283266900817,5.693608668684917
-2.5193179823893552,5.688345670634757
-2.5718586439268023,5.570473990811504
-2.5753844793364085,5.339350825528814
-2.4954686614240242,5.108995211319948
-2.2929341917402613,4.936618130891552
-2.0763175368939626,4.775619617028535
-1.8733280226975206,4.608388980384274
-1.6262755505193696,4.5119519635861804
-1.3686286500394227,4.46121838913701
-1.0863565653964526,4.429760128884519
-0.806258545285047,4.439939704478922
-0.5293552290680464,4.4838551673851
-0.24446608639724526,4.46569214410655
0.05793842450219744,4.509052828467433
0.33209925742181634,4.51485259482763
0.5884993348796353,4.546080632821751
0.8674246118808031,4.503778350778392
1.1313077539490712,4.512901316215618
1.4145225849502179,4.575315680438079
1.703730989883898,4.579612636462044
1.9684869864992776,4.558063828230423
2.2476078430099498,4.55776768605863
2.5342082614365737,4.579836107399786
2.81676939065598,4.54415360573708
3.099193331232218,4.585822667248219
3.3563663100909573,4.614288491504562
3.612393945663585,4.5519532288946145
3.8766882610224442,4.5577679913858535
4.158910381172556,4.594050058380132
4.418229928701192,4.530331285815897
4.67030171289418,4.535513212617806
4.9241600542906765,4.544073528627232
5.209358540299848,4.5605496584807215
5.410074139839615,4.511333167420662
5.576091499938079,4.464530053362562


==> data/solo/run5/robotinobase1_iteration2_pose_data.csv <==
pose_x,pose_y
2.4167084232296925,5.5077376076553275
2.376409155265139,5.574760646384323
2.376738607331858,5.569038991244346
2.4491135040533814,5.511606882963619
2.559253899417209,5.349472730304556
2.6707666329586415,5.113346290808807
2.772118517554,4.846672030695819
2.8156962245465182,4.573863041590561
2.767112199016694,4.315827077241634
2.698482814722028,4.071158206562236
2.721781400388104,3.798302496058294
2.717488059591454,3.5436973577778863
2.6722728451414213,3.2620978807576777
2.6122624020412135,3.006570936034361
2.601191936655417,2.7489217294235235
2.614755907984979,2.4947894850096946
2.5352056705327968,2.2406566002780988
2.434480332269494,1.9648971402973139
2.4155512562073067,1.6898473567725256
2.4058519422360805,1.4155931332734957
2.4239624377694278,1.1378765050686876
2.4050917070540585,0.8835496361056115
2.404895684646352,0.6732147551093883
2.34643953362799,0.5544805643069022
2.3440499174608713,0.45614853489135876
2.358035278424666,0.43627287842931817
2.362328964452934,0.4335096239003199
2.393102632819699,0.4780712224188527
2.4715702018055765,0.6249002180394099
2.5118853731829978,0.8487872003669499
2.526789126575024,1.1285129877869138
2.5102858450482897,1.3888373996215124
2.4193294092354325,1.609930983406087
2.3123707956690773,1.8109967802119789
2.176924024671186,1.9880836565229747
2.021322960747629,2.1573116222867355
1.8162546417501264,2.295090488027199
1.5746983074883314,2.374511161452249
1.351005720062045,2.368313662199526
1.1727948191496778,2.3316542544919088
0.9870768836026663,2.201348986465689
0.837324712300544,1.9882786544028013
0.6756268700711661,1.752426050382655
0.47444362640621035,1.5767742992801175
0.3320011785910807,1.3501490524533317
0.17575711801897764,1.1616919265665853
-0.0021503861390786416,0.9570609322987166
-0.17655854378264046,0.741592673589036
-0.35263408744387786,0.6107562992697116
-0.4375199752929163,0.5655047606573878
-0.4518858368518862,0.5744335122991476
-0.45110464266696504,0.5926027534183955
-0.34815947998064567,0.7068748693697918
-0.209057917894677,0.913076756925498
-0.11084017045050634,1.1566363689008972
0.04196607933266429,1.3936830404429916
0.17520761799179768,1.62989948008794
0.2710740360723396,1.8836177779705465
0.378603124583597,2.1273518364106963
0.4540032236492527,2.3452131028216328
0.5249577682890181,2.5662786245073397
0.5629666706746566,2.7890934827596428
0.5991251420206618,3.015712602932652
0.6192521429314719,3.2749634435260324
0.6783351159951615,3.5140881880136634
0.831299943381459,3.722592426934648
0.9981356901746455,3.9346901267391887
1.2162751316029006,4.123786278403488
1.492063049992788,4.233390154274429
1.7615870033384615,4.31776336023458
1.9826026401053567,4.436986950532141
2.2140509169157987,4.548700652576579
2.44077660543624,4.665292298028585
2.657788641341846,4.8078595334942005
2.834776461743302,5.001810075783552
3.0324273953153256,5.146272723228059
3.2442791946550624,5.294014327576548
3.3935788810360425,5.4311505885223035
3.5422418463350906,5.510188829955337
3.63283103491388,5.499228774732421
3.669996291912168,5.419308071185453
3.6119167735603104,5.38376670825098


==> data/solo/run5/robotinobase1_iteration3_pose_data.csv <==
pose_x,pose_y
3.545400544404054,5.432682724136281
3.568854268081891,5.431990569752032
3.568563485827617,5.432198250594011
3.517554759944312,5.48177617332425
3.3676270205627015,5.5496495836980415
3.160776959235013,5.559750943834574
2.9039774713839446,5.529568519495811
2.6934329560780954,5.4583023949474905
2.532168944883768,5.36718471256151
2.449921598080396,5.373034825877957
2.4251150183754286,5.4858158407001225
2.451485525331968,5.592883314814762
2.5333172793816368,5.6605315172737125
2.6145237274281805,5.631075284063336
2.6038417872624313,5.507486473802271
2.5147123200259625,5.438946722064476
2.374385668267525,5.503347984959146
2.360118719023614,5.562009554620873
2.3573658022737836,5.558743846621352
2.325820967758649,5.493297930407765
2.2329351578769185,5.322756252956036
2.139282596841759,5.069761319293831
2.0122907264869507,4.8328596461913005
1.8183353924860437,4.713662672556723
1.558920427985,4.638619090337451
1.308048722102892,4.678226715458034
1.053021537275834,4.748271626018799
0.8572175872834575,4.903064243584892
0.6986172802876334,5.100524095236725
0.5808838748086953,5.334786477715251
0.5588626871513189,5.4929922208873965
0.5583831560508177,5.554960074067774
0.5077107981573528,5.574882737745778
0.4050139386096146,5.509704725445603
0.4152566980388529,5.460425923553113
0.5214389176405088,5.423240880582105
0.6209335262230732,5.464029043535867
0.6495544639321469,5.460982789059115
0.6646301494488139,5.461055347342107
0.6151575048035668,5.382986705147847
0.6343932119669045,5.208073177533198
0.7076643966443366,4.974563007609461
0.784736094704968,4.760941029920716
0.880727521319442,4.624001525724873
1.0757209141566895,4.495792211119508
1.3339990276362383,4.44525948263168
1.6018318200212822,4.356941556180175
1.8559096262316042,4.218101758830488
2.0607237676208876,4.043744666151058
2.2546201443607297,3.8317004740814964
2.3962800278554166,3.601229134391433
2.440556401248512,3.3196587168254075
2.45852668416632,3.046404887457969
2.429183320651468,2.832392570117179
2.401078499115631,2.578864044848324
2.363769089911336,2.3484272489641262
2.3454476308796157,2.0781025637957082
2.3813661774821204,1.7903432067741347
2.3850535129470387,1.519730063084901
2.3768136475147683,1.2498180487506314
2.349790535756212,0.9852171653382182
2.3623343864486848,0.7659725715604764
2.3489998343135357,0.576649832072117


==> data/solo/run5/robotinobase1_iteration4_pose_data.csv <==
pose_x,pose_y
-1.6276451771330007,2.5243940315280593
-1.6281689632953413,2.448165234385983
-1.6270768752697962,2.4308141778080774
-1.5746001052966496,2.379478701637846
-1.4352227063961687,2.257964865087908
-1.2119632891053562,2.107386896285802
-0.96777064071656,1.9643310432749885
-0.8002636874383992,1.7374040459054574
-0.704875790671358,1.4760362427262883
-0.6431652286123966,1.2114102456005262
-0.6152123091586332,0.9447126023021525
-0.5963208000180638,0.7004501204108882
-0.5313092479487704,0.5529432828664174
-0.4404649599213306,0.5121720489061344
-0.3675511582644925,0.5485674557147061
-0.4514829517321207,0.6218877668007889
-0.5603646420560888,0.5593160136109355
-0.5982106127971494,0.4729431835447132
-0.5132096594367541,0.4711257408691634
-0.4865066527982605,0.5790682025886191
-0.5531523317519209,0.6711737745996686
-0.5608453773704833,0.6329553978843848
-0.5450418453464166,0.5532092079951625
-0.5315754728183313,0.5455482460043815
-0.5640162615465589,0.5938210771295105
-0.6339279365577847,0.7602756561439291
-0.6448657416968171,1.0072074187502387
-0.6176524493847344,1.2824160645215108
-0.6740919470111542,1.5317250908118138
-0.7098797120541587,1.788496998410271
-0.8032396145042248,1.986890591244763
-0.9554730355373053,2.154512791779319
-1.141333424795399,2.2806263746464803
-1.3681247624784922,2.3776679010805966
-1.6241495037433584,2.455933350295571
-1.87506994562158,2.4077729888103443
-2.0653800244564153,2.2974424582502153
-2.2037111258967346,2.1051554432262862
-2.29503960943069,1.8560658753828467
-2.392126013032177,1.6535945513304255
-2.475613419004647,1.5218816057956146
-2.516430847159701,1.4047301912561705
-2.5231411227590024,1.3975528638270749
-2.5641568042588037,1.494896724142809
-2.566981727632945,1.5934971677874468
-2.4761770379729424,1.629589917025228
-2.38333375504057,1.5787625080041219
-2.3427381529947007,1.463306692818938
-2.3490748285227308,1.3728065767067688
-2.4478051968404997,1.3362451545241187
-2.462212697927557,1.3536251254342175
-2.4672398424611806,1.376905968266736
-2.452839696227349,1.4854929371467245
-2.3656554315715255,1.6922178073016139
-2.2634857459039135,1.9495771603284449
-2.087938054063826,2.1474461169429393
-1.8740230073390542,2.311456177452669
-1.648519347620892,2.38573992252941
-1.3880776408139828,2.42421613794406
-1.1527003200070416,2.534092854959134
-0.9591286608761722,2.6871719082554466
-0.7939760478207722,2.8793273471724596
-0.6505546248634533,3.101843218726784
-0.542456186346385,3.334073796233712
-0.42410955597758315,3.5578101406134297
-0.3461986868430811,3.805726194699414
-0.26530954959036074,4.049713525934477
-0.10191529935120236,4.25383389278617
0.019359648913878647,4.4951086397551165
0.18644203818155064,4.7106655747608634
0.28586895975432913,4.9488652797792865
0.48276006528691023,5.0986392397191285
0.5954923600499034,5.274740769730847


==> data/solo/run5/robotinobase1_iteration5_pose_data.csv <==
pose_x,pose_y
2.564649349425019,1.3362277313459412
2.6170788282964192,1.3604679523968226
2.6167772512722864,1.3638815770171775
2.559950449639328,1.4214891750968204
2.4594543186667934,1.5865100846407076
2.3871329350786796,1.8377598662343462
2.2758351611474175,2.0558442796689276
2.0641392659685103,2.2441971872316
1.8317883036277225,2.3822970333497437
1.6099686242431912,2.478586275540888
1.3841021379512848,2.5724956166222146
1.2096438166143169,2.7215535539427558
0.9970994163989932,2.8530509631613965
0.8153945648599847,3.05199010974325
0.7203458629805031,3.307333513071209
0.6427491726737783,3.567367369674184
0.5256699232877159,3.8013526431379088
0.3957409800896344,4.02040587340022
0.26903517935992516,4.245309356629352
0.11608529703171773,4.471346569098292
0.03678361850821116,4.736563284175158
-0.07287689341481504,4.979628185697748
-0.26522923871158777,5.175317996214576
-0.38536302694653957,5.39952394404433
-0.4410101021711882,5.548837802825846
-0.4328049116470155,5.613119466057356
-0.3890209635356832,5.678315996080827
-0.30578046115625057,5.664072265356848
-0.2900365997473848,5.539598075949224
-0.355748776121088,5.383953114836829
-0.4771622694155554,5.197096778157616
-0.6208163641883545,4.990379592173215
-0.7944422648629467,4.8268276233461185
-0.9996902033845155,4.677186189415375
-1.204571012847105,4.538591757610849
-1.4782296137694564,4.500010878492885
-1.7087002918300889,4.510791179746092
-1.944512430506991,4.50134157153445
-2.2071815352818365,4.494015676524585
-2.469571273053657,4.519090825154617
-2.7291816169919763,4.553228144825736
-2.9877645328102673,4.573148436531466
-3.2234794881775555,4.592774313842618
-3.4595759547013962,4.559246252119898
-3.731213535722038,4.523769959231632
-3.9820748129537047,4.530637247102684
-4.225608659649465,4.532583049909519
-4.477389746927265,4.55147562138503
-4.74654109000401,4.555737093313658
-4.989390097969434,4.5300202472451945
-5.253288634688042,4.58643506724513
-5.484336562655296,4.592764146986459
-5.64158972388686,4.593075561511325
-5.661618469697515,4.5104335878189605
-5.634381319529624,4.475958351763035
-5.627288353586081,4.468329664199493
-5.5722705470976654,4.49874554905084
-5.428381062355565,4.4515417794037315
-5.193955684530625,4.3556063545774615
-4.92776167816573,4.271280705502964
-4.685872223506242,4.169710483616988
-4.44932636127156,4.050398524339674
-4.2326791762043845,3.9237754787044374
-3.9821156912225346,3.861030091194932
-3.7235535772820816,3.7914701156626816
-3.5248303685537445,3.641475050582547
-3.3185351175898066,3.5300068071773887
-3.130519489661178,3.374329210488375
-2.9121125762252404,3.2482667844746365
-2.6917533432710226,3.097943145003857
-2.4918998724667905,2.9442016314588013
-2.266275268533498,2.807998707713738
-2.0245980098158514,2.690831666588872
-1.7792557376336648,2.6134352195866404
-1.5197440789137837,2.5954374853881985
-1.2702507138497423,2.533966658338505
-1.0682849736354103,2.3504758547288187
-0.8871582559644313,2.142016262497832
-0.7914107485485711,1.8753868787370278
-0.6954590816008455,1.6303756757152799
-0.6088780172181474,1.3622553602802134
-0.6122056522827866,1.0719916029701848
-0.5271677410329113,0.8350497599241304
-0.5026153875975304,0.6053782078259183
-0.5540190760077388,0.4598202760944432
-0.530531077989105,0.40923833879619365


==> data/solo/run5/robotinobase1_pose_data.csv <==
pose_start_x,pose_start_y,pose_end_x,pose_end_y,machine_start,machine_end,time_start,time_end,time_diff
-0.43,0.64,0.5,1.5,None,C-CS2-I,1711814629.168980858000000011,1711814635.949142654000000059,
0.37,1.38,-5.5,4.5,C-CS2-I,M-BS-O,1711814636.834958186000000052,1711814652.515180258000000032,
-5.54,4.58,-2.5,5.5,M-BS-O,M-CS1-O,1711814653.387361172000000024,1711814660.937470748000000058,
-2.35,5.63,5.5,4.5,M-CS1-O,C-BS-O,1711814661.861359651000000054,1711814680.431529034000000027,
5.64,4.49,2.5,5.5,C-BS-O,C-CS1-O,1711814681.289064444000000018,1711814689.119268051000000007,
2.38,5.57,2.5,0.5,C-CS1-O,C-DS-O,1711814690.000145476000000000,1711814701.190334225000000012,
2.36,0.43,-0.5,0.5,C-DS-O,M-DS-I,1711814702.078748841000000005,1711814713.158952947000000010,
-0.45,0.57,3.5,5.5,M-DS-I,C-RS2-I,1711814714.044322839000000003,1711814729.804521248000000050,
3.55,5.43,3.5,5.5,C-RS2-I,C-RS2-I,1711814730.661650765000000041,1711814730.731752486000000046,
3.57,5.43,2.5,5.5,C-RS2-I,C-CS1-O,1711814731.537017223000000033,1711814738.617191036000000038,
2.36,5.56,0.5,5.5,C-CS1-O,C-CS1-I,1711814739.494937366000000031,1711814748.525144550000000033,
0.67,5.46,2.5,0.5,C-CS1-I,C-DS-O,1711814749.408343661000000025,1711814762.208489463000000013,
2.37,0.47,-1.5,2.5,C-DS-O,M-RS1-O,1711814763.077886572000000005,1711814779.208101523000000013,
-1.63,2.44,-0.5,0.5,M-RS1-O,M-DS-I,1711814780.066826419000000004,1711814789.646965337000000040,
-0.53,0.55,-2.5,1.5,M-DS-I,M-CS2-O,1711814790.521703718000000032,1711814803.411904004000000026,
-2.46,1.35,0.5,5.5,M-CS2-O,C-CS1-I,1711814804.294298070000000018,1711814815.344454032000000021,
0.63,5.42,2.5,1.5,C-CS1-I,C-CS2-O,1711814816.221653353000000014,1711814834.611856518000000038,
2.62,1.36,-0.5,5.5,C-CS2-O,M-CS1-I,1711814835.462424578000000029,1711814846.102570952000000006,
-0.45,5.6,-5.5,4.5,M-CS1-I,M-BS-O,1711814846.972151315000000061,1711814861.172279298000000011,
-5.63,4.47,-0.5,0.5,M-BS-O,M-DS-I,1711814862.039728120000000002,1711814877.479870473000000030,


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".

29.01.22  llncs.cls        2.24   bugfixes for options envcountsame and envcountsect


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

